The rate of stellar mass black hole scattering in galactic nuclei

We consider a black hole (BH) density cusp in a nuclear star cluster (NSC) hosting a supermassive back hole (SMBH) at its center. Assuming the stars and BHs inside the SMBH sphere of influence are mass-segregated, we calculate the number of BHs that sink into this region under the influence of dynamical friction. We find that the total number of BHs increases significantly in this region due to this process for lower mass SMBHs by up to a factor of 5, but there is no increase in the vicinity of the highest mass SMBHs. Due to the high BH number density in the NSC, BH-BH binaries form during close approaches due to GW emission. We update the previous estimate of O'Leary et al. for the rate of such GW capture events by estimating the $\langle n^2\rangle/\langle n\rangle^2$ parameter where $n$ is the number density. We find a BH merger rate for this channel to be in the range $\sim0.01-0.1 \, \mathrm{Gpc^{-3}yr^{-1}}$. The total merger rate is dominated by the smallest galaxies hosting SMBHs, and the number of heaviest BHs in the NSC. It is also exponentially sensitive to the radial number density profile exponent, reaching $>100 \, \mathrm{Gpc^{-3}yr^{-1}}$ when the BH mass function is $m^{-2.3}$ or shallower and the heaviest BH radial number density is close to $r^{-3}$. Even if the rate is much lower than the range constrained by the current LIGO detections, the GW captures around SMBHs can be distinguished by their high eccentricity in the LIGO band.

==> mergerrate235.dat <==
10.	0.125	0.
10.	0.13375	0.
10.	0.1425	0.
10.	0.15125	0.
10.	0.16	0.
10.	0.16875	0.
10.	0.1775	0.
10.	0.18625	0.
10.	0.195	0.
10.	0.20375	0.
10.	0.2125	0.
10.	0.22125	0.
10.	0.23	0.
10.	0.23875	0.
10.	0.2475	0.
10.	0.25625	0.
10.	0.265	0.
10.	0.27375	0.
10.	0.2825	0.
10.	0.29125	0.
10.	0.3	0.
10.	0.30875	0.
10.	0.3175	0.
10.	0.32625	0.
10.	0.335	0.
10.	0.34375	0.
10.	0.3525	0.
10.	0.36125	0.
10.	0.37	0.
10.	0.37875	0.
10.	0.3875	0.
10.	0.39625	0.
10.	0.405	0.
10.	0.41375	0.
10.	0.4225	0.
10.	0.43125	0.
10.	0.44	0.
10.	0.44875	0.
10.	0.4575	0.
10.	0.46625	0.
10.	0.475	0.
10.	0.48375	0.
10.	0.4925	0.
10.	0.50125	0.
10.	0.51	0.
10.	0.51875	0.
10.	0.5275	0.
10.	0.53625	0.
10.	0.545	0.
10.	0.55375	0.
10.	0.5625	0.
10.	0.57125	0.
10.	0.58	0.
10.	0.58875	0.
10.	0.5975	0.
10.	0.60625	0.
10.	0.615	0.
10.	0.62375	0.
10.	0.6325	0.
10.	0.64125	0.
10.	0.65	0.
10.	0.65875	0.
10.	0.6675	0.
10.	0.67625	0.
10.	0.685	0.
10.	0.69375	0.
10.	0.7025	0.
10.	0.71125	0.
10.	0.72	0.
10.	0.72875	0.
10.	0.7375	0.
10.	0.74625	0.
10.	0.755	0.
10.	0.76375	0.
10.	0.7725	0.
10.	0.78125	0.
10.	0.79	0.
10.	0.79875	0.
10.	0.8075	0.
10.	0.81625	0.
10.	0.825	0.
10.	0.83375	0.
10.	0.8425	0.
10.	0.85125	0.
10.	0.86	0.
10.	0.86875	0.
10.	0.8775	0.
10.	0.88625	0.
10.	0.895	0.
10.	0.90375	0.
10.	0.9125	0.
10.	0.92125	0.
10.	0.93	0.
10.	0.93875	0.
10.	0.9475	0.
10.	0.95625	0.
10.	0.965	0.
10.	0.97375	0.
10.	0.9825	0.
10.	0.99125	0.
10.	1.	0.
10.7	0.125	0.
10.7	0.13375	0.
10.7	0.1425	0.
10.7	0.15125	0.
10.7	0.16	0.
10.7	0.16875	0.
10.7	0.1775	0.
10.7	0.18625	0.
10.7	0.195	0.
10.7	0.20375	0.
10.7	0.2125	0.
10.7	0.22125	0.
10.7	0.23	0.
10.7	0.23875	0.
10.7	0.2475	0.
10.7	0.25625	0.
10.7	0.265	0.
10.7	0.27375	0.
10.7	0.2825	0.
10.7	0.29125	0.
10.7	0.3	0.
10.7	0.30875	0.
10.7	0.3175	0.
10.7	0.32625	0.
10.7	0.335	0.
10.7	0.34375	0.
10.7	0.3525	0.
10.7	0.36125	0.
10.7	0.37	0.
10.7	0.37875	0.
10.7	0.3875	0.
10.7	0.39625	0.
10.7	0.405	0.
10.7	0.41375	0.
10.7	0.4225	0.
10.7	0.43125	0.
10.7	0.44	0.
10.7	0.44875	0.
10.7	0.4575	0.
10.7	0.46625	0.
10.7	0.475	0.
10.7	0.48375	0.
10.7	0.4925	0.
10.7	0.50125	0.
10.7	0.51	0.
10.7	0.51875	0.
10.7	0.5275	0.
10.7	0.53625	0.
10.7	0.545	0.
10.7	0.55375	0.
10.7	0.5625	0.
10.7	0.57125	0.
10.7	0.58	0.
10.7	0.58875	0.
10.7	0.5975	0.
10.7	0.60625	0.
10.7	0.615	0.
10.7	0.62375	0.
10.7	0.6325	0.
10.7	0.64125	0.
10.7	0.65	0.
10.7	0.65875	0.
10.7	0.6675	0.
10.7	0.67625	0.
10.7	0.685	0.
10.7	0.69375	0.
10.7	0.7025	0.
10.7	0.71125	0.
10.7	0.72	0.
10.7	0.72875	0.
10.7	0.7375	0.
10.7	0.74625	0.
10.7	0.755	0.
10.7	0.76375	0.
10.7	0.7725	0.
10.7	0.78125	0.
10.7	0.79	0.
10.7	0.79875	0.
10.7	0.8075	0.
10.7	0.81625	0.
10.7	0.825	0.
10.7	0.83375	0.
10.7	0.8425	0.
10.7	0.85125	0.
10.7	0.86	0.
10.7	0.86875	0.
10.7	0.8775	-2.1674681849834063
10.7	0.88625	-2.172013667061358
10.7	0.895	-2.1764961430360663
10.7	0.90375	-2.1809170054590377
10.7	0.9125	-2.1852776044413686
10.7	0.92125	-2.1895792493104596
10.7	0.93	-2.193823210187719
10.7	0.93875	-2.1980107194917102
10.7	0.9475	-2.2021429733709086
10.7	0.95625	-2.2062211330699557
10.7	0.965	-2.210246326233065
10.7	0.97375	-2.214219648147997
10.7	0.9825	-2.2181421629337885
10.7	0.99125	-2.2220149046752673
10.7	1.	-2.225838878507143
11.4	0.125	0.
11.4	0.13375	0.
11.4	0.1425	0.
11.4	0.15125	0.
11.4	0.16	0.
11.4	0.16875	0.
11.4	0.1775	0.
11.4	0.18625	0.
11.4	0.195	0.
11.4	0.20375	0.
11.4	0.2125	0.
11.4	0.22125	0.
11.4	0.23	0.
11.4	0.23875	0.
11.4	0.2475	0.
11.4	0.25625	0.
11.4	0.265	0.
11.4	0.27375	0.
11.4	0.2825	0.
11.4	0.29125	0.
11.4	0.3	0.
11.4	0.30875	0.
11.4	0.3175	0.
11.4	0.32625	0.
11.4	0.335	0.
11.4	0.34375	0.
11.4	0.3525	0.
11.4	0.36125	0.
11.4	0.37	0.
11.4	0.37875	0.
11.4	0.3875	0.
11.4	0.39625	0.
11.4	0.405	0.
11.4	0.41375	0.
11.4	0.4225	0.
11.4	0.43125	0.
11.4	0.44	0.
11.4	0.44875	0.
11.4	0.4575	0.
11.4	0.46625	0.
11.4	0.475	0.
11.4	0.48375	0.
11.4	0.4925	0.
11.4	0.50125	0.
11.4	0.51	0.
11.4	0.51875	0.
11.4	0.5275	0.
11.4	0.53625	0.
11.4	0.545	0.
11.4	0.55375	0.
11.4	0.5625	0.
11.4	0.57125	0.
11.4	0.58	0.
11.4	0.58875	0.
11.4	0.5975	0.
11.4	0.60625	0.
11.4	0.615	0.
11.4	0.62375	0.
11.4	0.6325	0.
11.4	0.64125	0.
11.4	0.65	0.
11.4	0.65875	0.
11.4	0.6675	0.
11.4	0.67625	0.
11.4	0.685	0.
11.4	0.69375	0.
11.4	0.7025	0.
11.4	0.71125	0.
11.4	0.72	0.
11.4	0.72875	0.
11.4	0.7375	0.
11.4	0.74625	0.
11.4	0.755	0.
11.4	0.76375	0.
11.4	0.7725	0.
11.4	0.78125	0.
11.4	0.79	-2.1258152609080887
11.4	0.79875	-2.1310789236723933
11.4	0.8075	-2.136262840272864
11.4	0.81625	-2.1413689415278396
11.4	0.825	-2.1463990936075197
11.4	0.83375	-2.151355100811531
11.4	0.8425	-2.1562387082005685
11.4	0.85125	-2.1610516040911882
11.4	0.86	-2.165795422422151
11.4	0.86875	-2.170471745000137
11.4	0.8775	-2.175082103632097
11.4	0.88625	-2.179627982151005
11.4	0.895	-2.184110818341308
11.4	0.90375	-2.188532005769941
11.4	0.9125	-2.1928928955283826
11.4	0.92125	-2.197194797890857
11.4	0.93	-2.201438983893451
11.4	0.93875	-2.2056266868386105
11.4	0.9475	-2.209759103729164
11.4	0.95625	-2.2138373966357983
11.4	0.965	-2.217862694001617
11.4	0.97375	-2.221836091887209
11.4	0.9825	-2.2257586551594306
11.4	0.99125	-2.2296314186269077
11.4	1.	-2.2334553881250803
12.1	0.125	0.
12.1	0.13375	0.
12.1	0.1425	0.
12.1	0.15125	0.
12.1	0.16	0.
12.1	0.16875	0.
12.1	0.1775	0.
12.1	0.18625	0.
12.1	0.195	0.
12.1	0.20375	0.
12.1	0.2125	0.
12.1	0.22125	0.
12.1	0.23	0.
12.1	0.23875	0.
12.1	0.2475	0.
12.1	0.25625	0.
12.1	0.265	0.
12.1	0.27375	0.
12.1	0.2825	0.
12.1	0.29125	0.
12.1	0.3	0.
12.1	0.30875	0.
12.1	0.3175	0.
12.1	0.32625	0.
12.1	0.335	0.
12.1	0.34375	0.
12.1	0.3525	0.
12.1	0.36125	0.
12.1	0.37	0.
12.1	0.37875	0.
12.1	0.3875	0.
12.1	0.39625	0.
12.1	0.405	0.
12.1	0.41375	0.
12.1	0.4225	0.
12.1	0.43125	0.
12.1	0.44	0.
12.1	0.44875	0.
12.1	0.4575	0.
12.1	0.46625	0.
12.1	0.475	0.
12.1	0.48375	0.
12.1	0.4925	0.
12.1	0.50125	0.
12.1	0.51	0.
12.1	0.51875	0.
12.1	0.5275	0.
12.1	0.53625	0.
12.1	0.545	0.
12.1	0.55375	0.
12.1	0.5625	0.
12.1	0.57125	0.
12.1	0.58	0.
12.1	0.58875	0.
12.1	0.5975	0.
12.1	0.60625	0.
12.1	0.615	0.
12.1	0.62375	0.
12.1	0.6325	0.
12.1	0.64125	0.
12.1	0.65	0.
12.1	0.65875	0.
12.1	0.6675	0.
12.1	0.67625	0.
12.1	0.685	0.
12.1	0.69375	0.
12.1	0.7025	0.
12.1	0.71125	-2.0814646356230155
12.1	0.72	-2.0875463727539403
12.1	0.72875	-2.0935274736890213
12.1	0.7375	-2.099410607588779
12.1	0.74625	-2.105198345420283
12.1	0.755	-2.1108931646005087
12.1	0.76375	-2.1164974533710357
12.1	0.7725	-2.122013514922466
12.1	0.78125	-2.1274435712854713
12.1	0.79	-2.132789767004087
12.1	0.79875	-2.138054172605644
12.1	0.8075	-2.1432387878806467
12.1	0.81625	-2.1483455449849056
12.1	0.825	-2.153376311375297
12.1	0.83375	-2.1583328925897063
12.1	0.8425	-2.1632170348809185
12.1	0.85125	-2.1680304277135316
12.1	0.86	-2.1727747061323086
12.1	0.86875	-2.177451453009787
12.1	0.8775	-2.1820622011804303
12.1	0.88625	-2.1866084354680777
12.1	0.895	-2.191091594613004
12.1	0.90375	-2.1955130731044648
12.1	0.9125	-2.1998742229241954
12.1	0.92125	-2.2041763552059876
12.1	0.93	-2.2084207418161115
12.1	0.93875	-2.212608616859043
12.1	0.9475	-2.21674117811267
12.1	0.95625	-2.220819588396882
12.1	0.965	-2.2248449768791883
12.1	0.97375	-2.228818440320799
12.1	0.9825	-2.2327410442663673
12.1	0.99125	-2.2366138241804077
12.1	1.	-2.2404377865332092
12.8	0.125	0.
12.8	0.13375	0.
12.8	0.1425	0.
12.8	0.15125	0.
12.8	0.16	0.
12.8	0.16875	0.
12.8	0.1775	0.
12.8	0.18625	0.
12.8	0.195	0.
12.8	0.20375	0.
12.8	0.2125	0.
12.8	0.22125	0.
12.8	0.23	0.
12.8	0.23875	0.
12.8	0.2475	0.
12.8	0.25625	0.
12.8	0.265	0.
12.8	0.27375	0.
12.8	0.2825	0.
12.8	0.29125	0.
12.8	0.3	0.
12.8	0.30875	0.
12.8	0.3175	0.
12.8	0.32625	0.
12.8	0.335	0.
12.8	0.34375	0.
12.8	0.3525	0.
12.8	0.36125	0.
12.8	0.37	0.
12.8	0.37875	0.
12.8	0.3875	0.
12.8	0.39625	0.
12.8	0.405	0.
12.8	0.41375	0.
12.8	0.4225	0.
12.8	0.43125	0.
12.8	0.44	0.
12.8	0.44875	0.
12.8	0.4575	0.
12.8	0.46625	0.
12.8	0.475	0.
12.8	0.48375	0.
12.8	0.4925	0.
12.8	0.50125	0.
12.8	0.51	0.
12.8	0.51875	0.
12.8	0.5275	0.
12.8	0.53625	0.
12.8	0.545	0.
12.8	0.55375	0.
12.8	0.5625	0.
12.8	0.57125	0.
12.8	0.58	0.
12.8	0.58875	0.
12.8	0.5975	0.
12.8	0.60625	0.
12.8	0.615	0.
12.8	0.62375	0.
12.8	0.6325	0.
12.8	0.64125	-2.0352098416684083
12.8	0.65	-2.0422079202477335
12.8	0.65875	-2.049079740059829
12.8	0.6675	-2.0558289652219526
12.8	0.67625	-2.0624591119127227
12.8	0.685	-2.0689735560617395
12.8	0.69375	-2.0753755405499765
12.8	0.7025	-2.0816681819576996
12.8	0.71125	-2.0878544768935137
12.8	0.72	-2.093937307935254
12.8	0.72875	-2.09991944921085
12.8	0.7375	-2.10580357164495
12.8	0.74625	-2.111592247894943
12.8	0.755	-2.1172879569981244
12.8	0.76375	-2.122893088749971
12.8	0.7725	-2.1284099478319094
12.8	0.78125	-2.1338407577055274
12.8	0.79	-2.139187664288828
12.8	0.79875	-2.1444527394289574
12.8	0.8075	-2.1496379841847157
12.8	0.81625	-2.154745331931165
12.8	0.825	-2.159776651297729
12.8	0.83375	-2.1647337489503395
12.8	0.8425	-2.1696183722274087
12.8	0.85125	-2.1744322116387083
12.8	0.86	-2.1791769032355788
12.8	0.86875	-2.183854030860297
12.8	0.8775	-2.188465128281887
12.8	0.88625	-2.193011681225143
12.8	0.895	-2.1974951292991767
12.8	0.90375	-2.2019168678313754
12.8	0.9125	-2.2062782496122373
12.8	0.92125	-2.210580586556215
12.8	0.93	-2.214825151283341
12.8	0.93875	-2.219013178626096
12.8	0.9475	-2.223145867065702
12.8	0.95625	-2.2272243801017373
12.8	0.965	-2.2312498475587375
12.8	0.97375	-2.235223366833205
12.8	0.9825	-2.239146004084238
12.8	0.99125	-2.243018795370789
12.8	1.	-2.2468427477383823
13.5	0.125	0.
13.5	0.13375	0.
13.5	0.1425	0.
13.5	0.15125	0.
13.5	0.16	0.
13.5	0.16875	0.
13.5	0.1775	0.
13.5	0.18625	0.
13.5	0.195	0.
13.5	0.20375	0.
13.5	0.2125	0.
13.5	0.22125	0.
13.5	0.23	0.
13.5	0.23875	0.
13.5	0.2475	0.
13.5	0.25625	0.
13.5	0.265	0.
13.5	0.27375	0.
13.5	0.2825	0.
13.5	0.29125	0.
13.5	0.3	0.
13.5	0.30875	0.
13.5	0.3175	0.
13.5	0.32625	0.
13.5	0.335	0.
13.5	0.34375	0.
13.5	0.3525	0.
13.5	0.36125	0.
13.5	0.37	0.
13.5	0.37875	0.
13.5	0.3875	0.
13.5	0.39625	0.
13.5	0.405	0.
13.5	0.41375	0.
13.5	0.4225	0.
13.5	0.43125	0.
13.5	0.44	0.
13.5	0.44875	0.
13.5	0.4575	0.
13.5	0.46625	0.
13.5	0.475	0.
13.5	0.48375	0.
13.5	0.4925	0.
13.5	0.50125	0.
13.5	0.51	0.
13.5	0.51875	0.
13.5	0.5275	0.
13.5	0.53625	0.
13.5	0.545	0.
13.5	0.55375	0.
13.5	0.5625	0.
13.5	0.57125	0.
13.5	0.58	0.
13.5	0.58875	-1.996185631473754
13.5	0.5975	-2.004029493109201
13.5	0.60625	-2.0117214201561255
13.5	0.615	-2.0192661619713297
13.5	0.62375	-2.026668260849104
13.5	0.6325	-2.0339320636561196
13.5	0.64125	-2.041061732665961
13.5	0.65	-2.0480612556583337
13.5	0.65875	-2.0549344553418747
13.5	0.6675	-2.0616849981540692
13.5	0.67625	-2.068316402486923
13.5	0.685	-2.074832046382643
13.5	0.69375	-2.0812351747396716
13.5	0.7025	-2.08752890606588
13.5	0.71125	-2.0937162388125374
13.5	0.72	-2.0998000573198126
13.5	0.72875	-2.105783137401946
13.5	0.7375	-2.1116681515979066
13.5	0.74625	-2.1174576741111997
13.5	0.755	-2.1231541854605793
13.5	0.76375	-2.128760076861647
13.5	0.7725	-2.134277654357753
13.5	0.78125	-2.139709142717132
13.5	0.79	-2.1450566891119323
13.5	0.79875	-2.1503223665935285
13.5	0.8075	-2.1555081773774862
13.5	0.81625	-2.160616055950469
13.5	0.825	-2.1656478720105095
13.5	0.83375	-2.1706054332512044
13.5	0.8425	-2.1754904879996166
13.5	0.85125	-2.180304727716981
13.5	0.86	-2.185049789370633
13.5	0.86875	-2.1897272576850058
13.5	0.8775	-2.19433866727898
13.5	0.88625	-2.1988855046963653
13.5	0.895	-2.2033692103358247
13.5	0.90375	-2.2077911802861374
13.5	0.9125	-2.212152768072272
13.5	0.92125	-2.2164552863174056
13.5	0.93	-2.2207000083256543
13.5	0.93875	-2.224888169590005
13.5	0.9475	-2.229020969229603
13.5	0.95625	-2.2330995713603223
13.5	0.965	-2.237125106402269
13.5	0.97375	-2.241098672327649
13.5	0.9825	-2.245021335852214
13.5	0.99125	-2.2488941335732973
13.5	1.	-2.25271807305727
14.2	0.125	0.
14.2	0.13375	0.
14.2	0.1425	0.
14.2	0.15125	0.
14.2	0.16	0.
14.2	0.16875	0.
14.2	0.1775	0.
14.2	0.18625	0.
14.2	0.195	0.
14.2	0.20375	0.
14.2	0.2125	0.
14.2	0.22125	0.
14.2	0.23	0.
14.2	0.23875	0.
14.2	0.2475	0.
14.2	0.25625	0.
14.2	0.265	0.
14.2	0.27375	0.
14.2	0.2825	0.
14.2	0.29125	0.
14.2	0.3	0.
14.2	0.30875	0.
14.2	0.3175	0.
14.2	0.32625	0.
14.2	0.335	0.
14.2	0.34375	0.
14.2	0.3525	0.
14.2	0.36125	0.
14.2	0.37	0.
14.2	0.37875	0.
14.2	0.3875	0.
14.2	0.39625	0.
14.2	0.405	0.
14.2	0.41375	0.
14.2	0.4225	0.
14.2	0.43125	0.
14.2	0.44	0.
14.2	0.44875	0.
14.2	0.4575	0.
14.2	0.46625	0.
14.2	0.475	0.
14.2	0.48375	0.
14.2	0.4925	0.
14.2	0.50125	0.
14.2	0.51	0.
14.2	0.51875	0.
14.2	0.5275	0.
14.2	0.53625	0.
14.2	0.545	-1.959851257677163
14.2	0.55375	-1.968536337691768
14.2	0.5625	-1.9770420665932393
14.2	0.57125	-1.985374440815395
14.2	0.58	-1.9935391765495267
14.2	0.58875	-2.001541726638728
14.2	0.5975	-2.00938729622544
14.2	0.60625	-2.0170808572608085
14.2	0.615	-2.02462716197359
14.2	0.62375	-2.032030755386679
14.2	0.6325	-2.0392959869607843
14.2	0.64125	-2.046427021437104
14.2	0.65	-2.0534278489440942
14.2	0.65875	-2.060302294427305
14.2	0.6675	-2.0670540264558337
14.2	0.67625	-2.0736865654540804
14.2	0.685	-2.080203291403094
14.2	0.69375	-2.086607451051896
14.2	0.7025	-2.0929021646756008
14.2	0.71125	-2.0990904324139965
14.2	0.72	-2.1051751402213474
14.2	0.72875	-2.1111590654555954
14.2	0.7375	-2.1170448821327867
14.2	0.74625	-2.1228351658704097
14.2	0.755	-2.128532398541417
14.2	0.76375	-2.13413897265893
14.2	0.7725	-2.139657195510052
14.2	0.78125	-2.145089293055747
14.2	0.79	-2.150437413612429
14.2	0.79875	-2.155703631329709
14.2	0.8075	-2.1608899494776255
14.2	0.81625	-2.165998303555697
14.2	0.825	-2.171030564235217
14.2	0.83375	-2.1759885401453447
14.2	0.8425	-2.180873980512811
14.2	0.85125	-2.1856885776643105
14.2	0.86	-2.190433969400036
14.2	0.86875	-2.1951117412461842
14.2	0.8775	-2.1997234285937335
14.2	0.88625	-2.204270518730278
14.2	0.895	-2.2087544527712297
14.2	0.90375	-2.21317662749629
14.2	0.9125	-2.2175383970966696
14.2	0.92125	-2.221841074838192
14.2	0.93	-2.226085934645058
14.2	0.93875	-2.230274212608747
14.2	0.9475	-2.2344071084262347
14.2	0.95625	-2.238485786771442
14.2	0.965	-2.2425113786035724
14.2	0.97375	-2.246484982415774
14.2	0.9825	-2.2504076654273395
14.2	0.99125	-2.2542804647224557
14.2	1.	-2.2581043883383467
14.9	0.125	0.
14.9	0.13375	0.
14.9	0.1425	0.
14.9	0.15125	0.
14.9	0.16	0.
14.9	0.16875	0.
14.9	0.1775	0.
14.9	0.18625	0.
14.9	0.195	0.
14.9	0.20375	0.
14.9	0.2125	0.
14.9	0.22125	0.
14.9	0.23	0.
14.9	0.23875	0.
14.9	0.2475	0.
14.9	0.25625	0.
14.9	0.265	0.
14.9	0.27375	0.
14.9	0.2825	0.
14.9	0.29125	0.
14.9	0.3	0.
14.9	0.30875	0.
14.9	0.3175	0.
14.9	0.32625	0.
14.9	0.335	0.
14.9	0.34375	0.
14.9	0.3525	0.
14.9	0.36125	0.
14.9	0.37	0.
14.9	0.37875	0.
14.9	0.3875	0.
14.9	0.39625	0.
14.9	0.405	0.
14.9	0.41375	0.
14.9	0.4225	0.
14.9	0.43125	0.
14.9	0.44	0.
14.9	0.44875	0.
14.9	0.4575	0.
14.9	0.46625	0.
14.9	0.475	0.
14.9	0.48375	0.
14.9	0.4925	0.
14.9	0.50125	0.
14.9	0.51	-1.9280741844523024
14.9	0.51875	-1.9375452042270036
14.9	0.5275	-1.9468095970778128
14.9	0.53625	-1.95587468317804
14.9	0.545	-1.9647474195292003
14.9	0.55375	-1.9734344232168808
14.9	0.5625	-1.98194199284384
14.9	0.57125	-1.9902761283088768
14.9	0.58	-1.9984425490821087
14.9	0.58875	-2.0064467111115336
14.9	0.5975	-2.0142938224818554
14.9	0.60625	-2.0219888579342626
14.9	0.615	-2.0295365723449614
14.9	0.62375	-2.036941513250619
14.9	0.6325	-2.044208032500288
14.9	0.64125	-2.0513402971057424
14.9	0.65	-2.0583422993553433
14.9	0.65875	-2.0652178662504745
14.9	0.6675	-2.071970668318129
14.9	0.67625	-2.078604227848371
14.9	0.685	-2.085121926601
14.9	0.69375	-2.091527013021823
14.9	0.7025	-2.097822609005405
14.9	0.71125	-2.1040117162379564
14.9	0.72	-2.1100972221511696
14.9	0.72875	-2.1160819055151885
14.9	0.7375	-2.1219684416965614
14.9	0.74625	-2.1277594076048807
14.9	0.755	-2.1334572863498957
14.9	0.76375	-2.1390644716291214
14.9	0.7725	-2.144583271864369
14.9	0.78125	-2.150015914104182
14.9	0.79	-2.1553645477078236
14.9	0.79875	-2.1606312478252807
14.9	0.8075	-2.1658180186866143
14.9	0.81625	-2.1709267967130126
14.9	0.825	-2.175959453460961
14.9	0.83375	-2.1809177984101114
14.9	0.8425	-2.185803581604652
14.9	0.85125	-2.1906184961572794
14.9	0.86	-2.195364180624218
14.9	0.86875	-2.200042221259131
14.9	0.8775	-2.2046541541532245
14.9	0.88625	-2.2092014672683336
14.9	0.895	-2.213685602369314
14.9	0.90375	-2.2181079568616324
14.9	0.9125	-2.222469885539652
14.9	0.92125	-2.226772702250738
14.9	0.93	-2.231017681479978
14.9	0.93875	-2.235206059859984
14.9	0.9475	-2.239339037609973
14.9	0.95625	-2.243417779908022
14.9	0.965	-2.247443418200182
14.9	0.97375	-2.2514170514498693
14.9	0.9825	-2.2553397473307633
14.9	0.99125	-2.2592125433662202
14.9	1.	-2.2630364480180396
15.6	0.125	0.
15.6	0.13375	0.
15.6	0.1425	0.
15.6	0.15125	0.
15.6	0.16	0.
15.6	0.16875	0.
15.6	0.1775	0.
15.6	0.18625	0.
15.6	0.195	0.
15.6	0.20375	0.
15.6	0.2125	0.
15.6	0.22125	0.
15.6	0.23	0.
15.6	0.23875	0.
15.6	0.2475	0.
15.6	0.25625	0.
15.6	0.265	0.
15.6	0.27375	0.
15.6	0.2825	0.
15.6	0.29125	0.
15.6	0.3	0.
15.6	0.30875	0.
15.6	0.3175	0.
15.6	0.32625	0.
15.6	0.335	0.
15.6	0.34375	0.
15.6	0.3525	0.
15.6	0.36125	0.
15.6	0.37	0.
15.6	0.37875	0.
15.6	0.3875	0.
15.6	0.39625	0.
15.6	0.405	0.
15.6	0.41375	0.
15.6	0.4225	0.
15.6	0.43125	0.
15.6	0.44	0.
15.6	0.44875	0.
15.6	0.4575	0.
15.6	0.46625	0.
15.6	0.475	-1.8924218158827417
15.6	0.48375	-1.902803221804564
15.6	0.4925	-1.9129444389240073
15.6	0.50125	-1.9228545213959103
15.6	0.51	-1.9325420444926251
15.6	0.51875	-1.9420151373126227
15.6	0.5275	-1.951281512755431
15.6	0.53625	-1.9603484950322452
15.6	0.545	-1.9692230449510917
15.6	0.55375	-1.977911783188846
15.6	0.5625	-1.9864210117391574
15.6	0.57125	-1.9947567337049388
15.6	0.58	-2.0029246715861735
15.6	0.58875	-2.0109302841980212
15.6	0.5975	-2.0187787823402807
15.6	0.60625	-2.026475143326994
15.6	0.615	-2.0340241244740502
15.6	0.62375	-2.0414302756330303
15.6	0.6325	-2.0486979508508965
15.6	0.64125	-2.0558313192275355
15.6	0.65	-2.0628343750363047
15.6	0.65875	-2.0697109471666693
15.6	0.6675	-2.0764647079425584
15.6	0.67625	-2.0830991813651845
15.6	0.685	-2.0896177508247007
15.6	0.69375	-2.0960236663211265
15.6	0.7025	-2.1023200512314264
15.6	0.71125	-2.1085099086564516
15.6	0.72	-2.114596127378549
15.6	0.72875	-2.1205814874580655
15.6	0.7375	-2.1264686654946
15.6	0.74625	-2.1322602395767336
15.6	0.755	-2.137958693942039
15.6	0.76375	-2.143566423367399
15.6	0.7725	-2.1490857373080816
15.6	0.78125	-2.1545188638025605
15.6	0.79	-2.159867953158748
15.6	0.79875	-2.1651350814361
15.6	0.8075	-2.170322253736948
15.6	0.81625	-2.1754314073194143
15.6	0.825	-2.1804644145433327
15.6	0.83375	-2.1854230856597714
15.6	0.8425	-2.1903091714539547
15.6	0.85125	-2.195124365750703
15.6	0.86	-2.199870307790836
15.6	0.86875	-2.2045485844863877
15.6	0.8775	-2.209160732561944
15.6	0.88625	-2.2137082405888915
15.6	0.895	-2.218192550918914
15.6	0.90375	-2.22261506152262
15.6	0.9125	-2.226977127738814
15.6	0.92125	-2.231280063939536
15.6	0.93	-2.2355251451156617
15.6	0.93875	-2.2397136083875466
15.6	0.9475	-2.243846654444892
15.6	0.95625	-2.2479254489197587
15.6	0.965	-2.2519511236963905
15.6	0.97375	-2.2559247781612837
15.6	0.9825	-2.259847480396729
15.6	0.99125	-2.2637202683208333
15.6	1.	-2.2675441507768688
16.3	0.125	0.
16.3	0.13375	0.
16.3	0.1425	0.
16.3	0.15125	0.
16.3	0.16	0.
16.3	0.16875	0.
16.3	0.1775	0.
16.3	0.18625	0.
16.3	0.195	0.
16.3	0.20375	0.
16.3	0.2125	0.
16.3	0.22125	0.
16.3	0.23	0.
16.3	0.23875	0.
16.3	0.2475	0.
16.3	0.25625	0.
16.3	0.265	0.
16.3	0.27375	0.
16.3	0.2825	0.
16.3	0.29125	0.
16.3	0.3	0.
16.3	0.30875	0.
16.3	0.3175	0.
16.3	0.32625	0.
16.3	0.335	0.
16.3	0.34375	0.
16.3	0.3525	0.
16.3	0.36125	0.
16.3	0.37	0.
16.3	0.37875	0.
16.3	0.3875	0.
16.3	0.39625	0.
16.3	0.405	0.
16.3	0.41375	0.
16.3	0.4225	0.
16.3	0.43125	0.
16.3	0.44	0.
16.3	0.44875	-1.863795954259156
16.3	0.4575	-1.8749601675755898
16.3	0.46625	-1.885853665126161
16.3	0.475	-1.8964871719460794
16.3	0.48375	-1.9068708160361738
16.3	0.4925	-1.9170141712946596
16.3	0.50125	-1.9269262966726568
16.3	0.51	-1.9366157719447714
16.3	0.51875	-1.9460907304395758
16.3	0.5275	-1.9553588890345015
16.3	0.53625	-1.9644275756846892
16.3	0.545	-1.9733037547248367
16.3	0.55375	-1.9819940501565052
16.3	0.5625	-1.990504767110071
16.3	0.57125	-1.9988419116500924
16.3	0.58	-2.0070112090749648
16.3	0.58875	-2.0150181208459266
16.3	0.5975	-2.0228678602665795
16.3	0.60625	-2.030565407021755
16.3	0.615	-2.0381155206736925
16.3	0.62375	-2.04552275320379
16.3	0.6325	-2.052791460679633
16.3	0.64125	-2.0599258141193153
16.3	0.65	-2.066929809618283
16.3	0.65875	-2.073807277797813
16.3	0.6675	-2.0805618926287908
16.3	0.67625	-2.087197179679574
16.3	0.685	-2.093716523832345
16.3	0.69375	-2.1001231765084034
16.3	0.7025	-2.106420262439317
16.3	0.71125	-2.1126107860176626
16.3	0.72	-2.1186976372581796
16.3	0.72875	-2.1246835973975857
16.3	0.7375	-2.1305713441589225
16.3	0.74625	-2.1363634567041823
16.3	0.755	-2.142062420297028
16.3	0.76375	-2.147670630695646
16.3	0.7725	-2.153190398294206
16.3	0.78125	-2.1586239520299086
16.3	0.79	-2.1639734430713133
16.3	0.79875	-2.1692409483024093
16.3	0.8075	-2.174428473615797
16.3	0.81625	-2.1795379570273368
16.3	0.825	-2.18457127162371
16.3	0.83375	-2.1895302283534703
16.3	0.8425	-2.1944165786714245
16.3	0.85125	-2.19923201704543
16.3	0.86	-2.2039781833340863
16.3	0.86875	-2.2086566650431663
16.3	0.8775	-2.213268999468096
16.3	0.88625	-2.2178166757292894
16.3	0.895	-2.2223011367066614
16.3	0.90375	-2.226723780879224
16.3	0.9125	-2.2310859640752727
16.3	0.92125	-2.235389001138285
16.3	0.93	-2.239634167513345
16.3	0.93875	-2.243822700758554
16.3	0.9475	-2.2479558019856376
16.3	0.95625	-2.252034637233648
16.3	0.965	-2.2560603387794527
16.3	0.97375	-2.260034006388426
16.3	0.9825	-2.263956708508583
16.3	0.99125	-2.267829483411168
16.3	1.	-2.2716533402805363
17.	0.125	0.
17.	0.13375	0.
17.	0.1425	0.
17.	0.15125	0.
17.	0.16	0.
17.	0.16875	0.
17.	0.1775	0.
17.	0.18625	0.
17.	0.195	0.
17.	0.20375	0.
17.	0.2125	0.
17.	0.22125	0.
17.	0.23	0.
17.	0.23875	0.
17.	0.2475	0.
17.	0.25625	0.
17.	0.265	0.
17.	0.27375	0.
17.	0.2825	0.
17.	0.29125	0.
17.	0.3	0.
17.	0.30875	0.
17.	0.3175	0.
17.	0.32625	0.
17.	0.335	0.
17.	0.34375	0.
17.	0.3525	0.
17.	0.36125	0.
17.	0.37	0.
17.	0.37875	0.
17.	0.3875	0.
17.	0.39625	0.
17.	0.405	0.
17.	0.41375	0.
17.	0.4225	-1.8322417993484508
17.	0.43125	-1.8442918871335097
17.	0.44	-1.8560348807106088
17.	0.44875	-1.8674836053239179
17.	0.4575	-1.8786501325027372
17.	0.46625	-1.8895458372900997
17.	0.475	-1.9001814501585648
17.	0.48375	-1.9105671041938332
17.	0.4925	-1.9207123780541226
17.	0.50125	-1.9306263351507507
17.	0.51	-1.9403175594415174
17.	0.51875	-1.949794188181944
17.	0.5275	-1.9590639419391107
17.	0.53625	-1.9681341521377993
17.	0.545	-1.977011786378165
17.	0.55375	-1.9857034717375317
17.	0.5625	-1.9942155162456259
17.	0.57125	-2.002553928702144
17.	0.58	-2.0107244369876156
17.	0.58875	-2.018732505002726
17.	0.5975	-2.0265833483573377
17.	0.60625	-2.0342819489181228
17.	0.615	-2.0418330683128287
17.	0.62375	-2.0492412604795085
17.	0.6325	-2.056510883340459
17.	0.64125	-2.06364610967295
17.	0.65	-2.0706509372420006
17.	0.65875	-2.0775291982543567
17.	0.6675	-2.0842845681873845
17.	0.67625	-2.090920574041681
17.	0.685	-2.097440602061837
17.	0.69375	-2.1038479049658427
17.	0.7025	-2.110145608720069
17.	0.71125	-2.116336718893569
17.	0.72	-2.1224241266225676
17.	0.72875	-2.1284106142133767
17.	0.7375	-2.134298860409651
17.	0.74625	-2.140091445347724
17.	0.755	-2.1457908552218687
17.	0.76375	-2.151399486679526
17.	0.7725	-2.1569196509649906
17.	0.78125	-2.1623535778285463
17.	0.79	-2.1677034192167515
17.	0.79875	-2.172971252758345
17.	0.8075	-2.1781590850591557
17.	0.81625	-2.1832688548183694
17.	0.825	-2.1883024357776133
17.	0.83375	-2.193261639513444
17.	0.8425	-2.198148218083073
17.	0.85125	-2.202963866532439
17.	0.86	-2.207710225275094
17.	0.86875	-2.212388882349762
17.	0.8775	-2.2170013755638873
17.	0.88625	-2.221549194529968
17.	0.895	-2.2260337826010224
17.	0.90375	-2.2304565387110773
17.	0.9125	-2.2348188191262017
17.	0.92125	-2.239121939111207
17.	0.93	-2.243367174516826
17.	0.93875	-2.2475557632918424
17.	0.9475	-2.2516889069243735
17.	0.95625	-2.2557677718162177
17.	0.965	-2.259793490593948
17.	0.97375	-2.2637671633601832
17.	0.9825	-2.267689858888268
17.	0.99125	-2.271562615763381
17.	1.	-2.2753864434729083
17.7	0.125	0.
17.7	0.13375	0.
17.7	0.1425	0.
17.7	0.15125	0.
17.7	0.16	0.
17.7	0.16875	0.
17.7	0.1775	0.
17.7	0.18625	0.
17.7	0.195	0.
17.7	0.20375	0.
17.7	0.2125	0.
17.7	0.22125	0.
17.7	0.23	0.
17.7	0.23875	0.
17.7	0.2475	0.
17.7	0.25625	0.
17.7	0.265	0.
17.7	0.27375	0.
17.7	0.2825	0.
17.7	0.29125	0.
17.7	0.3	0.
17.7	0.30875	0.
17.7	0.3175	0.
17.7	0.32625	0.
17.7	0.335	0.
17.7	0.34375	0.
17.7	0.3525	0.
17.7	0.36125	0.
17.7	0.37	0.
17.7	0.37875	0.
17.7	0.3875	0.
17.7	0.39625	-1.7974297833317248
17.7	0.405	-1.8104894165171057
17.7	0.41375	-1.8231981541521054
17.7	0.4225	-1.8355714975173794
17.7	0.43125	-1.8476239828856085
17.7	0.44	-1.8593692591449846
17.7	0.44875	-1.8708201577930534
17.7	0.4575	-1.8819887561830086
17.7	0.46625	-1.8928864347877812
17.7	0.475	-1.9035239291478758
17.7	0.48375	-1.9139113770839848
17.7	0.4925	-1.924058361682633
17.7	0.50125	-1.9339739505006106
17.7	0.51	-1.9436667313800327
17.7	0.51875	-1.9531448452193152
17.7	0.5275	-1.9624160160050033
17.7	0.53625	-1.971487578374344
17.7	0.545	-1.9803665029479738
17.7	0.55375	-1.9890594196454627
17.7	0.5625	-1.9975726391731434
17.7	0.57125	-2.005912172853244
17.7	0.58	-2.0140837509453697
17.7	0.58875	-2.022092839595596
17.7	0.5975	-2.029944656534481
17.7	0.60625	-2.037644185632994
17.7	0.615	-2.045196190414427
17.7	0.62375	-2.052605226610692
17.7	0.6325	-2.0598756538427887
17.7	0.64125	-2.0670116464975825
17.7	0.65	-2.074017203866176
17.7	0.65875	-2.080896159603079
17.7	0.6675	-2.0876521905599166
17.7	0.67625	-2.0942888250425145
17.7	0.685	-2.1008094505358192
17.7	0.69375	-2.107217320937165
17.7	0.7025	-2.1135155633348637
17.7	0.71125	-2.1197071843658524
17.7	0.72	-2.1257950761833113
17.7	0.72875	-2.131782022062501
17.7	0.7375	-2.1376707016707335
17.7	0.74625	-2.1434636960252607
17.7	0.755	-2.1491634921609073
17.7	0.76375	-2.1547724875275307
17.7	0.7725	-2.1602929941357876
17.7	0.78125	-2.1657272424682215
17.7	0.79	-2.1710773851713787
17.7	0.79875	-2.1763455005434293
17.7	0.8075	-2.1815335958306874
17.7	0.81625	-2.186643610345389
17.7	0.825	-2.1916774184162002
17.7	0.83375	-2.1966368321820378
17.7	0.8425	-2.201523604239052
17.7	0.85125	-2.2063394301498818
17.7	0.86	-2.211085950823651
17.7	0.86875	-2.215764754774582
17.7	0.8775	-2.2203773802665223
17.7	0.88625	-2.2249253173502206
17.7	0.895	-2.229410009799665
17.7	0.90375	-2.233832856953405
17.7	0.9125	-2.2381952154663676
17.7	0.92125	-2.2424984009772975
17.7	0.93	-2.2467436896966366
17.7	0.93875	-2.2509323199193165
17.7	0.9475	-2.2550654934666645
17.7	0.95625	-2.259144377061346
17.7	0.965	-2.263170103639017
17.7	0.97375	-2.2671437736001305
17.7	0.9825	-2.2710664560051157
17.7	0.99125	-2.2749391897159663
17.7	1.	-2.2787629844870656
18.4	0.125	0.
18.4	0.13375	0.
18.4	0.1425	0.
18.4	0.15125	0.
18.4	0.16	0.
18.4	0.16875	0.
18.4	0.1775	0.
18.4	0.18625	0.
18.4	0.195	0.
18.4	0.20375	0.
18.4	0.2125	0.
18.4	0.22125	0.
18.4	0.23	0.
18.4	0.23875	0.
18.4	0.2475	0.
18.4	0.25625	0.
18.4	0.265	0.
18.4	0.27375	0.
18.4	0.2825	0.
18.4	0.29125	0.
18.4	0.3	0.
18.4	0.30875	0.
18.4	0.3175	0.
18.4	0.32625	0.
18.4	0.335	0.
18.4	0.34375	0.
18.4	0.3525	0.
18.4	0.36125	0.
18.4	0.37	0.
18.4	0.37875	-1.77317410977764
18.4	0.3875	-1.7869891073619375
18.4	0.39625	-1.8004188150901315
18.4	0.405	-1.8134809414419413
18.4	0.41375	-1.8261920468693467
18.4	0.4225	-1.8385676399590098
18.4	0.43125	-1.8506222637569811
18.4	0.44	-1.8623695734387093
18.4	0.44875	-1.8738224063446556
18.4	0.4575	-1.8849928452641511
18.4	0.46625	-1.8958922757333434
18.4	0.475	-1.9065314380135963
18.4	0.48375	-1.9169204743317334
18.4	0.4925	-1.927068971890726
18.4	0.50125	-1.9369860020968293
18.4	0.51	-1.946680156395284
18.4	0.51875	-1.9561595790600697
18.4	0.5275	-1.9654319972428453
18.4	0.53625	-1.9745047485511384
18.4	0.545	-1.9833848063953037
18.4	0.55375	-1.9920788033171197
18.4	0.5625	-2.0005930524895805
18.4	0.57125	-2.0089335675569955
18.4	0.58	-2.0171060809665415
18.4	0.58875	-2.025116060926619
18.4	0.5975	-2.0329687271133823
18.4	0.60625	-2.040669065234517
18.4	0.615	-2.0482218405483925
18.4	0.62375	-2.0556316104270382
18.4	0.6325	-2.0629027360427905
18.4	0.64125	-2.0700393932507755
18.4	0.65	-2.07704558273257
18.4	0.65875	-2.0839251394602702
18.4	0.6675	-2.0906817415347394
18.4	0.67625	-2.09731891844691
18.4	0.685	-2.1038400588066173
18.4	0.69375	-2.110248417579512
18.4	0.7025	-2.116547122869028
18.4	0.71125	-2.1227391822771913
18.4	0.72	-2.1288274888751704
18.4	0.72875	-2.134814826811854
18.4	0.7375	-2.140703876586378
18.4	0.74625	-2.1464972200084
18.4	0.755	-2.1521973448679614
18.4	0.76375	-2.1578066493350327
18.4	0.7725	-2.163327446107228
18.4	0.78125	-2.1687619663227204
18.4	0.79	-2.174112363254066
18.4	0.79875	-2.1793807157974285
18.4	0.8075	-2.184569031770601
18.4	0.81625	-2.1896792510321967
18.4	0.825	-2.194713248433477
18.4	0.83375	-2.1996728366134195
18.4	0.8425	-2.204559768646866
18.4	0.85125	-2.2093757405548806
18.4	0.86	-2.2141223936857792
18.4	0.86875	-2.2188013169747114
18.4	0.8775	-2.2234140490891137
18.4	0.88625	-2.22796208046684
18.4	0.895	-2.23244685525332
18.4	0.90375	-2.236869773143646
18.4	0.9125	-2.2412321911351154
18.4	0.92125	-2.2455354251953565
18.4	0.93	-2.249780751850851
18.4	0.93875	-2.2539694097003364
18.4	0.9475	-2.2581026008572946
18.4	0.95625	-2.2621814923254346
18.4	0.965	-2.266207217310863
18.4	0.97375	-2.2701808764743805
18.4	0.9825	-2.27410353912712
18.4	0.99125	-2.277976244372578
18.4	1.	-2.281800002197851
19.1	0.125	0.
19.1	0.13375	0.
19.1	0.1425	0.
19.1	0.15125	0.
19.1	0.16	0.
19.1	0.16875	0.
19.1	0.1775	0.
19.1	0.18625	0.
19.1	0.195	0.
19.1	0.20375	0.
19.1	0.2125	0.
19.1	0.22125	0.
19.1	0.23	0.
19.1	0.23875	0.
19.1	0.2475	0.
19.1	0.25625	0.
19.1	0.265	0.
19.1	0.27375	0.
19.1	0.2825	0.
19.1	0.29125	0.
19.1	0.3	0.
19.1	0.30875	0.
19.1	0.3175	0.
19.1	0.32625	0.
19.1	0.335	0.
19.1	0.34375	0.
19.1	0.3525	0.
19.1	0.36125	-1.7469717804664298
19.1	0.37	-1.7616183792936912
19.1	0.37875	-1.7758402366909638
19.1	0.3875	-1.7896577015704236
19.1	0.39625	-1.8030897465004805
19.1	0.405	-1.816154087972097
19.1	0.41375	-1.8288672938374004
19.1	0.4225	-1.841244879527701
19.1	0.43125	-1.853301394427878
19.1	0.44	-1.8650504995908834
19.1	0.44875	-1.8765050378132775
19.1	0.4575	-1.8876770969549852
19.1	0.46625	-1.8985780672695685
19.1	0.475	-1.9092186934118047
19.1	0.48375	-1.919609121704302
19.1	0.4925	-1.9297589431720603
19.1	0.50125	-1.939677232791262
19.1	0.51	-1.9493725853446346
19.1	0.51875	-1.9588531482290912
19.1	0.5275	-1.9681266515209628
19.1	0.53625	-1.9772004355690447
19.1	0.545	-1.986081476355124
19.1	0.55375	-1.9947764088349864
19.1	0.5625	-2.0032915484495724
19.1	0.57125	-2.0116329109754845
19.1	0.58	-2.019806230866108
19.1	0.58875	-2.027816978218739
19.1	0.5975	-2.035670374489198
19.1	0.60625	-2.0433714070630407
19.1	0.615	-2.050924842781564
19.1	0.62375	-2.058335240511108
19.1	0.6325	-2.065606962835541
19.1	0.64125	-2.072744186944138
19.1	0.65	-2.079750914780237
19.1	0.65875	-2.086630982509929
19.1	0.6675	-2.093388069364592
19.1	0.67625	-2.100025705906165
19.1	0.685	-2.106547281759675
19.1	0.69375	-2.112956052853571
19.1	0.7025	-2.119255148204883
19.1	0.71125	-2.1254475762829923
19.1	0.72	-2.1315362309829435
19.1	0.72875	-2.137523897236592
19.1	0.7375	-2.1434132562875314
19.1	0.74625	-2.1492068906536037
19.1	0.755	-2.1549072887988507
19.1	0.76375	-2.1605168495350093
19.1	0.7725	-2.1660378861710523
19.1	0.78125	-2.1714726304278087
19.1	0.79	-2.176823236133384
19.1	0.79875	-2.1820917827138837
19.1	0.8075	-2.1872802784928322
19.1	0.81625	-2.1923906638116804
19.1	0.825	-2.197424813982866
19.1	0.83375	-2.202384542086037
19.1	0.8425	-2.2072716016172893
19.1	0.85125	-2.2120876890005423
19.1	0.86	-2.2168344459695284
19.1	0.86875	-2.221513461828281
19.1	0.8775	-2.2261262755974305
19.1	0.88625	-2.2306743780531426
19.1	0.895	-2.235159213665022
19.1	0.90375	-2.239582182438914
19.1	0.9125	-2.2439446416701143
19.1	0.92125	-2.2482479076121242
19.1	0.93	-2.252493257065769
19.1	0.93875	-2.2566819288931677
19.1	0.9475	-2.2608151254607427
19.1	0.95625	-2.2648940140152116
19.1	0.965	-2.2689197279962294
19.1	0.97375	-2.2728933682891292
19.1	0.9825	-2.2768160044209926
19.1	0.99125	-2.2806886757030727
19.1	1.	-2.2845123923224167
19.8	0.125	0.
19.8	0.13375	0.
19.8	0.1425	0.
19.8	0.15125	0.
19.8	0.16	0.
19.8	0.16875	0.
19.8	0.1775	0.
19.8	0.18625	0.
19.8	0.195	0.
19.8	0.20375	0.
19.8	0.2125	0.
19.8	0.22125	0.
19.8	0.23	0.
19.8	0.23875	0.
19.8	0.2475	0.
19.8	0.25625	0.
19.8	0.265	0.
19.8	0.27375	0.
19.8	0.2825	0.
19.8	0.29125	0.
19.8	0.3	0.
19.8	0.30875	0.
19.8	0.3175	0.
19.8	0.32625	0.
19.8	0.335	0.
19.8	0.34375	-1.7186665585878775
19.8	0.3525	-1.7342326283366005
19.8	0.36125	-1.7493284168077017
19.8	0.37	-1.7639774579745984
19.8	0.37875	-1.7782016217218197
19.8	0.3875	-1.7920212658296344
19.8	0.39625	-1.8054553710261139
19.8	0.405	-1.8185216613206496
19.8	0.41375	-1.831236711502322
19.8	0.4225	-1.8436160434111781
19.8	0.43125	-1.8556742123601961
19.8	0.44	-1.8674248848923767
19.8	0.44875	-1.8788809088944782
19.8	0.4575	-1.8900543769510993
19.8	0.46625	-1.9009566837058638
19.8	0.475	-1.9115985778968723
19.8	0.48375	-1.9219902096485046
19.8	0.4925	-1.932141173528773
19.8	0.50125	-1.9420605478187725
19.8	0.51	-1.9517569303867952
19.8	0.51875	-1.9612384715130204
19.8	0.5275	-1.970512903970265
19.8	0.53625	-1.9795875706311794
19.8	0.545	-1.9884694498416893
19.8	0.55375	-1.9971651787738063
19.8	0.5625	-2.0056810749475815
19.8	0.57125	-2.0140231560915147
19.8	0.58	-2.022197158492742
19.8	0.58875	-2.030208553972504
19.8	0.5975	-2.038062565608417
19.8	0.60625	-2.0457641823127344
19.8	0.615	-2.053318172364841
19.8	0.62375	-2.060729095986546
19.8	0.6325	-2.0680013170400873
19.8	0.64125	-2.075139013921114
19.8	0.65	-2.0821461897120614
19.8	0.65875	-2.0890266816552048
19.8	0.6675	-2.095784169999236
19.8	0.67625	-2.102422186268284
19.8	0.685	-2.108944120997919
19.8	0.69375	-2.11535323097871
19.8	0.7025	-2.1216526460443865
19.8	0.71125	-2.127845375438387
19.8	0.72	-2.133934313789772
19.8	0.72875	-2.139922246726782
19.8	0.7375	-2.145811856154013
19.8	0.74625	-2.1516057252170246
19.8	0.755	-2.157306342976245
19.8	0.76375	-2.162916108810296
19.8	0.7725	-2.168437336567236
19.8	0.78125	-2.1738722584807726
19.8	0.79	-2.1792230288671792
19.8	0.79875	-2.184491727617406
19.8	0.8075	-2.1896803634978093
19.8	0.81625	-2.1947908772718807
19.8	0.825	-2.1998251446544526
19.8	0.83375	-2.2047849791089993
19.8	0.8425	-2.209672134497879
19.8	0.85125	-2.2144883075946593
19.8	0.86	-2.2192351404669957
19.8	0.86875	-2.2239142227379514
19.8	0.8775	-2.228527093733086
19.8	0.88625	-2.233075244520122
19.8	0.895	-2.2375601198475517
19.8	0.90375	-2.2419831199880913
19.8	0.9125	-2.246345602492502
19.8	0.92125	-2.250648883858932
19.8	0.93	-2.2548942411225807
19.8	0.93875	-2.2590829133701784
19.8	0.9475	-2.2632161031834905
19.8	0.95625	-2.2672949780157636
19.8	0.965	-2.271320671504804
19.8	0.97375	-2.275294284726125
19.8	0.9825	-2.279216887389407
19.8	0.99125	-2.2830895189812854
19.8	1.	-2.286913189857317
20.5	0.125	0.
20.5	0.13375	0.
20.5	0.1425	0.
20.5	0.15125	0.
20.5	0.16	0.
20.5	0.16875	0.
20.5	0.1775	0.
20.5	0.18625	0.
20.5	0.195	0.
20.5	0.20375	0.
20.5	0.2125	0.
20.5	0.22125	0.
20.5	0.23	0.
20.5	0.23875	0.
20.5	0.2475	0.
20.5	0.25625	0.
20.5	0.265	0.
20.5	0.27375	0.
20.5	0.2825	0.
20.5	0.29125	0.
20.5	0.3	0.
20.5	0.30875	0.
20.5	0.3175	0.
20.5	0.32625	-1.688073720822803
20.5	0.335	-1.704661231390066
20.5	0.34375	-1.7207255256576626
20.5	0.3525	-1.736294014876748
20.5	0.36125	-1.7513920794794777
20.5	0.37	-1.7660432633556746
20.5	0.37875	-1.7802694454759067
20.5	0.3875	-1.7940909919583383
20.5	0.39625	-1.8075268911935174
20.5	0.405	-1.8205948742423854
20.5	0.41375	-1.833311522391972
20.5	0.4225	-1.8456923634777456
20.5	0.43125	-1.8577519583511817
20.5	0.44	-1.8695039786776562
20.5	0.44875	-1.8809612770867632
20.5	0.4575	-1.8921359505592574
20.5	0.46625	-1.9030393978178106
20.5	0.475	-1.9136823713891202
20.5	0.48375	-1.9240750249197889
20.5	0.4925	-1.9342269562554493
20.5	0.50125	-1.9441472467299423
20.5	0.51	-1.9538444970573279
20.5	0.51875	-1.9633268601728355
20.5	0.5275	-1.9726020713284136
20.5	0.53625	-1.9816774757134001
20.5	0.545	-1.990560053840269
20.5	0.55375	-1.9992564449086672
20.5	0.5625	-2.007772968337646
20.5	0.57125	-2.016115643635472
20.5	0.58	-2.0242902087584405
20.5	0.58875	-2.0323021370942516
20.5	0.5975	-2.0401566531915516
20.5	0.60625	-2.0478587473448733
20.5	0.615	-2.0554131891332883
20.5	0.62375	-2.06282454000136
20.5	0.6325	-2.0700971649623794
20.5	0.64125	-2.0772352434961725
20.5	0.65	-2.0842427797069267
20.5	0.65875	-2.091123611800372
20.5	0.6675	-2.0978814209341676
20.5	0.67625	-2.1045197394904562
20.5	0.685	-2.11104195881514
20.5	0.69375	-2.117451336464479
20.5	0.7025	-2.123751002996064
20.5	0.71125	-2.1299439683379937
20.5	0.72	-2.136033127767215
20.5	0.72875	-2.1420212675253456
20.5	0.7375	-2.1479110700979605
20.5	0.74625	-2.1537051191811605
20.5	0.755	-2.1594059043573095
20.5	0.76375	-2.1650158255000638
20.5	0.7725	-2.1705371969272083
20.5	0.78125	-2.175972251318358
20.5	0.79	-2.1813231434132594
20.5	0.79875	-2.186591953505206
20.5	0.8075	-2.1917806907429767
20.5	0.81625	-2.1968912962537046
20.5	0.825	-2.201925646098147
20.5	0.83375	-2.2068855540689807
20.5	0.8425	-2.2117727743419824
20.5	0.85125	-2.2165890039892244
20.5	0.86	-2.2213358853627825
20.5	0.86875	-2.2260150083568204
20.5	0.8775	-2.230627912555407
20.5	0.88625	-2.2351760892728607
20.5	0.895	-2.2396609834929992
20.5	0.90375	-2.244083995713191
20.5	0.9125	-2.2484464836987446
20.5	0.92125	-2.2527497641527834
20.5	0.93	-2.256995114306407
20.5	0.93875	-2.2611837734336477
20.5	0.9475	-2.2653169442954173
20.5	0.95625	-2.2693957945163725
20.5	0.965	-2.273421457898386
20.5	0.97375	-2.2773950356740715
20.5	0.9825	-2.2813175977035915
20.5	0.99125	-2.285190183617778
20.5	1.	-2.289013803910413
21.2	0.125	0.
21.2	0.13375	0.
21.2	0.1425	0.
21.2	0.15125	0.
21.2	0.16	0.
21.2	0.16875	0.
21.2	0.1775	0.
21.2	0.18625	0.
21.2	0.195	0.
21.2	0.20375	0.
21.2	0.2125	0.
21.2	0.22125	0.
21.2	0.23	0.
21.2	0.23875	0.
21.2	0.2475	0.
21.2	0.25625	0.
21.2	0.265	0.
21.2	0.27375	0.
21.2	0.2825	0.
21.2	0.29125	0.
21.2	0.3	0.
21.2	0.30875	-1.6549743106963126
21.2	0.3175	-1.672702488309908
21.2	0.32625	-1.6898454430981855
21.2	0.335	-1.7064353540854897
21.2	0.34375	-1.722501896268061
21.2	0.3525	-1.7380724921064397
21.2	0.36125	-1.7531725322573946
21.2	0.37	-1.7678255699525147
21.2	0.37875	-1.7820534927109242
21.2	0.3875	-1.795876674485171
21.2	0.39625	-1.8093141108559108
21.2	0.405	-1.8223835394918582
21.2	0.41375	-1.8351015477605281
21.2	0.4225	-1.8474836690996046
21.2	0.43125	-1.859544469528252
21.2	0.44	-1.8712976254841371
21.2	0.44875	-1.8827559940088046
21.2	0.4575	-1.8939316761660987
21.2	0.46625	-1.9048360744612356
21.2	0.475	-1.9154799449284214
21.2	0.48375	-1.9258734444697598
21.2	0.4925	-1.9360261739551927
21.2	0.50125	-1.9459472175305266
21.2	0.51	-1.955645178526536
21.2	0.51875	-1.965128212315429
21.2	0.5275	-1.9744040564205136
21.2	0.53625	-1.9834800581497196
21.2	0.545	-1.9923631999930556
21.2	0.55375	-2.001060122997347
21.2	0.5625	-2.0095771483082365
21.2	0.57125	-2.0179202970489443
21.2	0.58	-2.02609530868727
21.2	0.58875	-2.0341076580264827
21.2	0.5975	-2.041962570941758
21.2	0.60625	-2.049665038971458
21.2	0.615	-2.0572198328616107
21.2	0.62375	-2.064631515152228
21.2	0.6325	-2.071904451885488
21.2	0.64125	-2.0790428235081047
21.2	0.65	-2.086050635033362
21.2	0.65875	-2.0929317255221878
21.2	0.6675	-2.099689776937135
21.2	0.67625	-2.1063283224182663
21.2	0.685	-2.1128507540255117
21.2	0.69375	-2.1192603299881223
21.2	0.7025	-2.125560181498295
21.2	0.71125	-2.131753319082808
21.2	0.72	-2.1378426385836424
21.2	0.72875	-2.1438309267759306
21.2	0.7375	-2.1497208666492145
21.2	0.74625	-2.1555150423758507
21.2	0.755	-2.1612159439884593
21.2	0.76375	-2.1668259717865443
21.2	0.7725	-2.1723474404908156
21.2	0.78125	-2.1777825831622786
21.2	0.79	-2.1831335549018247
21.2	0.79875	-2.188402436344854
21.2	0.8075	-2.193591236964345
21.2	0.81625	-2.198701898194777
21.2	0.825	-2.2037362963883815
21.2	0.83375	-2.208696245614366
21.2	0.8425	-2.2135835003109525
21.2	0.85125	-2.2183997577993892
21.2	0.86	-2.2231466606684074
21.2	0.86875	-2.227825799037024
21.2	0.8775	-2.2324387127030185
21.2	0.88625	-2.2369868931839085
21.2	0.895	-2.241471785656781
21.2	0.90375	-2.2458947908028986
21.2	0.9125	-2.250257266562603
21.2	0.92125	-2.254560529805678
21.2	0.93	-2.2588058579219696
21.2	0.93875	-2.262994490336767
21.2	0.9475	-2.2671276299551595
21.2	0.95625	-2.271206444539278
21.2	0.965	-2.2752320680221296
21.2	0.97375	-2.2792056017614555
21.2	0.9825	-2.2831281157368566
21.2	0.99125	-2.2870006496932187
21.2	1.	-2.29082421423327
21.9	0.125	0.
21.9	0.13375	0.
21.9	0.1425	0.
21.9	0.15125	0.
21.9	0.16	0.
21.9	0.16875	0.
21.9	0.1775	0.
21.9	0.18625	0.
21.9	0.195	0.
21.9	0.20375	0.
21.9	0.2125	0.
21.9	0.22125	0.
21.9	0.23	0.
21.9	0.23875	0.
21.9	0.2475	0.
21.9	0.25625	0.
21.9	0.265	0.
21.9	0.27375	0.
21.9	0.2825	0.
21.9	0.29125	0.
21.9	0.3	-1.638117043110991
21.9	0.30875	-1.6564679799466329
21.9	0.3175	-1.674198545236995
21.9	0.32625	-1.6913437237281568
21.9	0.335	-1.7079357072634043
21.9	0.34375	-1.7240041824752625
21.9	0.3525	-1.739576582406053
21.9	0.36125	-1.7546783073517935
21.9	0.37	-1.769332919338946
21.9	0.37875	-1.7835623139234063
21.9	0.3875	-1.7973868724124498
21.9	0.39625	-1.8108255971266312
21.9	0.405	-1.8238962319192904
21.9	0.41375	-1.8366153698401841
21.9	0.4225	-1.8489985495539338
21.9	0.43125	-1.8610603418933391
21.9	0.44	-1.8728144277339382
21.9	0.44875	-1.8842736682130132
21.9	0.4575	-1.8954501681781857
21.9	0.46625	-1.9063553336336165
21.9	0.475	-1.916999923852056
21.9	0.48375	-1.9273940987357885
21.9	0.4925	-1.9375474619364847
21.9	0.50125	-1.9474691001812479
21.9	0.51	-1.9571676191980427
21.9	0.51875	-1.9666511765869856
21.9	0.5275	-1.9759275119434727
21.9	0.53625	-1.98500397450396
21.9	0.545	-1.9938875485545844
21.9	0.55375	-2.0025848768160874
21.9	0.5625	-2.011102281995121
21.9	0.57125	-2.019445786671511
21.9	0.58	-2.027621131673045
21.9	0.58875	-2.0356337930735005
21.9	0.5975	-2.0434889979356234
21.9	0.60625	-2.0511917389084204
21.9	0.615	-2.058746787777155
21.9	0.62375	-2.066158708054754
21.9	0.6325	-2.0734318666946643
21.9	0.64125	-2.08057044499753
21.9	0.65	-2.08757844877721
21.9	0.65875	-2.0944597178455147
21.9	0.6675	-2.101217934869584
21.9	0.67625	-2.107856633650903
21.9	0.685	-2.11437920687056
21.9	0.69375	-2.12078891334139
21.9	0.7025	-2.1270888848040816
21.9	0.71125	-2.1332821323011224
21.9	0.72	-2.139371552159562
21.9	0.72875	-2.145359931610945
21.9	0.7375	-2.1512499540744163
21.9	0.74625	-2.1570442041268425
21.9	0.755	-2.1627451721818547
21.9	0.76375	-2.1683552588979564
21.9	0.7725	-2.173876779334227
21.9	0.78125	-2.1793119668706975
21.9	0.79	-2.1846629769091477
21.9	0.79875	-2.1899318903688436
21.9	0.8075	-2.1951207169906537
21.9	0.81625	-2.2002313984619457
21.9	0.825	-2.2052658113737524
21.9	0.83375	-2.210225770020844
21.9	0.8425	-2.215113029054563
21.9	0.85125	-2.2199292859975808
21.9	0.86	-2.224676183629049
21.9	0.86875	-2.229355312248058
21.9	0.8775	-2.233968211822722
21.9	0.88625	-2.238516374031725
21.9	0.895	-2.2430012442046894
21.9	0.90375	-2.2474242231672847
21.9	0.9125	-2.2517866689966044
21.9	0.92125	-2.2560898986919655
21.9	0.93	-2.260335189765948
21.9	0.93875	-2.2645237817601673
21.9	0.9475	-2.268656877689989
21.9	0.95625	-2.272735645422124
21.9	0.965	-2.2767612189887765
21.9	0.97375	-2.2807346998418128
21.9	0.9825	-2.284657158050169
21.9	0.99125	-2.2885296334435457
21.9	1.	-2.2923531367052172
22.6	0.125	0.
22.6	0.13375	0.
22.6	0.1425	0.
22.6	0.15125	0.
22.6	0.16	0.
22.6	0.16875	0.
22.6	0.1775	0.
22.6	0.18625	0.
22.6	0.195	0.
22.6	0.20375	0.
22.6	0.2125	0.
22.6	0.22125	0.
22.6	0.23	0.
22.6	0.23875	0.
22.6	0.2475	0.
22.6	0.25625	0.
22.6	0.265	0.
22.6	0.27375	0.
22.6	0.2825	0.
22.6	0.29125	-1.6203313395497019
22.6	0.3	-1.6393431404873207
22.6	0.30875	-1.6576962836817193
22.6	0.3175	-1.6754288917783657
22.6	0.32625	-1.6925759629272956
22.6	0.335	-1.7091697010996973
22.6	0.34375	-1.725239803921914
22.6	0.3525	-1.7408137144195859
22.6	0.36125	-1.7559168419695221
22.6	0.37	-1.770572756871031
22.6	0.37875	-1.7848033622280266
22.6	0.3875	-1.79862904624421
22.6	0.39625	-1.8120688175496604
22.6	0.405	-1.825140425777637
22.6	0.41375	-1.8378604692790717
22.6	0.4225	-1.850244491586266
22.6	0.43125	-1.8623070680065525
22.6	0.44	-1.8740618835329044
22.6	0.44875	-1.885521803095209
22.6	0.4575	-1.89669893503781
22.6	0.46625	-1.9076046885917115
22.6	0.475	-1.9182498260100371
22.6	0.48375	-1.9286445099500753
22.6	0.4925	-1.9387983466121903
22.6	0.50125	-1.9487204250830985
22.6	0.51	-1.9584193532769059
22.6	0.51875	-1.9679032908205532
22.6	0.5275	-1.9771799791897986
22.6	0.53625	-1.986256769366689
22.6	0.545	-1.9951406472588247
22.6	0.55375	-2.0038382570939848
22.6	0.5625	-2.012355922980288
22.6	0.57125	-2.020699668801547
22.6	0.58	-2.0288752365994585
22.6	0.58875	-2.036888103578403
22.6	0.5975	-2.0447434978546384
22.6	0.60625	-2.052446413059284
22.6	0.615	-2.0600016218935533
22.6	0.62375	-2.067413688724966
22.6	0.6325	-2.0746869813046303
22.6	0.64125	-2.081825681677991
22.6	0.65	-2.0888337963546024
22.6	0.65875	-2.0957151657963218
22.6	0.6675	-2.1024734732778874
22.6	0.67625	-2.1091122531688784
22.6	0.685	-2.115634898681704
22.6	0.69375	-2.1220446691262658
22.6	0.7025	-2.1283446967084
22.6	0.71125	-2.1345379929059844
22.6	0.72	-2.1406274544537047
22.6	0.72875	-2.146615868964845
22.6	0.7375	-2.1525059202161168
22.6	0.74625	-2.1583001931193797
22.6	0.755	-2.1640011784021733
22.6	0.76375	-2.169611277017203
22.6	0.7725	-2.1751328042993303
22.6	0.78125	-2.180567993887146
22.6	0.79	-2.1859190014248733
22.6	0.79875	-2.1911879080591494
22.6	0.8075	-2.196376723744102
22.6	0.81625	-2.201487390367148
22.6	0.825	-2.206521784706998
22.6	0.83375	-2.211481721234512
22.6	0.8425	-2.2163689547662657
22.6	0.85125	-2.221185182979989
22.6	0.86	-2.225932048800355
22.6	0.86875	-2.2306111426630344
22.6	0.8775	-2.235224004664335
22.6	0.88625	-2.239772126603273
22.6	0.895	-2.2442569539224273
22.6	0.90375	-2.2486798875535006
22.6	0.9125	-2.253042285673127
22.6	0.92125	-2.25734546537407
22.6	0.93	-2.2615907042566357
22.6	0.93875	-2.2657792419447955
22.6	0.9475	-2.2699122815312314
22.6	0.95625	-2.273990990955236
22.6	0.965	-2.278016504317154
22.6	0.97375	-2.2819899231328167
22.6	0.9825	-2.28591231753121
22.6	0.99125	-2.2897847273983993
22.6	1.	-2.293608163470572
23.3	0.125	0.
23.3	0.13375	0.
23.3	0.1425	0.
23.3	0.15125	0.
23.3	0.16	0.
23.3	0.16875	0.
23.3	0.1775	0.
23.3	0.18625	0.
23.3	0.195	0.
23.3	0.20375	0.
23.3	0.2125	0.
23.3	0.22125	0.
23.3	0.23	0.
23.3	0.23875	0.
23.3	0.2475	0.
23.3	0.25625	0.
23.3	0.265	0.
23.3	0.27375	-1.5811221798170225
23.3	0.2825	-1.601582521203005
23.3	0.29125	-1.6212968075029741
23.3	0.3	-1.6403106291315124
23.3	0.30875	-1.6586656294255107
23.3	0.3175	-1.6763999451065408
23.3	0.32625	-1.6935485870175948
23.3	0.335	-1.7101437705977083
23.3	0.34375	-1.7262152038530312
23.3	0.3525	-1.7417903392202767
23.3	0.36125	-1.7568945946227537
23.3	0.37	-1.771551548132921
23.3	0.37875	-1.7857831099346213
23.3	0.3875	-1.7996096746888268
23.3	0.39625	-1.813050256922539
23.3	0.405	-1.826122611660751
23.3	0.41375	-1.8388433421898738
23.3	0.4225	-1.8512279965649585
23.3	0.43125	-1.8632911542421375
23.3	0.44	-1.8750465040238677
23.3	0.44875	-1.8865069143411919
23.3	0.4575	-1.897684496759056
23.3	0.46625	-1.9085906634734588
23.3	0.475	-1.9192361794693453
23.3	0.48375	-1.929631209922871
23.3	0.4925	-1.939785363358552
23.3	0.50125	-1.9497077310090307
23.3	0.51	-1.9594069227710376
23.3	0.51875	-1.9688911001043563
23.3	0.5275	-1.9781680061800833
23.3	0.53625	-1.9872449935492509
23.3	0.545	-1.9961290495722386
23.3	0.55375	-2.004826819822643
23.3	0.5625	-2.013344629655868
23.3	0.57125	-2.0216885041121695
23.3	0.58	-2.0298641863058835
23.3	0.58875	-2.037877154436658
23.3	0.5975	-2.0457326375445337
23.3	0.60625	-2.0534356301183334
23.3	0.615	-2.0609909056558453
23.3	0.62375	-2.0684030292645863
23.3	0.6325	-2.075676369383261
23.3	0.64125	-2.0828151086963613
23.3	0.65	-2.089823254307472
23.3	0.65875	-2.096704647230732
23.3	0.6675	-2.1034629712544115
23.3	0.67625	-2.1101017612256507
23.3	0.685	-2.1166244108010055
23.3	0.69375	-2.123034179703478
23.3	0.7025	-2.1293342005231435
23.3	0.71125	-2.1355274850952806
23.3	0.72	-2.1416169304870083
23.3	0.72875	-2.147605324620812
23.3	0.7375	-2.153495351560978
23.3	0.74625	-2.1592895964868024
23.3	0.755	-2.164990550374506
23.3	0.76375	-2.1706006144080017
23.3	0.7725	-2.1761221041370757
23.3	0.78125	-2.181557253400065
23.3	0.79	-2.186908218026791
23.3	0.79875	-2.1921770793362945
23.3	0.8075	-2.197365847442802
23.3	0.81625	-2.2024764643823533
23.3	0.825	-2.207510807071574
23.3	0.83375	-2.212470690109248
23.3	0.8425	-2.2173578684305566
23.3	0.85125	-2.2221740398231336
23.3	0.86	-2.2269208473134405
23.3	0.86875	-2.2315998814313582
23.3	0.8775	-2.2362126823603354
23.3	0.88625	-2.2407607419799302
23.3	0.895	-2.2452455058071004
23.3	0.90375	-2.2496683748421824
23.3	0.9125	-2.254030707325079
23.3	0.92125	-2.258333820406815
23.3	0.93	-2.262578991741286
23.3	0.93875	-2.266767461001697
23.3	0.9475	-2.270900431325898
23.3	0.95625	-2.2749790706945556
23.3	0.965	-2.2790045132458547
23.3	0.97375	-2.2829778605301714
23.3	0.9825	-2.2869001827079605
23.3	0.99125	-2.290772519693897
23.3	1.	-2.2945958822501096
24.	0.125	0.
24.	0.13375	0.
24.	0.1425	0.
24.	0.15125	0.
24.	0.16	0.
24.	0.16875	0.
24.	0.1775	0.
24.	0.18625	0.
24.	0.195	0.
24.	0.20375	0.
24.	0.2125	0.
24.	0.22125	0.
24.	0.23	0.
24.	0.23875	0.
24.	0.2475	0.
24.	0.25625	0.
24.	0.265	-1.5605724231097278
24.	0.27375	-1.5818310789458165
24.	0.2825	-1.6022934311900983
24.	0.29125	-1.6220095476451915
24.	0.3	-1.641025035285713
24.	0.30875	-1.6593815522967987
24.	0.3175	-1.677117248741947
24.	0.32625	-1.6942671474765834
24.	0.335	-1.710863474775458
24.	0.34375	-1.7269359484361713
24.	0.3525	-1.742512029757854
24.	0.36125	-1.7576171446977704
24.	0.37	-1.772274878621913
24.	0.37875	-1.7865071483445227
24.	0.3875	-1.8003343545618793
24.	0.39625	-1.8137755173012498
24.	0.405	-1.8268483966059794
24.	0.41375	-1.8395696003460396
24.	0.4225	-1.8519546807671228
24.	0.43125	-1.8640182211603877
24.	0.44	-1.8757739138409895
24.	0.44875	-1.8872346304601113
24.	0.4575	-1.8984124855369484
24.	0.46625	-1.9093188939797916
24.	0.475	-1.919964623265437
24.	0.48375	-1.9303598408608185
24.	0.4925	-1.9405141573976326
24.	0.50125	-1.9504366660478794
24.	0.51	-1.960135978494094
24.	0.51875	-1.9696202578412367
24.	0.5275	-1.9788972487766725
24.	0.53625	-1.9879743052494325
24.	0.545	-1.996858415909303
24.	0.55375	-2.005556227519497
24.	0.5625	-2.0140740665332673
24.	0.57125	-2.02241795900427
24.	0.58	-2.0305936489824714
24.	0.58875	-2.038606615531487
24.	0.5975	-2.0464620884892497
24.	0.60625	-2.054165063081513
24.	0.615	-2.061720313486726
24.	0.62375	-2.0691324054410902
24.	0.6325	-2.0764057079639757
24.	0.64125	-2.08354440427614
24.	0.65	-2.0905525019763735
24.	0.65875	-2.097433842536029
24.	0.6675	-2.104192110165423
24.	0.67625	-2.110830840101179
24.	0.685	-2.1173534263591756
24.	0.69375	-2.123763128993788
24.	0.7025	-2.1300630809005643
24.	0.71125	-2.1362562941962406
24.	0.72	-2.1423456662071265
24.	0.72875	-2.1483339850942436
24.	0.7375	-2.1542239351412538
24.	0.74625	-2.160018101729053
24.	0.755	-2.1657189760189626
24.	0.76375	-2.1713289593646854
24.	0.7725	-2.1768503674715878
24.	0.78125	-2.1822854343203946
24.	0.79	-2.18763631587107
24.	0.79875	-2.192905093561432
24.	0.8075	-2.1980937776139315
24.	0.81625	-2.2032043101630383
24.	0.825	-2.208238568214717
24.	0.83375	-2.2131983664486556
24.	0.8425	-2.2180854598731075
24.	0.85125	-2.222901546341516
24.	0.86	-2.227648268939414
24.	0.86875	-2.232327218249506
24.	0.8775	-2.2369399345022694
24.	0.88625	-2.2414879096189204
24.	0.895	-2.2459725891531024
24.	0.90375	-2.2503953741372285
24.	0.9125	-2.2547576228390107
24.	0.92125	-2.2590606524333396
24.	0.93	-2.2633057405943253
24.	0.93875	-2.267494127012014
24.	0.9475	-2.271627014837982
24.	0.95625	-2.2757055720637482
24.	0.965	-2.2797309328356987
24.	0.97375	-2.2837041987099673
24.	0.9825	-2.287626439850523
24.	0.99125	-2.291498696173484
24.	1.	-2.295321978440529
24.7	0.125	0.
24.7	0.13375	0.
24.7	0.1425	0.
24.7	0.15125	0.
24.7	0.16	0.
24.7	0.16875	0.
24.7	0.1775	0.
24.7	0.18625	0.
24.7	0.195	0.
24.7	0.20375	0.
24.7	0.2125	0.
24.7	0.22125	0.
24.7	0.23	0.
24.7	0.23875	0.
24.7	0.2475	0.
24.7	0.25625	-1.5389201410280007
24.7	0.265	-1.561032246698972
24.7	0.27375	-1.5822927197365582
24.7	0.2825	-1.6027567062905204
24.7	0.29125	-1.6224742917799575
24.7	0.3	-1.6414910989153708
24.7	0.30875	-1.6598487999693186
24.7	0.3175	-1.677585557643172
24.7	0.32625	-1.6947364061518024
24.7	0.335	-1.711333581998758
24.7	0.34375	-1.727406812207866
24.7	0.3525	-1.7429835664132887
24.7	0.36125	-1.7580892781132869
24.7	0.37	-1.7727475395058305
24.7	0.37875	-1.7869802736027256
24.7	0.3875	-1.800807886729038
24.7	0.39625	-1.8142494040299564
24.7	0.405	-1.827322590207084
24.7	0.41375	-1.840044057374374
24.7	0.4225	-1.8524293616475447
24.7	0.43125	-1.8644930898497096
24.7	0.44	-1.876248937521924
24.7	0.44875	-1.8877097792638233
24.7	0.4575	-1.8988877322912214
24.7	0.46625	-1.9097942139801634
24.7	0.475	-1.9204399940669727
24.7	0.48375	-1.9308352420884556
24.7	0.4925	-1.9409895705732538
24.7	0.50125	-1.9509120744324904
24.7	0.51	-1.9606113669436458
24.7	0.51875	-1.9700956126748028
24.7	0.5275	-1.9793725576558105
24.7	0.53625	-1.9884495570677043
24.7	0.545	-1.9973336006910112
24.7	0.55375	-2.00603133632681
24.7	0.5625	-2.014549091380974
24.7	0.57125	-2.0228928927814964
24.7	0.58	-2.0310684853807324
24.7	0.58875	-2.0390813489785407
24.7	0.5975	-2.046936714088241
24.7	0.60625	-2.0546395765549614
24.7	0.615	-2.062194711124944
24.7	0.62375	-2.0696066840546705
24.7	0.6325	-2.076879864839995
24.7	0.64125	-2.0840184371377872
24.7	0.65	-2.091026408945714
24.7	0.65875	-2.097907622099651
24.7	0.6675	-2.1046657611427415
24.7	0.67625	-2.111304361615178
24.7	0.685	-2.1178268178093953
24.7	0.69375	-2.1242363900313848
24.7	0.7025	-2.1305362114052784
24.7	0.71125	-2.1367292942551237
24.7	0.72	-2.1428185360948926
24.7	0.72875	-2.14880672525512
24.7	0.7375	-2.1546965461722163
24.7	0.74625	-2.1604905843643407
24.7	0.755	-2.1661913311157757
24.7	0.76375	-2.1718011878899786
24.7	0.7725	-2.177322470489872
24.7	0.78125	-2.182757412982478
24.7	0.79	-2.1881081714036683
24.7	0.79875	-2.1933768272575747
24.7	0.8075	-2.1985653908241205
24.7	0.81625	-2.2036758042870903
24.7	0.825	-2.208709944694248
24.7	0.83375	-2.2136696267601548
24.7	0.8425	-2.2185566055215635
24.7	0.85125	-2.2233725788545513
24.7	0.86	-2.228119189861891
24.7	0.86875	-2.2327980291385723
24.7	0.8775	-2.2374106369228115
24.7	0.88625	-2.241958505139393
24.7	0.895	-2.246443079341708
24.7	0.90375	-2.250865760558423
24.7	0.9125	-2.2552279070503123
24.7	0.92125	-2.259530835982414
24.7	0.93	-2.263775825016336
24.7	0.93875	-2.267964113827209
24.7	0.9475	-2.272096905549508
24.7	0.95625	-2.276175368155672
24.7	0.965	-2.28020063577122
24.7	0.97375	-2.284173809929814
24.7	0.9825	-2.288095960771506
24.7	0.99125	-2.2919681281872153
24.7	1.	-2.2957913229122737
25.4	0.125	0.
25.4	0.13375	0.
25.4	0.1425	0.
25.4	0.15125	0.
25.4	0.16	0.
25.4	0.16875	0.
25.4	0.1775	0.
25.4	0.18625	0.
25.4	0.195	0.
25.4	0.20375	0.
25.4	0.2125	0.
25.4	0.22125	0.
25.4	0.23	0.
25.4	0.23875	0.
25.4	0.2475	-1.5161090038555822
25.4	0.25625	-1.5391354764768643
25.4	0.265	-1.5612492008520389
25.4	0.27375	-1.5825111066865583
25.4	0.2825	-1.602976358964802
25.4	0.29125	-1.622695059863622
25.4	0.3	-1.6417128470381783
25.4	0.30875	-1.6600714061175625
25.4	0.3175	-1.6778089117642396
25.4	0.32625	-1.6949604089244394
25.4	0.335	-1.711558143746377
25.4	0.34375	-1.7276318519357707
25.4	0.3525	-1.7432090109536116
25.4	0.36125	-1.7583150613638476
25.4	0.37	-1.772973601751139
25.4	0.37875	-1.7872065609070333
25.4	0.3875	-1.8010343503927508
25.4	0.39625	-1.8144760001019105
25.4	0.405	-1.8275492790462002
25.4	0.41375	-1.8402708032550485
25.4	0.4225	-1.8526561324038713
25.4	0.43125	-1.864719856554251
25.4	0.44	-1.876475674195275
25.4	0.44875	-1.8879364626116784
25.4	0.4575	-1.8991143414660487
25.4	0.46625	-1.9100207303649335
25.4	0.475	-1.9206664010786842
25.4	0.48375	-1.9310615249994616
25.4	0.4925	-1.9412157163486183
25.4	0.50125	-1.9511380715817983
25.4	0.51	-1.9608372053858674
25.4	0.51875	-1.970321283614955
25.4	0.5275	-1.9795980534723077
25.4	0.53625	-1.98867487120939
25.4	0.545	-1.9975587275829783
25.4	0.55375	-2.0062562712842045
25.4	0.5625	-2.0147738305300598
25.4	0.57125	-2.023117432987323
25.4	0.58	-2.0312928241808357
25.4	0.58875	-2.039305484522125
25.4	0.5975	-2.0471606450803796
25.4	0.60625	-2.0548633022053786
25.4	0.615	-2.0624182311009847
25.4	0.62375	-2.0698299984381
25.4	0.6325	-2.077102974087313
25.4	0.64125	-2.084241342043754
25.4	0.65	-2.0912491106098297
25.4	0.65875	-2.0981301218953403
25.4	0.6675	-2.1048880606890226
25.4	0.67625	-2.111526462750615
25.4	0.685	-2.118048722568152
25.4	0.69375	-2.1244581006212053
25.4	0.7025	-2.130757730187247
25.4	0.71125	-2.1369506237250593
25.4	0.72	-2.143039678866249
25.4	0.72875	-2.149027684043274
25.4	0.7375	-2.1549173237800376
25.4	0.74625	-2.1607111836689388
25.4	0.755	-2.1664117550563367
25.4	0.76375	-2.1720214394566075
25.4	0.7725	-2.177542552713359
25.4	0.78125	-2.1829773289249257
25.4	0.79	-2.188327924149904
25.4	0.79875	-2.193596419907297
25.4	0.8075	-2.1987848264847196
25.4	0.81625	-2.203895086067092
25.4	0.825	-2.208929075697333
25.4	0.83375	-2.2138886100797115
25.4	0.8425	-2.218775444235735
25.4	0.85125	-2.2235912760217325
25.4	0.86	-2.2283377485166542
25.4	0.86875	-2.2330164522879743
25.4	0.8775	-2.237628927543067
25.4	0.88625	-2.242176666172875
25.4	0.895	-2.24666111369426
25.4	0.90375	-2.2510836710969517
25.4	0.9125	-2.2554456966006478
25.4	0.92125	-2.2597485073274073
25.4	0.93	-2.2639933808941826
25.4	0.93875	-2.2681815569299824
25.4	0.9475	-2.272314238521879
25.4	0.95625	-2.2763925935938083
25.4	0.965	-2.2804177562218477
25.4	0.97375	-2.284390827889427
25.4	0.9825	-2.2883128786857174
25.4	0.99125	-2.2921849484502315
25.4	1.	-2.2960080478664904
26.1	0.125	0.
26.1	0.13375	0.
26.1	0.1425	0.
26.1	0.15125	0.
26.1	0.16	0.
26.1	0.16875	0.
26.1	0.1775	0.
26.1	0.18625	0.
26.1	0.195	0.
26.1	0.20375	0.
26.1	0.2125	0.
26.1	0.22125	0.
26.1	0.23	0.
26.1	0.23875	-1.4920754278411317
26.1	0.2475	-1.5160837990257872
26.1	0.25625	-1.5391116868851993
26.1	0.265	-1.5612266366152674
26.1	0.27375	-1.5824895981640985
26.1	0.2825	-1.6029557544526516
26.1	0.29125	-1.622675223589792
26.1	0.3	-1.641693657414006
26.1	0.30875	-1.6600527542071735
26.1	0.3175	-1.677790699940781
26.1	0.32625	-1.6949425496868706
26.1	0.335	-1.7115405586747925
26.1	0.34375	-1.727614470766689
26.1	0.3525	-1.7431917707594873
26.1	0.36125	-1.7582979058234247
26.1	0.37	-1.772956480499217
26.1	0.37875	-1.787189428953843
26.1	0.3875	-1.801017167604523
26.1	0.39625	-1.8144587307353643
26.1	0.405	-1.8275318913306589
26.1	0.41375	-1.8402532690167268
26.1	0.4225	-1.8526384267275742
26.1	0.43125	-1.8647019574783363
26.1	0.44	-1.8764575624362503
26.1	0.44875	-1.887918121315243
26.1	0.4575	-1.8990957559817814
26.1	0.46625	-1.9100018880421552
26.1	0.475	-1.9206472910813195
26.1	0.48375	-1.9310421381379632
26.1	0.4925	-1.9411960449272485
26.1	0.50125	-1.951118109259744
26.1	0.51	-1.9608169470508372
26.1	0.51875	-1.970300725268052
26.1	0.5275	-1.979577192123101
26.1	0.53625	-1.9886537047802193
26.1	0.545	-1.9975372548216324
26.1	0.55375	-2.006234491684194
26.1	0.5625	-2.014751744257792
26.1	0.57125	-2.0230950408155546
26.1	0.58	-2.031270127427833
26.1	0.58875	-2.0392824849960283
26.1	0.5975	-2.047137345028313
26.1	0.60625	-2.054839704266884
26.1	0.615	-2.06239433826541
26.1	0.62375	-2.0698058140056026
26.1	0.6325	-2.0770785016331565
26.1	0.64125	-2.0842165853856365
26.1	0.65	-2.0912240737779717
26.1	0.65875	-2.098104809105114
26.1	0.6675	-2.104862476315899
26.1	0.67625	-2.1115006113072465
26.1	0.685	-2.1180226086834075
26.1	0.69375	-2.124431729021004
26.1	0.7025	-2.1307311056770364
26.1	0.71125	-2.1369237511738124
26.1	0.72	-2.143012563191852
26.1	0.72875	-2.1490003301991942
26.1	0.7375	-2.1548897367431694
26.1	0.74625	-2.1606833684285327
26.1	0.755	-2.166383716603925
26.1	0.76375	-2.171993182776847
26.1	0.7725	-2.177514082775722
26.1	0.78125	-2.1829486506761633
26.1	0.79	-2.1882990425072277
26.1	0.79875	-2.193567339752225
26.1	0.8075	-2.1987555526575218
26.1	0.81625	-2.203865623361801
26.1	0.825	-2.208899428857267
26.1	0.83375	-2.2138587837934764
26.1	0.8425	-2.218745443133656
26.1	0.85125	-2.223561104672698
26.1	0.86	-2.2283074114253214
26.1	0.86875	-2.2329859538923205
26.1	0.8775	-2.237598272212253
26.1	0.88625	-2.2421458582054004
26.1	0.895	-2.2466301573163787
26.1	0.90375	-2.251052570461338
26.1	0.9125	-2.255414455785279
26.1	0.92125	-2.259717130334661
26.1	0.93	-2.2639618716501153
26.1	0.93875	-2.2681499192837853
26.1	0.9475	-2.2722824762454943
26.1	0.95625	-2.2763607103816867
26.1	0.965	-2.2803857556908413
26.1	0.97375	-2.2843587135788037
26.1	0.9825	-2.288280654057287
26.1	0.99125	-2.292152616888572
26.1	1.	-2.295975612679265
26.8	0.125	0.
26.8	0.13375	0.
26.8	0.1425	0.
26.8	0.15125	0.
26.8	0.16	0.
26.8	0.16875	0.
26.8	0.1775	0.
26.8	0.18625	0.
26.8	0.195	0.
26.8	0.20375	0.
26.8	0.2125	0.
26.8	0.22125	0.
26.8	0.23	-1.4667476450821684
26.8	0.23875	-1.491813049085387
26.8	0.2475	-1.515822627088421
26.8	0.25625	-1.538851526781428
26.8	0.265	-1.5609673152353962
26.8	0.27375	-1.5822309616984689
26.8	0.2825	-1.6026976661633783
26.8	0.29125	-1.6224175618752645
26.8	0.3	-1.64143631412176
26.8	0.30875	-1.6597956331584196
26.8	0.3175	-1.6775337156360766
26.8	0.32625	-1.694685626167443
26.8	0.335	-1.711283628518108
26.8	0.34375	-1.7273574741982132
26.8	0.3525	-1.7429346548653546
26.8	0.36125	-1.7580406238510091
26.8	0.37	-1.7726989912345033
26.8	0.37875	-1.7869316961660946
26.8	0.3875	-1.8007591595500654
26.8	0.39625	-1.8142004197134318
26.8	0.405	-1.8272732532852043
26.8	0.41375	-1.8399942831788982
26.8	0.4225	-1.8523790752942497
26.8	0.43125	-1.8644422253226973
26.8	0.44	-1.8761974368468743
26.8	0.44875	-1.8876575917606326
26.8	0.4575	-1.8988348138976165
26.8	0.46625	-1.9097405266388818
26.8	0.475	-1.9203855051699636
26.8	0.48375	-1.930779923972308
26.8	0.4925	-1.9409334000607184
26.8	0.50125	-1.950855032415529
26.8	0.51	-1.96055343800395
26.8	0.51875	-1.9700367847381568
26.8	0.5275	-1.979312821677071
26.8	0.53625	-1.9883889067434997
26.8	0.545	-1.9972720321975697
26.8	0.55375	-2.0059688480805953
26.8	0.5625	-2.014485683820036
26.8	0.57125	-2.0228285681656595
26.8	0.58	-2.031003247608932
26.8	0.58875	-2.0390152034217737
26.8	0.5975	-2.046869667436759
26.8	0.60625	-2.0545716366784545
26.8	0.615	-2.062125886944591
26.8	0.62375	-2.069536985426031
26.8	0.6325	-2.0768093024458123
26.8	0.64125	-2.0839470223898684
26.8	0.65	-2.090954153895113
26.8	0.65875	-2.0978345393544653
26.8	0.6675	-2.1045918637928804
26.8	0.67625	-2.111229663163532
26.8	0.685	-2.1177513321088774
26.8	0.69375	-2.1241601312273595
26.8	0.7025	-2.1304591938829422
26.8	0.71125	-2.1366515325914337
26.8	0.72	-2.1427400450146745
26.8	0.72875	-2.1487275195910227
26.8	0.7375	-2.1546166408281984
26.8	0.74625	-2.160409994282413
26.8	0.755	-2.166110071245734
26.8	0.76375	-2.171719273161894
26.8	0.7725	-2.177239915789116
26.8	0.78125	-2.1826742331270834
26.8	0.79	-2.18802438112384
26.8	0.79875	-2.1932924411771837
26.8	0.8075	-2.1984804234440203
26.8	0.81625	-2.2035902699701126
26.8	0.825	-2.208623857651749
26.8	0.83375	-2.2135830010399844
26.8	0.8425	-2.218469454997347
26.8	0.85125	-2.223284917216183
26.8	0.86	-2.2280310306071383
26.8	0.86875	-2.232709385565702
26.8	0.8775	-2.2373215221241645
26.8	0.88625	-2.2418689319958207
26.8	0.895	-2.2463530605178104
26.8	0.90375	-2.2507753084985165
26.8	0.9125	-2.255137033975075
26.8	0.92125	-2.259439553886146
26.8	0.93	-2.2636841456647883
26.8	0.93875	-2.267872048755937
26.8	0.9475	-2.272004466062697
26.8	0.95625	-2.276082565325402
26.8	0.965	-2.280107480437133
26.8	0.97375	-2.2840803126991402
26.8	0.9825	-2.2880021320194315
26.8	0.99125	-2.2918739780575477
26.8	1.	-2.295696861318388
27.5	0.125	0.
27.5	0.13375	0.
27.5	0.1425	0.
27.5	0.15125	0.
27.5	0.16	0.
27.5	0.16875	0.
27.5	0.1775	0.
27.5	0.18625	0.
27.5	0.195	0.
27.5	0.20375	0.
27.5	0.2125	0.
27.5	0.22125	0.
27.5	0.23	-1.4662509281506932
27.5	0.23875	-1.491317325786552
27.5	0.2475	-1.5153276960067354
27.5	0.25625	-1.5383572102757441
27.5	0.265	-1.5604734565465443
27.5	0.27375	-1.5817374224583634
27.5	0.2825	-1.6022043242411714
27.5	0.29125	-1.621924309507944
27.5	0.3	-1.6409430562859528
27.5	0.30875	-1.6593022861476707
27.5	0.3175	-1.6770402058139073
27.5	0.32625	-1.694191888871381
27.5	0.335	-1.7107896070938726
27.5	0.34375	-1.726863119146501
27.5	0.3525	-1.7424399230863583
27.5	0.36125	-1.7575454779740358
27.5	0.37	-1.7722033990219073
27.5	0.37875	-1.7864356299822817
27.5	0.3875	-1.800262595887638
27.5	0.39625	-1.8137033387696162
27.5	0.405	-1.8267756385826532
27.5	0.41375	-1.839496121225716
27.5	0.4225	-1.851880355278783
27.5	0.43125	-1.8639429388391868
27.5	0.44	-1.8756975776485612
27.5	0.44875	-1.8871571555373297
27.5	0.4575	-1.8983337980751211
27.5	0.46625	-1.9092389301979154
27.5	0.475	-1.9198833284826005
27.5	0.48375	-1.9302771686540874
27.5	0.4925	-1.9404300688368434
27.5	0.50125	-1.9503511289997317
27.5	0.51	-1.9600489669887642
27.5	0.51875	-1.9695317514954738
27.5	0.5275	-1.9788072322679735
27.5	0.53625	-1.987882767836484
27.5	0.545	-1.9967653509943524
27.5	0.55375	-2.0054616322487826
27.5	0.5625	-2.0139779414320196
27.5	0.57125	-2.022320307643151
27.5	0.58	-2.0304944776726255
27.5	0.58875	-2.038505933045654
27.5	0.5975	-2.0463599058066455
27.5	0.60625	-2.054061393154393
27.5	0.615	-2.0616151710267445
27.5	0.62375	-2.0690258067237637
27.5	0.6325	-2.076297670649682
27.5	0.64125	-2.0834349472462677
27.5	0.65	-2.090441645183331
27.5	0.65875	-2.0973216068659553
27.5	0.6675	-2.1040785173125434
27.5	0.67625	-2.110715912452842
27.5	0.685	-2.1172371868906845
27.5	0.69375	-2.1236456011722336
27.5	0.7025	-2.1299442885969193
27.5	0.71125	-2.1361362616050448
27.5	0.72	-2.1422244177731535
27.5	0.72875	-2.1482115454455815
27.5	0.7375	-2.154100329028289
27.5	0.74625	-2.159893353968884
27.5	0.755	-2.16559311144481
27.5	0.76375	-2.171202002779905
27.5	0.7725	-2.1767223436079117
27.5	0.78125	-2.182156367800078
27.5	0.79	-2.187506231172626
27.5	0.79875	-2.1927740149886716
27.5	0.8075	-2.197961729268057
27.5	0.81625	-2.203071315917533
27.5	0.825	-2.2081046516928287
27.5	0.83375	-2.2130635510032515
27.5	0.8425	-2.217949768568729
27.5	0.85125	-2.222765001938448
27.5	0.86	-2.2275108938796153
27.5	0.86875	-2.232189034644247
27.5	0.8775	-2.23680096412135
27.5	0.88625	-2.2413481738813332
27.5	0.895	-2.2458321091190276
27.5	0.90375	-2.250254170501256
27.5	0.9125	-2.254615715924489
27.5	0.92125	-2.2589180621877514
27.5	0.93	-2.2631624865856232
27.5	0.93875	-2.2673502284258156
27.5	0.9475	-2.27148249047557
27.5	0.95625	-2.2755604403407985
27.5	0.965	-2.2795852117816766
27.5	0.97375	-2.2835579059681366
27.5	0.9825	-2.287479592678509
27.5	0.99125	-2.2913513114443522
27.5	1.	-2.2951740726443166
28.2	0.125	0.
28.2	0.13375	0.
28.2	0.1425	0.
28.2	0.15125	0.
28.2	0.16	0.
28.2	0.16875	0.
28.2	0.1775	0.
28.2	0.18625	0.
28.2	0.195	0.
28.2	0.20375	0.
28.2	0.2125	0.
28.2	0.22125	-1.439315869688031
28.2	0.23	-1.4655229991032293
28.2	0.23875	-1.4905899633919357
28.2	0.2475	-1.5146007168312308
28.2	0.25625	-1.5376304536096552
28.2	0.265	-1.5597467816033408
28.2	0.27375	-1.581010705964363
28.2	0.2825	-1.601477458352984
28.2	0.29125	-1.6211972000064157
28.2	0.3	-1.6402156210044874
28.2	0.30875	-1.6585744536001268
28.2	0.3175	-1.6763119139931508
28.2	0.32625	-1.6934630841943505
28.2	0.335	-1.7100602434728867
28.2	0.34375	-1.7261331571697318
28.2	0.3525	-1.741709329293013
28.2	0.36125	-1.7568142242119524
28.2	0.37	-1.7714714618770837
28.2	0.37875	-1.785702990271357
28.2	0.3875	-1.7995292382056107
28.2	0.39625	-1.8129692510861537
28.2	0.405	-1.826040811881237
28.2	0.41375	-1.8387605491806414
28.2	0.4225	-1.8511440339656744
28.2	0.43125	-1.8632058664752469
28.2	0.44	-1.8749597543592516
28.2	0.44875	-1.8864185831465838
28.2	0.4575	-1.8975944799165496
28.2	0.46625	-1.9084988709447621
28.2	0.475	-1.9191425339944745
28.2	0.48375	-1.9295356458387292
28.2	0.4925	-1.9396878255253764
28.2	0.50125	-1.9496081738340287
28.2	0.51	-1.9593053093197137
28.2	0.51875	-1.9687874012910558
28.2	0.5275	-1.9780622000301853
28.2	0.53625	-1.987137064526245
28.2	0.545	-1.9960189879636212
28.2	0.55375	-2.0047146211791946
28.2	0.5625	-2.013230294279421
28.2	0.57125	-2.021572036587477
28.2	0.58	-2.029745595072618
28.2	0.58875	-2.0377564513979753
28.2	0.5975	-2.045609837708972
28.2	0.60625	-2.05331075127213
28.2	0.615	-2.06086396806303
28.2	0.62375	-2.068274055392462
28.2	0.6325	-2.0755453836510935
28.2	0.64125	-2.0826821372453144
28.2	0.65	-2.089688324789994
28.2	0.65875	-2.0965677886177607
28.2	0.6675	-2.1033242136589188
28.2	0.67625	-2.109961135741169
28.2	0.685	-2.1164819493539064
28.2	0.69375	-2.1228899149178715
28.2	0.7025	-2.1291881655973777
28.2	0.71125	-2.13537971368909
28.2	0.72	-2.141467456618458
28.2	0.72875	-2.1474541825722473
28.2	0.7375	-2.153342575793254
28.2	0.74625	-2.1591352215611392
28.2	0.755	-2.1648346108813525
28.2	0.76375	-2.1704431449023587
28.2	0.7725	-2.1759631390797627
28.2	0.78125	-2.181396827104458
28.2	0.79	-2.186746364610606
28.2	0.79875	-2.1920138326780076
28.2	0.8075	-2.197201241142353
28.2	0.81625	-2.2023105317257836
28.2	0.825	-2.207343580999296
28.2	0.83375	-2.212302203187658
28.2	0.8425	-2.217188152826723
28.2	0.85125	-2.222003127282321
28.2	0.86	-2.22674876913925
28.2	0.86875	-2.231426668468262
28.2	0.8775	-2.2360383649784326
28.2	0.88625	-2.240585350061729
28.2	0.895	-2.2450690687361816
28.2	0.90375	-2.249490921493576
28.2	0.9125	-2.253852266057227
28.2	0.92125	-2.2581544190549874
28.2	0.93	-2.2623986576123283
28.2	0.93875	-2.266586220870003
28.2	0.9475	-2.2707183114305027
28.2	0.95625	-2.274796096737259
28.2	0.965	-2.2788207103902804
28.2	0.97375	-2.282793253401689
28.2	0.9825	-2.286714795394391
28.2	0.99125	-2.2905863757469347
28.2	1.	-2.2944090046873944
28.9	0.125	0.
28.9	0.13375	0.
28.9	0.1425	0.
28.9	0.15125	0.
28.9	0.16	0.
28.9	0.16875	0.
28.9	0.1775	0.
28.9	0.18625	0.
28.9	0.195	0.
28.9	0.20375	0.
28.9	0.2125	-1.4109156613920455
28.9	0.22125	-1.4383576350143783
28.9	0.23	-1.4645650999186766
28.9	0.23875	-1.4896322089635285
28.9	0.2475	-1.5136429413037586
28.9	0.25625	-1.5366725128368044
28.9	0.265	-1.5587885504345007
28.9	0.27375	-1.5800520759115666
28.9	0.2825	-1.6005183355767523
28.9	0.29125	-1.6202375035705117
28.9	0.3	-1.639255281358527
28.9	0.30875	-1.6576134112561296
28.9	0.3175	-1.675350118367851
28.9	0.32625	-1.6925004925937501
28.9	0.335	-1.7090968201993177
28.9	0.34375	-1.7251688727347978
28.9	0.3525	-1.740744159722336
28.9	0.36125	-1.75584815042977
28.9	0.37	-1.7705044691604939
28.9	0.37875	-1.784735067765484
28.9	0.3875	-1.7985603784921875
28.9	0.39625	-1.8119994497990648
28.9	0.405	-1.8250700673634284
28.9	0.41375	-1.8377888621775627
28.9	0.4225	-1.8501714073510387
28.9	0.43125	-1.8622323050054421
28.9	0.44	-1.8739852644531958
28.9	0.44875	-1.8854431726882193
28.9	0.4575	-1.8966181580775052
28.9	0.46625	-1.9075216480250234
28.9	0.475	-1.9181644212791433
28.9	0.48375	-1.9285566554691849
28.9	0.4925	-1.9387079703833456
28.9	0.50125	-1.9486274674372406
28.9	0.51	-1.9583237657279562
28.9	0.51875	-1.9678050350215923
28.9	0.5275	-1.9770790259815993
28.9	0.53625	-1.986153097909873
28.9	0.545	-1.9950342442418376
28.9	0.55375	-2.003729116009877
28.9	0.5625	-2.0122440434660045
28.9	0.57125	-2.0205850560340566
28.9	0.58	-2.02875790074362
28.9	0.58875	-2.036768059281967
28.9	0.5975	-2.0446207637862206
28.9	0.60625	-2.052321011485552
28.9	0.615	-2.05987357829223
28.9	0.62375	-2.067283031430552
28.9	0.6325	-2.0745537411840607
28.9	0.64125	-2.0816898918336793
28.9	0.65	-2.0886954918525626
28.9	0.65875	-2.0955743834172758
28.9	0.6675	-2.102330251289427
28.9	0.67625	-2.1089666311169615
28.9	0.685	-2.1154869171998745
28.9	0.69375	-2.121894369761157
28.9	0.7025	-2.128192121760193
28.9	0.71125	-2.134383185282604
28.9	0.72	-2.1404704575376496
28.9	0.72875	-2.1464567264916323
28.9	0.7375	-2.15234467616341
28.9	0.74625	-2.1581368916059493
28.9	0.755	-2.1638358635959034
28.9	0.76375	-2.1694439930514293
28.9	0.7725	-2.174963595196847
28.9	0.78125	-2.1803969034912716
28.9	0.79	-2.185746073337029
28.9	0.79875	-2.1910131855824186
28.9	0.8075	-2.1962002498323194
28.9	0.81625	-2.201309207579068
28.9	0.825	-2.206341935165148
28.9	0.83375	-2.21130024658836
28.9	0.8425	-2.216185896159366
28.9	0.85125	-2.2210005810207836
28.9	0.86	-2.2257459435363494
28.9	0.86875	-2.2304235735580757
28.9	0.8775	-2.235035010578749
28.9	0.88625	-2.2395817457766283
28.9	0.895	-2.244065223958717
28.9	0.90375	-2.248486845408551
28.9	0.9125	-2.2528479676440485
28.9	0.92125	-2.257149907090585
28.9	0.93	-2.2613939406741324
28.9	0.93875	-2.265581307338963
28.9	0.9475	-2.2697132094941446
28.9	0.95625	-2.2737908143927696
28.9	0.965	-2.277815255447613
28.9	0.97375	-2.281787633486681
28.9	0.9825	-2.285709017951888
28.9	0.99125	-2.289580448043916
28.9	1.	-2.293402933816097
29.6	0.125	0.
29.6	0.13375	0.
29.6	0.1425	0.
29.6	0.15125	0.
29.6	0.16	0.
29.6	0.16875	0.
29.6	0.1775	0.
29.6	0.18625	0.
29.6	0.195	0.
29.6	0.20375	-1.3809457653152046
29.6	0.2125	-1.4097286111630447
29.6	0.22125	-1.4371706841100431
29.6	0.23	-1.463378048496319
29.6	0.23875	-1.4884448845877172
29.6	0.2475	-1.5124551953379322
29.6	0.25625	-1.53548421737034
29.6	0.265	-1.5575995956536657
29.6	0.27375	-1.5788623678406537
29.6	0.2825	-1.5993277941296413
29.6	0.29125	-1.619046060863893
29.6	0.3	-1.6380628802467472
29.6	0.30875	-1.6564200040545791
29.6	0.3175	-1.6741556657374361
29.6	0.32625	-1.6913049625635161
29.6	0.335	-1.707900187308004
29.6	0.34375	-1.723971117275124
29.6	0.3525	-1.7395452670743157
29.6	0.36125	-1.7546481104714093
29.6	0.37	-1.7693032757459526
29.6	0.37875	-1.7835327182622005
29.6	0.3875	-1.797356873369676
29.6	0.39625	-1.8107947922631022
29.6	0.405	-1.8238642630302013
29.6	0.41375	-1.8365819187830699
29.6	0.4225	-1.84896333449166
29.6	0.43125	-1.8610231139061164
29.6	0.44	-1.8727749677600902
29.6	0.44875	-1.8842317842831744
29.6	0.4575	-1.8954056929118597
29.6	0.46625	-1.9063081219707194
29.6	0.475	-1.9169498509952634
29.6	0.48375	-1.9273410582822808
29.6	0.4925	-1.9374913641801161
29.6	0.50125	-1.9474098705682763
29.6	0.51	-1.9571051969214133
29.6	0.51875	-1.9665855133057855
29.6	0.5275	-1.9758585706156095
29.6	0.53625	-1.984931728321374
29.6	0.545	-1.9938119799714165
29.6	0.55375	-2.002505976661212
29.6	0.5625	-2.011020048661323
29.6	0.57125	-2.0193602253743617
29.6	0.58	-2.027532253773223
29.6	0.58875	-2.035541615456907
29.6	0.5975	-2.043393542446198
29.6	0.60625	-2.051093031829049
29.6	0.615	-2.0586448593544957
29.6	0.62375	-2.0660535920642027
29.6	0.6325	-2.073323600042025
29.6	0.64125	-2.080459067354284
29.6	0.65	-2.087464002246544
29.6	0.65875	-2.094342246656538
29.6	0.6675	-2.101097485097386
29.6	0.67625	-2.1077332529603177
29.6	0.685	-2.114252944281683
29.6	0.69375	-2.1206598190150703
29.6	0.7025	-2.1269570098457606
29.6	0.71125	-2.133147528581535
29.6	0.72	-2.139234272150937
29.6	0.72875	-2.1452200282374583
29.6	0.7375	-2.1511074805757597
29.6	0.74625	-2.156899213933856
29.6	0.755	-2.1625977188032666
29.6	0.76375	-2.168205395817345
29.6	0.7725	-2.1737245599164017
29.6	0.78125	-2.1791574442767456
29.6	0.79	-2.184506204019472
29.6	0.79875	-2.189772919713554
29.6	0.8075	-2.1949596006867407
29.6	0.81625	-2.200068188156697
29.6	0.825	-2.2051005581939207
29.6	0.83375	-2.21005852452712
29.6	0.8425	-2.214943841200928
29.6	0.85125	-2.2197582050951574
29.6	0.86	-2.224503258314098
29.6	0.86875	-2.229180590453783
29.6	0.8775	-2.233791740754593
29.6	0.88625	-2.2383382001460297
29.6	0.895	-2.2428214131900606
29.6	0.90375	-2.2472427799289596
29.6	0.9125	-2.251603657643202
29.6	0.92125	-2.255905362524571
29.6	0.93	-2.26014917126932
29.6	0.93875	-2.2643363225958915
29.6	0.9475	-2.268468018691419
29.6	0.95625	-2.272545426590954
29.6	0.965	-2.276569679493119
29.6	0.97375	-2.2805418780156383
29.6	0.9825	-2.284463091394006
29.6	0.99125	-2.288334358626313
29.6	1.	-2.2921566895671077
30.3	0.125	0.
30.3	0.13375	0.
30.3	0.1425	0.
30.3	0.15125	0.
30.3	0.16	0.
30.3	0.16875	0.
30.3	0.1775	0.
30.3	0.18625	0.
30.3	0.195	0.
30.3	0.20375	-1.379531011136911
30.3	0.2125	-1.4083137160572403
30.3	0.22125	-1.4357554369362793
30.3	0.23	-1.4619622685072247
30.3	0.23875	-1.4870284172920591
30.3	0.2475	-1.511037908997733
30.3	0.25625	-1.534066000020063
30.3	0.265	-1.5561803525520366
30.3	0.27375	-1.5774420192831402
30.3	0.2825	-1.5979062735632554
30.3	0.29125	-1.6176233132567182
30.3	0.3	-1.636638860673115
30.3	0.30875	-1.6549946764636259
30.3	0.3175	-1.6727290018782544
30.3	0.32625	-1.6898769410445482
30.3	0.335	-1.7064707927719294
30.3	0.34375	-1.7225403396734607
30.3	0.3525	-1.7381131010283806
30.3	0.36125	-1.7532145547083
30.3	0.37	-1.7678683325998865
30.3	0.37875	-1.782096393232941
30.3	0.3875	-1.7959191747309495
30.3	0.39625	-1.809355730714898
30.3	0.405	-1.8224238513896678
30.3	0.41375	-1.8351401717094444
30.3	0.4225	-1.847520268241252
30.3	0.43125	-1.85957874611389
30.3	0.44	-1.8713293172448264
30.3	0.44875	-1.882784870873567
30.3	0.4575	-1.8939575372912323
30.3	0.46625	-1.9048587455383224
30.3	0.475	-1.9154992757423603
30.3	0.48375	-1.9258893066814382
30.3	0.4925	-1.9360384590863018
30.3	0.50125	-1.9459558351305206
30.3	0.51	-1.9556500545039412
30.3	0.51875	-1.9651292874176365
30.3	0.5275	-1.9744012848478807
30.3	0.53625	-1.9834734062913084
30.3	0.545	-1.9923526452726488
30.3	0.55375	-2.001045652819551
30.3	0.5625	-2.009558759095521
30.3	0.57125	-2.0178979933613723
30.3	0.58	-2.026069102417507
30.3	0.58875	-2.034077567663386
30.3	0.5975	-2.0419286208964973
30.3	0.60625	-2.0496272589607085
30.3	0.615	-2.0571782573428594
30.3	0.62375	-2.064586182806722
30.3	0.6325	-2.0718554051447438
30.3	0.64125	-2.07899010812029
30.3	0.65	-2.0859942996661975
30.3	0.65875	-2.0928718213992976
30.3	0.6675	-2.0996263575050826
30.3	0.67625	-2.106261443041727
30.3	0.685	-2.1127804717082705
30.3	0.69375	-2.1191867031177942
30.3	0.7025	-2.1254832696128227
30.3	0.71125	-2.131673182656987
30.3	0.72	-2.13775933883405
30.3	0.72875	-2.1437445254827856
30.3	0.7375	-2.149631425993809
30.3	0.74625	-2.1554226247923163
30.3	0.755	-2.1611206120287236
30.3	0.76375	-2.1667277879974387
30.3	0.7725	-2.1722464673023634
30.3	0.78125	-2.1776788827862914
30.3	0.79	-2.183027189239986
30.3	0.79875	-2.188293466905552
30.3	0.8075	-2.193479724787557
30.3	0.81625	-2.19858790378438
30.3	0.825	-2.203619879651304
30.3	0.83375	-2.208577465806041
30.3	0.8425	-2.2134624159865783
30.3	0.85125	-2.21827642677054
30.3	0.86	-2.2230211399645707
30.3	0.86875	-2.2276981448716793
30.3	0.8775	-2.2323089804438934
30.3	0.88625	-2.2368551373270797
30.3	0.895	-2.2413380598043187
30.3	0.90375	-2.245759147643764
30.3	0.9125	-2.2501197578565435
30.3	0.92125	-2.254421206369871
30.3	0.93	-2.2586647696201942
30.3	0.93875	-2.262851686070901
30.3	0.9475	-2.266983157658796
30.3	0.95625	-2.2710603511733023
30.3	0.965	-2.275084399572077
30.3	0.97375	-2.2790564032365053
30.3	0.9825	-2.2829774311703224
30.3	0.99125	-2.286848522144399
30.3	1.	-2.290670685790548
31.	0.125	0.
31.	0.13375	0.
31.	0.1425	0.
31.	0.15125	0.
31.	0.16	0.
31.	0.16875	0.
31.	0.1775	0.
31.	0.18625	0.
31.	0.195	-1.3476455614231466
31.	0.20375	-1.3778889304047597
31.	0.2125	-1.406671026270369
31.	0.22125	-1.4341119469343364
31.	0.23	-1.4603178162896926
31.	0.23875	-1.4853828659980377
31.	0.2475	-1.509391143504452
31.	0.25625	-1.532417924050658
31.	0.265	-1.5545308862051919
31.	0.27375	-1.5757910969142712
31.	0.2825	-1.5962538419602545
31.	0.29125	-1.6159693300637796
31.	0.3	-1.634983293024484
31.	0.30875	-1.6533374997957828
31.	0.3175	-1.6710701988943883
31.	0.32625	-1.6882165008095125
31.	0.335	-1.7048087099194007
31.	0.34375	-1.7208766137099083
31.	0.3525	-1.736447735720832
31.	0.36125	-1.7515475575448545
31.	0.37	-1.7661997143135586
31.	0.37875	-1.7804261673807864
31.	0.3875	-1.7942473573215643
31.	0.39625	-1.807682339878338
31.	0.405	-1.8207489070846643
31.	0.41375	-1.8334636954634582
31.	0.4225	-1.845842282919517
31.	0.43125	-1.8578992757140764
31.	0.44	-1.8696483867143974
31.	0.44875	-1.8811025059472632
31.	0.4575	-1.8922737643464362
31.	0.46625	-1.9031735914663253
31.	0.475	-1.9138127678337955
31.	0.48375	-1.9242014725243513
31.	0.4925	-1.9343493264754943
31.	0.50125	-1.9442654319869794
31.	0.51	-1.9539584088032826
31.	0.51875	-1.9634364271266274
31.	0.5275	-1.9727072378681927
31.	0.53625	-1.9817782004097644
31.	0.545	-1.990656308117288
31.	0.55375	-1.9993482118209265
31.	0.5625	-2.0078602414526894
31.	0.57125	-2.0161984260121075
31.	0.58	-2.0243685120123076
31.	0.58875	-2.0323759805428923
31.	0.5975	-2.0402260630719815
31.	0.60625	-2.047923756097321
31.	0.615	-2.055473834745362
31.	0.62375	-2.0628808654074513
31.	0.6325	-2.070149217493586
31.	0.64125	-2.077283074376459
31.	0.65	-2.0842864435916346
31.	0.65875	-2.0911631663535326
31.	0.6675	-2.0979169264413997
31.	0.67625	-2.1045512585045056
31.	0.685	-2.1110695558313783
31.	0.69375	-2.117475077623918
31.	0.7025	-2.123770955813647
31.	0.71125	-2.129960201454116
31.	0.72	-2.1360457107206066
31.	0.72875	-2.1420302705455994
31.	0.7375	-2.147916563916136
31.	0.74625	-2.1537071748570256
31.	0.755	-2.159404593121896
31.	0.76375	-2.165011218612324
31.	0.7725	-2.170529365543663
31.	0.78125	-2.1759612663747077
31.	0.79	-2.181309075517018
31.	0.79875	-2.1865748728384915
31.	0.8075	-2.191760666974661
31.	0.81625	-2.1968683984601918
31.	0.825	-2.201899942692094
31.	0.83375	-2.2068571127353493
31.	0.8425	-2.2117416619808363
31.	0.85125	-2.2165552866647515
31.	0.86	-2.221299628258039
31.	0.86875	-2.2259762757337636
31.	0.8775	-2.230586767719779
31.	0.88625	-2.2351325945435563
31.	0.895	-2.239615200175546
31.	0.90375	-2.244035984077026
31.	0.9125	-2.248396302957974
31.	0.92125	-2.252697472450145
31.	0.93	-2.256940768700184
31.	0.93875	-2.26112742988728
31.	0.9475	-2.2652586576695946
31.	0.95625	-2.269335618563406
31.	0.965	-2.273359445258662
31.	0.97375	-2.2773312378744146
31.	0.9825	-2.281252065157369
31.	0.99125	-2.285122965626601
31.	1.	-2.288944948667291
31.7	0.125	0.
31.7	0.13375	0.
31.7	0.1425	0.
31.7	0.15125	0.
31.7	0.16	0.
31.7	0.16875	0.
31.7	0.1775	0.
31.7	0.18625	0.
31.7	0.195	-1.3457767304121628
31.7	0.20375	-1.3760192291397022
31.7	0.2125	-1.4048002506155106
31.7	0.22125	-1.4322399253640201
31.7	0.23	-1.4584444052411012
31.7	0.23875	-1.4835079459632228
31.7	0.2475	-1.5075146157264137
31.7	0.25625	-1.530539707716423
31.7	0.265	-1.5526509160504418
31.7	0.27375	-1.5739093211707795
31.7	0.2825	-1.594370220590444
31.7	0.29125	-1.6140838332369853
31.7	0.3	-1.6330958997976546
31.7	0.30875	-1.6514481969678618
31.7	0.3175	-1.6691789800088568
31.7	0.32625	-1.686323365283802
31.7	0.335	-1.7029136622833432
31.7	0.34375	-1.7189796629382064
31.7	0.3525	-1.7345488946468572
31.7	0.36125	-1.7496468423450042
31.7	0.37	-1.764297144052992
31.7	0.37875	-1.7785217636127013
31.7	0.3875	-1.792341143733282
31.7	0.39625	-1.8057743419784067
31.7	0.405	-1.8188391519259892
31.7	0.41375	-1.8315522113981297
31.7	0.4225	-1.8439290993815827
31.7	0.43125	-1.855984423026997
31.7	0.44	-1.8677318959203362
31.7	0.44875	-1.879184408655714
31.7	0.4575	-1.890354092600017
31.7	0.46625	-1.9012523776218198
31.7	0.475	-1.911890044456754
31.7	0.48375	-1.9222772722957706
31.7	0.4925	-1.9324236821092653
31.7	0.50125	-1.9423383761569417
31.7	0.51	-1.9520299740788576
31.7	0.51875	-1.961506645916124
31.7	0.5275	-1.9707761423689711
31.7	0.53625	-1.9798458225645388
31.7	0.545	-1.9887226795759287
31.7	0.55375	-1.9974133639071847
31.7	0.5625	-2.005924205135339
31.7	0.57125	-2.0142612318800412
31.7	0.58	-2.022430190253181
31.7	0.58875	-2.0304365609249517
31.7	0.5975	-2.0382855749287416
31.7	0.60625	-2.0459822283147995
31.7	0.615	-2.0535312957516094
31.7	0.62375	-2.060937343164133
31.7	0.6325	-2.068204739489404
31.7	0.64125	-2.07533766762222
31.7	0.65	-2.082340134616793
31.7	0.65875	-2.089215981204049
31.7	0.6675	-2.0959688906787726
31.7	0.67625	-2.102602397205852
31.7	0.685	-2.109119893590448
31.7	0.69375	-2.1155246385529356
31.7	0.7025	-2.121819763545885
31.7	0.71125	-2.1280082791471253
31.7	0.72	-2.1340930810600134
31.7	0.72875	-2.1400769557494104
31.7	0.7375	-2.145962585739486
31.7	0.74625	-2.151752554597307
31.7	0.755	-2.157449351624223
31.7	0.76375	-2.16305537627529
31.7	0.7725	-2.168572942325338
31.7	0.78125	-2.1740042817988483
31.7	0.79	-2.1793515486794504
31.7	0.79875	-2.1846168224136404
31.7	0.8075	-2.189802111222195
31.7	0.81625	-2.194909355231758
31.7	0.825	-2.1999404294381253
31.7	0.83375	-2.204897146511919
31.7	0.8425	-2.2097812594565442
31.7	0.85125	-2.2145944641276247
31.7	0.86	-2.2193384016224336
31.7	0.86875	-2.2240146605472506
31.7	0.8775	-2.2286247791700116
31.7	0.88625	-2.233170247465096
31.7	0.895	-2.2376525090566486
31.7	0.90375	-2.2420729630663736
31.7	0.9125	-2.246432965871349
31.7	0.92125	-2.2507338327770374
31.7	0.93	-2.254976839610325
31.7	0.93875	-2.2591632242371036
31.7	0.9475	-2.2632941880086164
31.7	0.95625	-2.2673708971405167
31.7	0.965	-2.271394484028335
31.7	0.97375	-2.275366048502825
31.7	0.9825	-2.279286659028417
31.7	0.99125	-2.2831573538478445
31.7	1.	-2.2869791420757806
32.4	0.125	0.
32.4	0.13375	0.
32.4	0.1425	0.
32.4	0.15125	0.
32.4	0.16	0.
32.4	0.16875	0.
32.4	0.1775	0.
32.4	0.18625	-1.311840640002558
32.4	0.195	-1.3436801504252824
32.4	0.20375	-1.3739212949500266
32.4	0.2125	-1.4027007787046333
32.4	0.22125	-1.4301387635349472
32.4	0.23	-1.4563414280960325
32.4	0.23875	-1.481403051103641
32.4	0.2475	-1.505407720543154
32.4	0.25625	-1.5284307466649942
32.4	0.265	-1.5505398383280045
32.4	0.27375	-1.5717960887275555
32.4	0.2825	-1.5922548064211095
32.4	0.29125	-1.6119662199076508
32.4	0.3	-1.6309760781720137
32.4	0.30875	-1.6493261651024584
32.4	0.3175	-1.6670547421925344
32.4	0.32625	-1.6841969312005594
32.4	0.335	-1.7007850462811742
32.4	0.34375	-1.7168488833892748
32.4	0.3525	-1.7324159733866205
32.4	0.36125	-1.747511804179785
32.4	0.37	-1.7621600163270494
32.4	0.37875	-1.7763825758271545
32.4	0.3875	-1.7901999272103357
32.4	0.39625	-1.8036311295652387
32.4	0.405	-1.8166939777334337
32.4	0.41375	-1.8294051105699518
32.4	0.4225	-1.841780107890696
32.4	0.43125	-1.853833577495444
32.4	0.44	-1.8655792334602692
32.4	0.44875	-1.8770299667289592
32.4	0.4575	-1.8881979088941014
32.4	0.46625	-1.8990944899406066
32.4	0.475	-1.9097304906240533
32.4	0.48375	-1.9201160900704846
32.4	0.4925	-1.9302609091108045
32.4	0.50125	-1.9401740497997835
32.4	0.51	-1.949864131515262
32.4	0.51875	-1.9593393239861212
32.4	0.5275	-1.9686073775568413
32.4	0.53625	-1.9776756509610895
32.4	0.545	-1.9865511368459536
32.4	0.55375	-1.9952404852615506
32.4	0.5625	-2.003750025307208
32.4	0.57125	-2.012085785104795
32.4	0.58	-2.0202535102516475
32.4	0.58875	-2.0282586808895875
32.4	0.5975	-2.0361065275124557
32.4	0.60625	-2.043802045622135
32.4	0.615	-2.051350009332027
32.4	0.62375	-2.0587549840071757
32.4	0.6325	-2.0660213380215353
32.4	0.64125	-2.0731532537051525
32.4	0.65	-2.0801547375471414
32.4	0.65875	-2.087029629714161
32.4	0.6675	-2.0937816129386047
32.4	0.67625	-2.1004142208257677
32.4	0.685	-2.10693084562483
32.4	0.69375	-2.113334745504516
32.4	0.7025	-2.1196290513707075
32.4	0.71125	-2.1258167732600537
32.4	0.72	-2.1319008063407217
32.4	0.72875	-2.137883936548786
32.4	0.7375	-2.1437688458863913
32.4	0.74625	-2.14955811740564
32.4	0.755	-2.1552542399002443
32.4	0.76375	-2.160859612325154
32.4	0.7725	-2.1663765479628085
32.4	0.78125	-2.171807278353152
32.4	0.79	-2.177153957003246
32.4	0.79875	-2.1824186628910667
32.4	0.8075	-2.1876034037769827
32.4	0.81625	-2.192710119335374
32.4	0.825	-2.1977406841179388
32.4	0.83375	-2.2026969103593603
32.4	0.8425	-2.207580550635253
32.4	0.85125	-2.2123933003815632
32.4	0.86	-2.217136800283957
32.4	0.86875	-2.221812638545126
32.4	0.8775	-2.2264223530373655
32.4	0.88625	-2.230967433347296
32.4	0.895	-2.2354493227191
32.4	0.90375	-2.239869419902228
32.4	0.9125	-2.2442290809091237
32.4	0.92125	-2.2485296206881316
32.4	0.93	-2.252772314716437
32.4	0.93875	-2.256958400517541
32.4	0.9475	-2.2610890791074962
32.4	0.95625	-2.2651655163738544
32.4	0.965	-2.269188844391021
32.4	0.97375	-2.273160162675483
32.4	0.9825	-2.277080539384151
32.4	0.99125	-2.2809510124588614
32.4	1.	-2.284772590719902
33.1	0.125	0.
33.1	0.13375	0.
33.1	0.1425	0.
33.1	0.15125	0.
33.1	0.16	0.
33.1	0.16875	0.
33.1	0.1775	0.
33.1	0.18625	-1.3095170370778424
33.1	0.195	-1.3413549094622916
33.1	0.20375	-1.371594217401932
33.1	0.2125	-1.4003717013656878
33.1	0.22125	-1.4278075532674335
33.1	0.23	-1.4540079774284396
33.1	0.23875	-1.4790672745348936
33.1	0.2475	-1.5030695514233445
33.1	0.25625	-1.526090134550085
33.1	0.265	-1.5481967467266997
33.1	0.27375	-1.5694504931745665
33.1	0.2825	-1.5899066928235468
33.1	0.29125	-1.6096155831211292
33.1	0.3	-1.6286229207708582
33.1	0.30875	-1.646970496314636
33.1	0.3175	-1.6646965769749538
33.1	0.32625	-1.6818362894344232
33.1	0.335	-1.6984219520703878
33.1	0.34375	-1.714483364447592
33.1	0.3525	-1.7300480605014512
33.1	0.36125	-1.7451415307424054
33.1	0.37	-1.7597874179204955
33.1	0.37875	-1.7740076898643438
33.1	0.3875	-1.7878227926160237
33.1	0.39625	-1.801251786496326
33.1	0.405	-1.8143124673328812
33.1	0.41375	-1.827021474750213
33.1	0.4225	-1.8393943891431097
33.1	0.43125	-1.8514458187225102
33.1	0.44	-1.86318947782811
33.1	0.44875	-1.8746382575376213
33.1	0.4575	-1.8858042894636475
33.1	0.46625	-1.896699003511189
33.1	0.475	-1.9073331802683893
33.1	0.48375	-1.9177169986173435
33.1	0.4925	-1.9278600790782712
33.1	0.50125	-1.93777152333722
33.1	0.51	-1.9474599503530046
33.1	0.51875	-1.9569335293920642
33.1	0.5275	-1.966200010299155
33.1	0.53625	-1.9752667512763984
33.1	0.545	-1.984140744412386
33.1	0.55375	-1.9928286391761239
33.1	0.5625	-2.0013367640670827
33.1	0.57125	-2.009671146591969
33.1	0.58	-2.0178375317207244
33.1	0.58875	-2.025841398958272
33.1	0.5975	-2.0336879781544805
33.1	0.60625	-2.0413822641623534
33.1	0.615	-2.048929030443423
33.1	0.62375	-2.0563328417095796
33.1	0.6325	-2.0635980656818487
33.1	0.64125	-2.0707288840389113
33.1	0.65	-2.0777293026212598
33.1	0.65875	-2.084603160950712
33.1	0.6675	-2.0913541411195196
33.1	0.67625	-2.0979857760983323
33.1	0.685	-2.104501457507881
33.1	0.69375	-2.1109044428952477
33.1	0.7025	-2.117197862551999
33.1	0.71125	-2.1233847259082532
33.1	0.72	-2.1294679275338106
33.1	0.72875	-2.135450252774873
33.1	0.7375	-2.141334383052474
33.1	0.74625	-2.1471229008465964
33.1	0.755	-2.1528182943879988
33.1	0.76375	-2.15842296207799
33.1	0.7725	-2.163939216654787
33.1	0.78125	-2.169369289123605
33.1	0.79	-2.174715332466321
33.1	0.79875	-2.1799794251452944
33.1	0.8075	-2.185163574414846
33.1	0.81625	-2.1902697194528598
33.1	0.825	-2.195299734324054
33.1	0.83375	-2.2002554307855977
33.1	0.8425	-2.205138560944993
33.1	0.85125	-2.2099508197793973
33.1	0.86	-2.2146938475249276
33.1	0.86875	-2.219369231943864
33.1	0.8775	-2.2239785104771315
33.1	0.88625	-2.2285231722889027
33.1	0.895	-2.2330046602097218
33.1	0.90375	-2.2374243725840866
33.1	0.9125	-2.2417836650280454
33.1	0.92125	-2.2460838521019775
33.1	0.93	-2.250326208903397
33.1	0.93875	-2.2545119725842926
33.1	0.9475	-2.2586423437972267
33.1	0.95625	-2.262718488074143
33.1	0.965	-2.266741537141582
33.1	0.97375	-2.270712590175767
33.1	0.9825	-2.2746327150008065
33.1	0.99125	-2.278502949233057
33.1	1.	-2.282324301374505
33.8	0.125	0.
33.8	0.13375	0.
33.8	0.1425	0.
33.8	0.15125	0.
33.8	0.16	0.
33.8	0.16875	0.
33.8	0.1775	-1.2733731081607136
33.8	0.18625	-1.306964085731554
33.8	0.195	-1.3387998171230109
33.8	0.20375	-1.3690368069237424
33.8	0.2125	-1.3978118295878572
33.8	0.22125	-1.4252451058763624
33.8	0.23	-1.4514428646719073
33.8	0.23875	-1.4764994276267676
33.8	0.2475	-1.500498919511847
33.8	0.25625	-1.5235166821492176
33.8	0.265	-1.5456204515307215
33.8	0.27375	-1.566871344191144
33.8	0.2825	-1.5873246887734433
33.8	0.29125	-1.6070307310619538
33.8	0.3	-1.626035234910046
33.8	0.30875	-1.644379996982924
33.8	0.3175	-1.6621032897365433
33.8	0.32625	-1.6792402443139753
33.8	0.335	-1.695823182880235
33.8	0.34375	-1.7118819082011947
33.8	0.3525	-1.7274439569012914
33.8	0.36125	-1.7425348217323178
33.8	0.37	-1.7571781472939205
33.8	0.37875	-1.7713959029212285
33.8	0.3875	-1.7852085358621506
33.8	0.39625	-1.7986351073797087
33.8	0.405	-1.811693414012621
33.8	0.41375	-1.8244000958938227
33.8	0.4225	-1.8367707337488557
33.8	0.43125	-1.8488199359637651
33.8	0.44	-1.860561416917109
33.8	0.44875	-1.8720080676063362
33.8	0.4575	-1.8831720194597854
33.8	0.46625	-1.8940647021075676
33.8	0.475	-1.904696895784156
33.8	0.48375	-1.9150787789496861
33.8	0.4925	-1.925219971643433
33.8	0.50125	-1.9351295750197692
33.8	0.51	-1.9448162074624322
33.8	0.51875	-1.954288037625889
33.8	0.5275	-1.963552814711807
33.8	0.53625	-1.9726178962532415
33.8	0.545	-1.9814902736482989
33.8	0.55375	-1.9901765956581359
33.8	0.5625	-1.998683190060607
33.8	0.57125	-2.0070160836302344
33.8	0.58	-2.0151810205970366
33.8	0.58875	-2.0231834797207906
33.8	0.5975	-2.031028690103223
33.8	0.60625	-2.038721645848164
33.8	0.615	-2.046267119668683
33.8	0.62375	-2.053669675530449
33.8	0.6325	-2.0609336804118614
33.8	0.64125	-2.068063315253748
33.8	0.65	-2.075062585164565
33.8	0.65875	-2.0819353289408107
33.8	0.6675	-2.0886852279569204
33.8	0.67625	-2.0953158144739117
33.8	0.685	-2.1018304794116527
33.8	0.69375	-2.108232479625628
33.8	0.7025	-2.114524944725496
33.8	0.71125	-2.1207108834695103
33.8	0.72	-2.126793189765942
33.8	0.72875	-2.132774648310037
33.8	0.7375	-2.1386579398826333
33.8	0.74625	-2.1444456463344244
33.8	0.755	-2.150140255277889
33.8	0.76375	-2.155744164507137
33.8	0.7725	-2.161259686164306
33.8	0.78125	-2.166689050669661
33.8	0.79	-2.172034410431247
33.8	0.79875	-2.1772978433486703
33.8	0.8075	-2.1824813561245255
33.8	0.81625	-2.187586887395925
33.8	0.825	-2.1926163106976806
33.8	0.83375	-2.1975714372678237
33.8	0.8425	-2.202454018705372
33.8	0.85125	-2.2072657494895322
33.8	0.86	-2.212008269368874
33.8	0.86875	-2.216683165628395
33.8	0.8775	-2.221291975241858
33.8	0.88625	-2.2258361869162466
33.8	0.895	-2.230317243034732
33.8	0.90375	-2.234736541504101
33.8	0.9125	-2.2390954375121894
33.8	0.92125	-2.243395245200504
33.8	0.93	-2.247637239256856
33.8	0.93875	-2.251822656432543
33.8	0.9475	-2.255952696988276
33.8	0.95625	-2.260028526072824
33.8	0.965	-2.264051275038063
33.8	0.97375	-2.268022042693895
33.8	0.9825	-2.2719418965062856
33.8	0.99125	-2.2758118737414668
33.8	1.	-2.2796329825591504
34.5	0.125	0.
34.5	0.13375	0.
34.5	0.1425	0.
34.5	0.15125	0.
34.5	0.16	0.
34.5	0.16875	0.
34.5	0.1775	-1.2705918056782766
34.5	0.18625	-1.304180334421224
34.5	0.195	-1.336013422261799
34.5	0.20375	-1.3662476124989682
34.5	0.2125	-1.3950197122508448
34.5	0.22125	-1.4224499699345663
34.5	0.23	-1.4486446379151656
34.5	0.23875	-1.473698057829055
34.5	0.2475	-1.497694371484168
34.5	0.25625	-1.5207089352452585
34.5	0.265	-1.5428094975268085
34.5	0.27375	-1.5640571854774419
34.5	0.2825	-1.5845073368053628
34.5	0.29125	-1.6042102050301796
34.5	0.3	-1.6232115605950959
34.5	0.30875	-1.6415532057661395
34.5	0.3175	-1.6592734177442086
34.5	0.32625	-1.676407331675165
34.5	0.335	-1.692987273082138
34.5	0.34375	-1.7090430475282645
34.5	0.3525	-1.7246021939466945
34.5	0.36125	-1.7396902069719078
34.5	0.37	-1.7543307327144275
34.5	0.37875	-1.7685457416955748
34.5	0.3875	-1.782355682065813
34.5	0.39625	-1.7957796157429144
34.5	0.405	-1.8088353397038803
34.5	0.41375	-1.8215394943309138
34.5	0.4225	-1.8339076604339057
34.5	0.43125	-1.845954446339498
34.5	0.44	-1.8576935662417253
34.5	0.44875	-1.8691379108448118
34.5	0.4575	-1.880299611189644
34.5	0.46625	-1.891190096437438
34.5	0.475	-1.9018201462836268
34.5	0.48375	-1.9121999385891424
34.5	0.4925	-1.9223390927427368
34.5	0.50125	-1.9322467092047593
34.5	0.51	-1.9419314056283496
34.5	0.51875	-1.9514013499069405
34.5	0.5275	-1.96066429045616
34.5	0.53625	-1.9697275840028337
34.5	0.545	-1.9785982211229074
34.5	0.55375	-1.98728284974322
34.5	0.5625	-1.9957877967984867
34.5	0.57125	-2.004119088214216
34.5	0.58	-2.0122824673681463
34.5	0.58875	-2.020283412166802
34.5	0.5975	-2.028127150859708
34.5	0.60625	-2.035818676701319
34.5	0.615	-2.043362761559719
34.5	0.62375	-2.0507639685613444
34.5	0.6325	-2.0580266638522997
34.5	0.64125	-2.065155027549099
34.5	0.65	-2.07215306394475
34.5	0.65875	-2.079024611029949
34.5	0.6675	-2.085773349383625
34.5	0.67625	-2.092402810482152
34.5	0.685	-2.0989163844720835
34.5	0.69375	-2.1053173274473105
34.5	0.7025	-2.111608768267941
34.5	0.71125	-2.1177937149549755
34.5	0.72	-2.1238750606919297
34.5	0.72875	-2.1298555894619446
34.5	0.7375	-2.1357379813465065
34.5	0.74625	-2.1415248175097754
34.5	0.755	-2.147218584890546
34.5	0.76375	-2.152821680622091
34.5	0.7725	-2.158336416198526
34.5	0.78125	-2.163765021404863
34.5	0.79	-2.1691096480265744
34.5	0.79875	-2.174372373353292
34.5	0.8075	-2.179555203490114
34.5	0.81625	-2.184660076489013
34.5	0.825	-2.1896888653118785
34.5	0.83375	-2.1946433806358843
34.5	0.8425	-2.1995253735111007
34.5	0.85125	-2.2043365378795285
34.5	0.86	-2.2090785129640973
34.5	0.86875	-2.2137528855355564
34.5	0.8775	-2.218361192064624
34.5	0.88625	-2.222904920766257
34.5	0.895	-2.227385513542428
34.5	0.90375	-2.23180436782936
34.5	0.9125	-2.2361628383547703
34.5	0.92125	-2.240462238810289
34.5	0.93	-2.2447038434439084
34.5	0.93875	-2.248888888576962
34.5	0.9475	-2.2530185740498605
34.5	0.95625	-2.257094064600543
34.5	0.965	-2.261116491179332
34.5	0.97375	-2.2650869522036654
34.5	0.9825	-2.2690065147559406
34.5	0.99125	-2.272876215727532
34.5	1.	-2.2766970629118215
35.2	0.125	0.
35.2	0.13375	0.
35.2	0.1425	0.
35.2	0.15125	0.
35.2	0.16	0.
35.2	0.16875	-1.2320570631797365
35.2	0.1775	-1.2675785335151855
35.2	0.18625	-1.301164088231477
35.2	0.195	-1.3329940296594767
35.2	0.20375	-1.3632249383722936
35.2	0.2125	-1.3919936528628742
35.2	0.22125	-1.4194204480409507
35.2	0.23	-1.4456115986985991
35.2	0.23875	-1.4706614654948578
35.2	0.2475	-1.49465420639507
35.2	0.25625	-1.517665191498967
35.2	0.265	-1.539762180899452
35.2	0.27375	-1.5610063116711206
35.2	0.2825	-1.5814529299498028
35.2	0.29125	-1.6011522963977722
35.2	0.3	-1.6201501874959432
35.2	0.30875	-1.6384884105956015
35.2	0.3175	-1.6562052471601532
35.2	0.32625	-1.6733358358859363
35.2	0.335	-1.689912505229361
35.2	0.34375	-1.7059650631511372
35.2	0.3525	-1.721521050516496
35.2	0.36125	-1.7366059634871869
35.2	0.37	-1.7512434493487525
35.2	0.37875	-1.7654554794909227
35.2	0.3875	-1.7792625026656743
35.2	0.39625	-1.7926835811600244
35.2	0.405	-1.8057365121181945
35.2	0.41375	-1.818437935914051
35.2	0.4225	-1.8308034331967777
35.2	0.43125	-1.8428476120002926
35.2	0.44	-1.8545841861117671
35.2	0.44875	-1.86602604573015
35.2	0.4575	-1.8771853213064862
35.2	0.46625	-1.888073441339787
35.2	0.475	-1.8987011848016735
35.2	0.48375	-1.9090787287771542
35.2	0.4925	-1.9192156918353231
35.2	0.50125	-1.9291211735805365
35.2	0.51	-1.9388037907801392
35.2	0.51875	-1.9482717104177336
35.2	0.5275	-1.9575326799801798
35.2	0.53625	-1.9665940552510888
35.2	0.545	-1.9754628258527118
35.2	0.55375	-1.9841456387512089
35.2	0.5625	-1.9926488199167065
35.2	0.57125	-2.0009783943089268
35.2	0.58	-2.009140104340993
35.2	0.58875	-2.017139426958075
35.2	0.5975	-2.024981589453422
35.2	0.60625	-2.032671584131884
35.2	0.615	-2.0402141819199886
35.2	0.62375	-2.0476139450118653
35.2	0.6325	-2.0548752386315896
35.2	0.64125	-2.062002241984814
35.2	0.65	-2.068998958465601
35.2	0.65875	-2.0758692251782573
35.2	0.6675	-2.0826167218284146
35.2	0.67625	-2.0892449790326775
35.2	0.685	-2.0957573860917154
35.2	0.69375	-2.10215719826771
35.2	0.7025	-2.1084475436034475
35.2	0.71125	-2.1146314293171584
35.2	0.72	-2.1207117478042488
35.2	0.72875	-2.1266912822744697
35.2	0.7375	-2.132572712050664
35.2	0.74625	-2.1383586175530773
35.2	0.755	-2.1440514849912784
35.2	0.76375	-2.1496537107839253
35.2	0.7725	-2.1551676057250346
35.2	0.78125	-2.1605953989139133
35.2	0.79	-2.1659392414645917
35.2	0.79875	-2.171201210009361
35.2	0.8075	-2.1763833100099177
35.2	0.81625	-2.1814874788885885
35.2	0.825	-2.1865155889911847
35.2	0.83375	-2.1914694503921717
35.2	0.8425	-2.1963508135520717
35.2	0.85125	-2.2011613718362892
35.2	0.86	-2.2059027639038935
35.2	0.86875	-2.210576575974285
35.2	0.8775	-2.215184343979124
35.2	0.88625	-2.2197275556063776
35.2	0.895	-2.2242076522428658
35.2	0.90375	-2.2286260308212733
35.2	0.9125	-2.2329840455771626
35.2	0.92125	-2.2372830097211684
35.2	0.93	-2.2415241970312216
35.2	0.93875	-2.245708843369302
35.2	0.9475	-2.2498381481269547
35.2	0.95625	-2.2539132756035167
35.2	0.965	-2.2579353563207567
35.2	0.97375	-2.26190548827739
35.2	0.9825	-2.265824738146711
35.2	0.99125	-2.269694142420397
35.2	1.	-2.2735147085013354
35.9	0.125	0.
35.9	0.13375	0.
35.9	0.1425	0.
35.9	0.15125	0.
35.9	0.16	0.
35.9	0.16875	-1.2288132064397463
35.9	0.1775	-1.2643313699760306
35.9	0.18625	-1.2979134247281323
35.9	0.195	-1.3297397159095292
35.9	0.20375	-1.3599668599658987
35.9	0.2125	-1.3887317255053147
35.9	0.22125	-1.4161546127917597
35.9	0.23	-1.4423418180106258
35.9	0.23875	-1.467387719900661
35.9	0.2475	-1.4913764917210486
35.9	0.25625	-1.5143835165126625
35.9	0.265	-1.536476565314638
35.9	0.27375	-1.5577167844501163
35.9	0.2825	-1.5781595278540175
35.9	0.29125	-1.5978550627465817
35.9	0.3	-1.6168491711012107
35.9	0.30875	-1.6351836648449036
35.9	0.3175	-1.6528968292263966
35.9	0.32625	-1.6700238060447894
35.9	0.335	-1.6865969262689595
35.9	0.34375	-1.7026459998610053
35.9	0.3525	-1.7181985692446802
35.9	0.36125	-1.7332801317562667
35.9	0.37	-1.7479143355228093
35.9	0.37875	-1.762123152486706
35.9	0.3875	-1.775927031702182
35.9	0.39625	-1.7893450355415352
35.9	0.405	-1.8023949610464844
35.9	0.41375	-1.815093448326108
35.9	0.4225	-1.827456077624825
35.9	0.43125	-1.8394974564513602
35.9	0.44	-1.8512312979644088
35.9	0.44875	-1.86267049164621
35.9	0.4575	-1.873827167156095
35.9	0.46625	-1.8847127521379883
35.9	0.475	-1.8953380246552811
35.9	0.48375	-1.9057131608406186
35.9	0.4925	-1.9158477782745262
35.9	0.50125	-1.9257509755435644
35.9	0.51	-1.9354313683742042
35.9	0.51875	-1.9448971226915028
35.9	0.5275	-1.95415598491086
35.9	0.53625	-1.9632153097356961
35.9	0.545	-1.9720820857030117
35.9	0.55375	-1.980762958691877
35.9	0.5625	-1.9892642535863145
35.9	0.57125	-1.9975919942633902
35.9	0.58	-2.005751922059174
35.9	0.58875	-2.0137495128492557
35.9	0.5975	-2.0215899928664003
35.9	0.60625	-2.0292783533654717
35.9	0.615	-2.0368193642347165
35.9	0.62375	-2.0442175866427164
35.9	0.6325	-2.051477384801612
35.9	0.64125	-2.0586029369194656
35.9	0.65	-2.065598245407712
35.9	0.65875	-2.0724671464034996
35.9	0.6675	-2.079213318661173
35.9	0.67625	-2.0858402918622505
35.9	0.685	-2.0923514543887554
35.9	0.69375	-2.0987500606008433
35.9	0.7025	-2.105039237656013
35.9	0.71125	-2.1112219919040096
35.9	0.72	-2.1173012148885735
35.9	0.72875	-2.1232796889845864
35.9	0.7375	-2.129160092696757
35.9	0.74625	-2.1349450056438433
35.9	0.755	-2.1406369132504475
35.9	0.76375	-2.146238211166643
35.9	0.7725	-2.1517512094340767
35.9	0.78125	-2.1571781364157174
35.9	0.79	-2.162521142505086
35.9	0.79875	-2.1677823036295867
35.9	0.8075	-2.172963624561423
35.9	0.81625	-2.1780670420485886
35.9	0.825	-2.1830944277774837
35.9	0.83375	-2.1880475911778343
35.9	0.8425	-2.192928282079842
35.9	0.85125	-2.197738193232755
35.9	0.86	-2.202478962693386
35.9	0.86875	-2.2071521760925252
35.9	0.8775	-2.211759368786599
35.9	0.88625	-2.216302027901455
35.9	0.895	-2.2207815942746523
35.9	0.90375	-2.2251994643022024
35.9	0.9125	-2.2295569916953255
35.9	0.92125	-2.2338554891523903
35.9	0.93	-2.2380962299508753
35.9	0.93875	-2.2422804494638724
35.9	0.9475	-2.246409346605348
35.9	0.95625	-2.2504840852081274
35.9	0.965	-2.2545057953382854
35.9	0.97375	-2.2584755745494216
35.9	0.9825	-2.262394489080056
35.9	0.99125	-2.266263574997199
35.9	1.	-2.2700838392889486
36.6	0.125	0.
36.6	0.13375	0.
36.6	0.1425	0.
36.6	0.15125	0.
36.6	0.16	-1.187674129731713
36.6	0.16875	-1.225333875815873
36.6	0.1775	-1.260848181766983
36.6	0.18625	-1.2944262092041505
36.6	0.195	-1.326248344692436
36.6	0.20375	-1.3564712391804228
36.6	0.2125	-1.3852317901586806
36.6	0.22125	-1.4126503221301545
36.6	0.23	-1.4388331516595125
36.6	0.23875	-1.4638746746391553
36.6	0.2475	-1.4878590787730068
36.6	0.25625	-1.5108617592616997
36.6	0.265	-1.5329504973691368
36.6	0.27375	-1.554186447998834
36.6	0.2825	-1.5746249722642605
36.6	0.29125	-1.5943163433658387
36.6	0.3	-1.613306348230213
36.6	0.30875	-1.6316368028557264
36.6	0.3175	-1.6493459958037473
36.6	0.32625	-1.6664690715322938
36.6	0.335	-1.6830383631052417
36.6	0.34375	-1.6990836820927888
36.6	0.3525	-1.714632572106139
36.6	0.36125	-1.7297105313055152
36.6	0.37	-1.7443412083277845
36.6	0.37875	-1.7585465753538414
36.6	0.3875	-1.7723470814422313
36.6	0.39625	-1.7857617887677026
36.6	0.405	-1.7988084940006996
36.6	0.41375	-1.811503836729856
36.6	0.4225	-1.8238633965514226
36.6	0.43125	-1.8359017802169975
36.6	0.44	-1.847632700035611
36.6	0.44875	-1.8590690445616915
36.6	0.4575	-1.870222942461234
36.6	0.46625	-1.8811058203303694
36.6	0.475	-1.8917284551399562
36.6	0.48375	-1.902101021893894
36.6	0.4925	-1.9122331370152337
36.6	0.50125	-1.9221338979109062
36.6	0.51	-1.9318119191113579
36.6	0.51875	-1.9412753653342791
36.6	0.5275	-1.950531981780788
36.6	0.53625	-1.9595891219369783
36.6	0.545	-1.968453773122866
36.6	0.55375	-1.9771325800038275
36.6	0.5625	-1.98563186625605
36.6	0.57125	-1.9939576545568538
36.6	0.58	-2.0021156850525776
36.6	0.58875	-2.0101114324407616
36.6	0.5975	-2.017950121789225
36.6	0.60625	-2.025636743202207
36.6	0.615	-2.033176065432684
36.6	0.62375	-2.0405726485301834
36.6	0.6325	-2.047830855604732
36.6	0.64125	-2.0549548637798045
36.6	0.65	-2.0619486744002553
36.6	0.65875	-2.068816122555026
36.6	0.6675	-2.07556088596892
36.6	0.67625	-2.0821864933127747
36.6	0.685	-2.0886963319769354
36.6	0.69375	-2.0950936553489488
36.6	0.7025	-2.101381589632793
36.6	0.71125	-2.1075631402437462
36.6	0.72	-2.113641197810068
36.6	0.72875	-2.1196185438100312
36.6	0.7375	-2.125497855870466
36.6	0.74625	-2.131281712750812
36.6	0.755	-2.1369725990347215
36.6	0.76375	-2.1425729095494668
36.6	0.7725	-2.148084953531811
36.6	0.78125	-2.1535109585575087
36.6	0.79	-2.1588530742502785
36.6	0.79875	-2.1641133757848543
36.6	0.8075	-2.1692938671976294
36.6	0.81625	-2.1743964845173567
36.6	0.825	-2.1794230987274705
36.6	0.83375	-2.1843755185707114
36.6	0.8425	-2.1892554932059776
36.6	0.85125	-2.194064714726589
36.6	0.86	-2.198804820548509
36.6	0.86875	-2.203477395676449
36.6	0.8775	-2.208083974855228
36.6	0.88625	-2.2126260446132586
36.6	0.895	-2.2171050452045327
36.6	0.90375	-2.221522372455072
36.6	0.9125	-2.225879379519386
36.6	0.92125	-2.2301773785521246
36.6	0.93	-2.2344176422997504
36.6	0.93875	-2.2386014056167567
36.6	0.9475	-2.242729866910656
36.6	0.95625	-2.246804189519681
36.6	0.965	-2.2508255030269115
36.6	0.97375	-2.254794904514279
36.6	0.9825	-2.258713459759702
36.6	0.99125	-2.262582204380401
36.6	1.	-2.2664021449252405
37.3	0.125	0.
37.3	0.13375	0.
37.3	0.1425	0.
37.3	0.15125	0.
37.3	0.16	-1.1839612126110968
37.3	0.16875	-1.2216167430394635
37.3	0.1775	-1.2571266387600921
37.3	0.18625	-1.2907001094707062
37.3	0.195	-1.322517581591836
37.3	0.20375	-1.3527357392346921
37.3	0.2125	-1.3814915075645304
37.3	0.22125	-1.4089052342289998
37.3	0.23	-1.4350832551758723
37.3	0.23875	-1.4601199825403637
37.3	0.2475	-1.4840996176350199
37.3	0.25625	-1.507097567049944
37.3	0.265	-1.529181621561833
37.3	0.27375	-1.5504129439945347
37.3	0.2825	-1.5708469020264872
37.3	0.29125	-1.590533774266475
37.3	0.3	-1.6095193520602464
37.3	0.30875	-1.627845454977489
37.3	0.3175	-1.6455503744232363
37.3	0.32625	-1.6626692570737673
37.3	0.335	-1.679234437673196
37.3	0.34375	-1.695275729008824
37.3	0.3525	-1.7108206755101738
37.3	0.36125	-1.7258947758124434
37.3	0.37	-1.7405216787319986
37.3	0.37875	-1.7547233563751832
37.3	0.3875	-1.7685202575078498
37.3	0.39625	-1.7819314438251075
37.3	0.405	-1.7949747113579373
37.3	0.41375	-1.8076666989193182
37.3	0.4225	-1.8200229852142626
37.3	0.43125	-1.8320581760055323
37.3	0.44	-1.8437859825314433
37.3	0.44875	-1.8552192922075743
37.3	0.4575	-1.866370232504953
37.3	0.46625	-1.8772502287791466
37.3	0.475	-1.887870056724061
37.3	0.48375	-1.8982398900383075
37.3	0.4925	-1.9083693438183655
37.3	0.50125	-1.9182675141294705
37.3	0.51	-1.9279430141506386
37.3	0.51875	-1.937404007243094
37.3	0.5275	-1.9466582372505519
37.3	0.53625	-1.9557130563043323
37.3	0.545	-1.9645754503754045
37.3	0.55375	-1.9732520627885068
37.3	0.5625	-1.9817492158899161
37.3	0.57125	-1.9900729310397596
37.3	0.58	-1.9982289470816135
37.3	0.58875	-2.0062227374261346
37.3	0.5975	-2.0140595258713705
37.3	0.60625	-2.0217443012699334
37.3	0.615	-2.029281831142173
37.3	0.62375	-2.0366766743246933
37.3	0.6325	-2.043933192734865
37.3	0.64125	-2.0510555623242186
37.3	0.65	-2.058047783286714
37.3	0.65875	-2.0649136895816884
37.3	0.6675	-2.0716569578257937
37.3	0.67625	-2.078281115603251
37.3	0.685	-2.0847895492393516
37.3	0.69375	-2.0911855110781117
37.3	0.7025	-2.097472126301422
37.3	0.71125	-2.1036523993237886
37.3	0.72	-2.1097292197938504
37.3	0.72875	-2.115705368231214
37.3	0.7375	-2.121583521324776
37.3	0.74625	-2.1273662569165244
37.3	0.755	-2.133056058692869
37.3	0.76375	-2.1386553206037724
37.3	0.7725	-2.144166351028312
37.3	0.78125	-2.1495913767038695
37.3	0.79	-2.1549325464347815
37.3	0.79875	-2.1601919345950615
37.3	0.8075	-2.1653715444387047
37.3	0.81625	-2.17047331123005
37.3	0.825	-2.175499105205756
37.3	0.83375	-2.18045073437908
37.3	0.8425	-2.1853299471963816
37.3	0.85125	-2.190138435055043
37.3	0.86	-2.1948778346913427
37.3	0.86875	-2.1995497304462153
37.3	0.8775	-2.2041556564162725
37.3	0.88625	-2.208697098496947
37.3	0.895	-2.2131754963241446
37.3	0.90375	-2.2175922451203633
37.3	0.9125	-2.221948697450825
37.3	0.92125	-2.2262461648948006
37.3	0.93	-2.230485919636971
37.3	0.93875	-2.2346691959833285
37.3	0.9475	-2.238797191805856
37.3	0.95625	-2.242871069919931
37.3	0.965	-2.246891959398147
37.3	0.97375	-2.2508609568240363
37.3	0.9825	-2.254779127488913
37.3	0.99125	-2.2586475065349068
37.3	1.	-2.2624671000470356
38.	0.125	0.
38.	0.13375	0.
38.	0.1425	0.
38.	0.15125	0.
38.	0.16	-1.1800085632119701
38.	0.16875	-1.217659298113658
38.	0.1775	-1.2531642284413604
38.	0.18625	-1.2867326103289178
38.	0.195	-1.3185449085884404
38.	0.20375	-1.3487578391804818
38.	0.2125	-1.377508353759858
38.	0.22125	-1.4049168220437762
38.	0.23	-1.4310895983830816
38.	0.23875	-1.4561211102586205
38.	0.2475	-1.480095571767011
38.	0.25625	-1.503088400127342
38.	0.265	-1.525167394925447
38.	0.27375	-1.546393726252515
38.	0.2825	-1.5668227677443485
38.	0.29125	-1.586504802851328
38.	0.3	-1.6054856268084432
38.	0.30875	-1.6238070622603227
38.	0.3175	-1.6415074029897199
38.	0.32625	-1.6586217974530393
38.	0.335	-1.6751825816619696
38.	0.34375	-1.6912195692316456
38.	0.3525	-1.7067603050421876
38.	0.36125	-1.721830287855933
38.	0.37	-1.7364531663393228
38.	0.37875	-1.7506509122117906
38.	0.3875	-1.7644439736500015
38.	0.39625	-1.777851411587692
38.	0.405	-1.7908910211484224
38.	0.41375	-1.8035794401144232
38.	0.4225	-1.8159322460564131
38.	0.43125	-1.8279640435165443
38.	0.44	-1.8396885424412297
38.	0.44875	-1.851118628895956
38.	0.4575	-1.8622664289549016
38.	0.46625	-1.8731433665400032
38.	0.475	-1.8837602158834577
38.	0.48375	-1.8941271492016802
38.	0.4925	-1.904253780095085
38.	0.50125	-1.9141492031247345
38.	0.51	-1.9238220299623756
38.	0.51875	-1.9332804224632205
38.	0.5275	-1.942532122970005
38.	0.53625	-1.9515844821213615
38.	0.545	-1.9604444844066782
38.	0.55375	-1.969118771682639
38.	0.5625	-1.9776136648430558
38.	0.57125	-1.9859351838129422
38.	0.58	-1.9940890660195991
38.	0.58875	-2.002080783477493
38.	0.5975	-2.0099155586096047
38.	0.60625	-2.0175983789154466
38.	0.615	-2.0251340105849245
38.	0.62375	-2.0325270111473905
38.	0.6325	-2.0397817412365664
38.	0.64125	-2.0469023755442346
38.	0.65	-2.0538929130287085
38.	0.65875	-2.060757186437889
38.	0.6675	-2.0674988712012405
38.	0.67625	-2.074121493740016
38.	0.685	-2.080628439240663
38.	0.69375	-2.0870229589323444
38.	0.7025	-2.0933081769059
38.	0.71125	-2.0994870965083696
38.	0.72	-2.105562606344251
38.	0.72875	-2.1115374859120566
38.	0.7375	-2.1174144109023243
38.	0.74625	-2.123195958181097
38.	0.755	-2.1288846104809083
38.	0.76375	-2.134482760819552
38.	0.7725	-2.1399927166652803
38.	0.78125	-2.1454167038656164
38.	0.79	-2.150756870355615
38.	0.79875	-2.1560152896602007
38.	0.8075	-2.161193964204077
38.	0.81625	-2.1662948284416927
38.	0.825	-2.1713197518188245
38.	0.83375	-2.1762705415764603
38.	0.8425	-2.1811489454069064
38.	0.85125	-2.1859566539713207
38.	0.86	-2.1906953032871894
38.	0.86875	-2.1953664769937107
38.	0.8775	-2.199971708502428
38.	0.88625	-2.2045124830399994
38.	0.895	-2.2089902395894767
38.	0.90375	-2.2134063727360607
38.	0.9125	-2.2177622344228682
38.	0.92125	-2.2220591356219064
38.	0.93	-2.2262983479250806
38.	0.93875	-2.2304811050597553
38.	0.9475	-2.234608604333098
38.	0.95625	-2.2386820080091487
38.	0.965	-2.242702444622326
38.	0.97375	-2.2466710102308225
38.	0.9825	-2.2505887696131466
38.	0.99125	-2.2544567574108476
38.	1.	-2.2582759792202936
38.7	0.125	0.
38.7	0.13375	0.
38.7	0.1425	0.
38.7	0.15125	-1.1357776418505696
38.7	0.16	-1.1758135070197409
38.7	0.16875	-1.213458863542238
38.7	0.1775	-1.248958270161877
38.7	0.18625	-1.2825210278418515
38.7	0.195	-1.3143276383516393
38.7	0.20375	-1.3445348482125725
38.7	0.2125	-1.37327963440455
38.7	0.22125	-1.400682387656478
38.7	0.23	-1.426849479756738
38.7	0.23875	-1.4518753526467836
38.7	0.2475	-1.4758442323929675
38.7	0.25625	-1.4988315460914527
38.7	0.265	-1.5209051014407435
38.7	0.27375	-1.5421260751523966
38.7	0.2825	-1.562549846217006
38.7	0.29125	-1.5822267023639716
38.7	0.3	-1.6012024421911264
38.7	0.30875	-1.6195188909244966
38.7	0.3175	-1.6372143442609466
38.7	0.32625	-1.6543239520007584
38.7	0.335	-1.6708800510120374
38.7	0.34375	-1.6869124553496628
38.7	0.3525	-1.7024487099775234
38.7	0.36125	-1.717514313437926
38.7	0.37	-1.7321329139184087
38.7	0.37875	-1.7463264824394138
38.7	0.3875	-1.7601154662920477
38.7	0.39625	-1.7735189253669403
38.7	0.405	-1.7865546536121588
38.7	0.41375	-1.7992392875238867
38.7	0.4225	-1.8115884032952088
38.7	0.43125	-1.8236166040155428
38.7	0.44	-1.8353375981178053
38.7	0.44875	-1.8467642701056959
38.7	0.4575	-1.8579087444541695
38.7	0.46625	-1.8687824434579416
38.7	0.475	-1.8793961397021972
38.7	0.48375	-1.8897600037436804
38.7	0.4925	-1.8998836475166627
38.7	0.50125	-1.9097761639149602
38.7	0.51	-1.919446162946609
38.7	0.51875	-1.9289018048106572
38.7	0.5275	-1.9381508302046702
38.7	0.53625	-1.9472005881360688
38.7	0.545	-1.9560580614795189
38.7	0.55375	-1.9647298904956216
38.7	0.5625	-1.9732223945025686
38.7	0.57125	-1.9815415918717416
38.7	0.58	-1.9896932185000635
38.7	0.58875	-1.9976827448959222
38.7	0.5975	-2.0055153920013566
38.7	0.60625	-2.0131961458607446
38.7	0.615	-2.0207297712351706
38.7	0.62375	-2.0281208242518582
38.7	0.6325	-2.0353736641693487
38.7	0.64125	-2.042492464331345
38.7	0.65	-2.0494812223752414
38.7	0.65875	-2.056343769755165
38.7	0.6675	-2.06308378063386
38.7	0.67625	-2.0697047801927653
38.7	0.685	-2.0762101524052228
38.7	0.69375	-2.08260314731375
38.7	0.7025	-2.088886887848717
38.7	0.71125	-2.0950643762225525
38.7	0.72	-2.101138499930658
38.7	0.72875	-2.1071120373875925
38.7	0.7375	-2.1129876632246973
38.7	0.74625	-2.118767953273167
38.7	0.755	-2.1244553892546207
38.7	0.76375	-2.130052363199441
38.7	0.7725	-2.1355611816115343
38.7	0.78125	-2.1409840693967026
38.7	0.79	-2.1463231735704595
38.7	0.79875	-2.151580566759915
38.7	0.8075	-2.1567582505132394
38.7	0.81625	-2.1618581584291796
38.7	0.825	-2.1668821591181935
38.7	0.83375	-2.171832059005888
38.7	0.8425	-2.1767096049886887
38.7	0.85125	-2.181516486950928
38.7	0.86	-2.1862543401518995
38.7	0.86875	-2.190924747490806
38.7	0.8775	-2.1955292416569767
38.7	0.88625	-2.2000693071722184
38.7	0.895	-2.2045463823316895
38.7	0.90375	-2.208961861049249
38.7	0.9125	-2.2133170946128335
38.7	0.92125	-2.2176133933550415
38.7	0.93	-2.221852028243761
38.7	0.93875	-2.2260342323973585
38.7	0.9475	-2.2301612025286595
38.7	0.95625	-2.2342341003216575
38.7	0.965	-2.2382540537446696
38.7	0.97375	-2.2422221583033943
38.7	0.9825	-2.246139478237112
38.7	0.99125	-2.25000704766109
38.7	1.	-2.2538258716580315
39.4	0.125	0.
39.4	0.13375	0.
39.4	0.1425	0.
39.4	0.15125	-1.1313431427517473
39.4	0.16	-1.1713732168097688
39.4	0.16875	-1.2090126084690425
39.4	0.1775	-1.2445059292968415
39.4	0.18625	-1.2780625235119523
39.4	0.195	-1.309862928434247
39.4	0.20375	-1.3400639198798214
39.4	0.2125	-1.3688024990078866
39.4	0.22125	-1.3961990765167258
39.4	0.23	-1.4223600406796317
39.4	0.23875	-1.4473798470243782
39.4	0.2475	-1.4713427327816235
39.4	0.25625	-1.4943241341800828
39.4	0.265	-1.5163918663405695
39.4	0.27375	-1.5376071119530672
39.4	0.2825	-1.5580252547645026
39.4	0.29125	-1.5776965862240666
39.4	0.3	-1.5966669077687359
39.4	0.30875	-1.6149780467145332
39.4	0.3175	-1.6326683002104962
39.4	0.32625	-1.6497728189658134
39.4	0.335	-1.666323940294784
39.4	0.34375	-1.6823514783045885
39.4	0.3525	-1.697882977676466
39.4	0.36125	-1.7129439363857102
39.4	0.37	-1.7275580018120058
39.4	0.37875	-1.7417471439645942
39.4	0.3875	-1.755531808952399
39.4	0.39625	-1.7689310553408528
39.4	0.405	-1.7819626756340143
39.4	0.41375	-1.7946433047862032
39.4	0.4225	-1.8069885173689544
39.4	0.43125	-1.8190129147861986
39.4	0.44	-1.8307302037350954
39.4	0.44875	-1.8421532669451663
39.4	0.4575	-1.8532942270890465
39.4	0.46625	-1.864164504639899
39.4	0.475	-1.874774870349839
39.4	0.48375	-1.8851354929377009
39.4	0.4925	-1.89525598250077
39.4	0.50125	-1.9051454301017716
39.4	0.51	-1.9148124439278216
39.4	0.51875	-1.9242651823708832
39.4	0.5275	-1.933511384338403
39.4	0.53625	-1.9425583970673128
39.4	0.545	-1.9514132016836663
39.4	0.55375	-1.9600824367232226
39.4	0.5625	-1.9685724198046723
39.4	0.57125	-1.9768891676265308
39.4	0.58	-1.9850384144405422
39.4	0.58875	-1.9930256291384352
39.4	0.5975	-2.0008560310747594
39.4	0.60625	-2.008534604736057
39.4	0.615	-2.0160661133555653
39.4	0.62375	-2.023455111562868
39.4	0.6325	-2.0307059571491717
39.4	0.64125	-2.037822822021158
39.4	0.65	-2.044809702409437
39.4	0.65875	-2.0516704283914406
39.4	0.6675	-2.0584086727830906
39.4	0.67625	-2.065027959448615
39.4	0.685	-2.0715316710734433
39.4	0.69375	-2.077923056441125
39.4	0.7025	-2.0842052372516253
39.4	0.71125	-2.0903812145151157
39.4	0.72	-2.0964538745524512
39.4	0.72875	-2.1024259946309005
39.4	0.7375	-2.108300248261299
39.4	0.74625	-2.1140792101806345
39.4	0.755	-2.119765361042129
39.4	0.76375	-2.125361091833072
39.4	0.7725	-2.1308687080390825
39.4	0.78125	-2.1362904335719666
39.4	0.79	-2.1416284144770295
39.4	0.79875	-2.1468847224344505
39.4	0.8075	-2.152061358068241
39.4	0.81625	-2.1571602540752584
39.4	0.825	-2.162183278185839
39.4	0.83375	-2.167132235966743
39.4	0.8425	-2.1720088734763348
39.4	0.85125	-2.176814879781189
39.4	0.86	-2.1815518893426677
39.4	0.86875	-2.1862214842814
39.4	0.8775	-2.190825196527038
39.4	0.88625	-2.1953645098601546
39.4	0.895	-2.1998408618526724
39.4	0.90375	-2.2042556457127733
39.4	0.9125	-2.2086102120398508
39.4	0.92125	-2.2129058704946707
39.4	0.93	-2.21714389138959
39.4	0.93875	-2.221325507203342
39.4	0.9475	-2.2254519140246205
39.4	0.95625	-2.2295242729284084
39.4	0.965	-2.2335437112887533
39.4	0.97375	-2.237511324031455
39.4	0.9825	-2.241428174829913
39.4	0.99125	-2.245295297247173
39.4	1.	-2.2491136958270395
40.1	0.125	0.
40.1	0.13375	0.
40.1	0.1425	-1.0839582420010647
40.1	0.15125	-1.1266610606023995
40.1	0.16	-1.1666847267702405
40.1	0.16875	-1.2043175628192062
40.1	0.1775	-1.2398042314040323
40.1	0.18625	-1.2733541184557113
40.1	0.195	-1.3051477954624486
40.1	0.20375	-1.335342066289559
40.1	0.2125	-1.364073955146633
40.1	0.22125	-1.3914638916728617
40.1	0.23	-1.4176182796852186
40.1	0.23875	-1.4426315874328628
40.1	0.2475	-1.4665880625129895
40.1	0.25625	-1.4895631495485846
40.1	0.265	-1.51162467039747
40.1	0.27375	-1.5328338130901809
40.1	0.2825	-1.5532459655347575
40.1	0.29125	-1.5729114223434855
40.1	0.3	-1.5918759872707318
40.1	0.30875	-1.6101814892325637
40.1	0.3175	-1.6278662263692867
40.1	0.32625	-1.6449653498647012
40.1	0.335	-1.6615111970694603
40.1	0.34375	-1.6775335817557362
40.1	0.3525	-1.6930600479556186
40.1	0.36125	-1.70811609273016
40.1	0.37	-1.7227253623218395
40.1	0.37875	-1.7369098254159703
40.1	0.3875	-1.7506899266420501
40.1	0.39625	-1.764084722957524
40.1	0.405	-1.7771120051531564
40.1	0.41375	-1.789788406384768
40.1	0.4225	-1.8021294993575632
40.1	0.43125	-1.8141498835563405
40.1	0.44	-1.825863263719321
40.1	0.44875	-1.8372825205885206
40.1	0.4575	-1.8484197748302107
40.1	0.46625	-1.8592864449007172
40.1	0.475	-1.8698932995320736
40.1	0.48375	-1.8802505054260121
40.1	0.4925	-1.8903676706710393
40.1	0.50125	-1.9002538843340049
40.1	0.51	-1.9099177526229638
40.1	0.51875	-1.9193674319709562
40.1	0.5275	-1.9286106593494545
40.1	0.53625	-1.9376547800847304
40.1	0.545	-1.9465067734194623
40.1	0.55375	-1.9551732760349454
40.1	0.5625	-1.963660603725644
40.1	0.57125	-1.971974771397149
40.1	0.58	-1.9801215115404112
40.1	0.58875	-1.98810629131913
40.1	0.5975	-1.9959343283930442
40.1	0.60625	-2.003610605587401
40.1	0.615	-2.011139884507829
40.1	0.62375	-2.018526718190037
40.1	0.6325	-2.0257754628650377
40.1	0.64125	-2.0328902889128657
40.1	0.65	-2.0398751910708106
40.1	0.65875	-2.046733997956032
40.1	0.6675	-2.0534703809568935
40.1	0.67625	-2.0600878625423933
40.1	0.685	-2.0665898240346356
40.1	0.69375	-2.0729795128852926
40.1	0.7025	-2.079260049493413
40.1	0.71125	-2.0854344335987043
40.1	0.72	-2.091505550281481
40.1	0.72875	-2.0974761755978526
40.1	0.7375	-2.1033489818763216
40.1	0.74625	-2.109126542699809
40.1	0.755	-2.114811337595161
40.1	0.76375	-2.120405756450419
40.1	0.7725	-2.125912103678501
40.1	0.78125	-2.1313326021444907
40.1	0.79	-2.1366693968723762
40.1	0.79875	-2.1419245585458584
40.1	0.8075	-2.1471000868167436
40.1	0.81625	-2.1521979134334015
40.1	0.825	-2.1572199052008454
40.1	0.83375	-2.162167866783134
40.1	0.8425	-2.1670435433580124
40.1	0.85125	-2.1718486231329934
40.1	0.86	-2.17658473973141
40.1	0.86875	-2.1812534744563865
40.1	0.8775	-2.1858563584400947
40.1	0.88625	-2.190394874685155
40.1	0.895	-2.1948704600045845
40.1	0.90375	-2.1992845068662383
40.1	0.9125	-2.2036383651472926
40.1	0.92125	-2.207933343803955
40.1	0.93	-2.2121707124612406
40.1	0.93875	-2.216351702927326
40.1	0.9475	-2.2204775106367056
40.1	0.95625	-2.224549296026112
40.1	0.965	-2.228568185846884
40.1	0.97375	-2.2325352744172635
40.1	0.9825	-2.236451624817855
40.1	0.99125	-2.2403182700332995
40.1	1.	-2.2441362140430194
40.8	0.125	0.
40.8	0.13375	0.
40.8	0.1425	-1.0790323381073859
40.8	0.15125	-1.121728309981199
40.8	0.16	-1.161744946708041
40.8	0.16875	-1.199370631521073
40.8	0.1775	-1.234850076460802
40.8	0.18625	-1.2683927076548982
40.8	0.195	-1.3001791294005072
40.8	0.20375	-1.3303661723850801
40.8	0.2125	-1.3590908827546877
40.8	0.22125	-1.3864737080731906
40.8	0.23	-1.412621066769936
40.8	0.23875	-1.437627438958548
40.8	0.2475	-1.461577081811432
40.8	0.25625	-1.484545447612694
40.8	0.265	-1.5066003642759078
40.8	0.27375	-1.5278030245374183
40.8	0.2825	-1.5482088198735338
40.8	0.29125	-1.567868047504687
40.8	0.3	-1.5868265129820922
40.8	0.30875	-1.605126046332683
40.8	0.3175	-1.6228049462275307
40.8	0.32625	-1.6398983638908502
40.8	0.335	-1.656438636299649
40.8	0.34375	-1.6724555765034097
40.8	0.3525	-1.6879767275180269
40.8	0.36125	-1.7030275851423926
40.8	0.37	-1.7176317941516215
40.8	0.37875	-1.7318113215934685
40.8	0.3875	-1.7455866103197852
40.8	0.39625	-1.7589767153961984
40.8	0.405	-1.771999425629812
40.8	0.41375	-1.7846713721201926
40.8	0.4225	-1.7970081254602916
40.8	0.43125	-1.809024282980971
40.8	0.44	-1.820733547237166
40.8	0.44875	-1.832148796768888
40.8	0.4575	-1.843282150030834
40.8	0.46625	-1.854145023266045
40.8	0.475	-1.864748182998309
40.8	0.48375	-1.8751017937319223
40.8	0.4925	-1.8852154613736956
40.8	0.50125	-1.8950982728287125
40.8	0.51	-1.9047588321667366
40.8	0.51875	-1.9142052937089753
40.8	0.5275	-1.923445392344024
40.8	0.53625	-1.9324864713462968
40.8	0.545	-1.9413355079393264
40.8	0.55375	-1.9499991368193392
40.8	0.5625	-1.9584836718308902
40.8	0.57125	-1.9667951259656449
40.8	0.58	-1.9749392298372364
40.8	0.58875	-1.9829214487690705
40.8	0.5975	-1.9907469986178803
40.8	0.60625	-1.998420860443315
40.8	0.615	-2.0059477941228026
40.8	0.62375	-2.013332351001138
40.8	0.6325	-2.0205788856554996
40.8	0.64125	-2.0276915668488833
40.8	0.65	-2.0346743877379776
40.8	0.65875	-2.0415311753953733
40.8	0.6675	-2.048265599700434
40.8	0.67625	-2.054881181648224
40.8	0.685	-2.0613813011214446
40.8	0.69375	-2.0677692041663303
40.8	0.7025	-2.074048009809874
40.8	0.71125	-2.080220716452496
40.8	0.72	-2.08629020786738
40.8	0.72875	-2.0922592588350257
40.8	0.7375	-2.0981305404392114
40.8	0.74625	-2.1039066250483756
40.8	0.755	-2.109589991004482
40.8	0.76375	-2.115183027039642
40.8	0.7725	-2.1206880364391565
40.8	0.78125	-2.1261072409681643
40.8	0.79	-2.1314427845777466
40.8	0.79875	-2.1366967369051086
40.8	0.8075	-2.1418710965813528
40.8	0.81625	-2.1469677943593175
40.8	0.825	-2.1519886960730616
40.8	0.83375	-2.156935605439666
40.8	0.8425	-2.1618102667132897
40.8	0.85125	-2.1666143672006775
40.8	0.86	-2.17134953964665
40.8	0.86875	-2.1760173644975165
40.8	0.8775	-2.1806193720497933
40.8	0.88625	-2.185157044491073
40.8	0.895	-2.189631817839449
40.8	0.90375	-2.194045083787454
40.8	0.9125	-2.1983981914560387
40.8	0.92125	-2.202692449063805
40.8	0.93	-2.2069291255162993
40.8	0.93875	-2.211109451919906
40.8	0.9475	-2.2152346230245534
40.8	0.95625	-2.219305798599188
40.8	0.965	-2.223324104743717
40.8	0.97375	-2.2272906351408808
40.8	0.9825	-2.231206452251304
40.8	0.99125	-2.235072588454772
40.8	1.	-2.2388900471405844
41.5	0.125	0.
41.5	0.13375	0.
41.5	0.1425	-1.0738532256274969
41.5	0.15125	-1.116541696076585
41.5	0.16	-1.1565506764044429
41.5	0.16875	-1.1941686088758243
41.5	0.1775	-1.2296402532468733
41.5	0.18625	-1.2631750743518353
41.5	0.195	-1.2949537079578997
41.5	0.20375	-1.3251330103640884
41.5	0.2125	-1.353850048552339
41.5	0.22125	-1.3812252870055939
41.5	0.23	-1.4073651578427553
41.5	0.23875	-1.4323641521917099
41.5	0.2475	-1.456306536014
41.5	0.25625	-1.4792677685257496
41.5	0.265	-1.501315683018074
41.5	0.27375	-1.52251147630061
41.5	0.2825	-1.5429105428266245
41.5	0.29125	-1.5625631818707137
41.5	0.3	-1.5815152002608996
41.5	0.30875	-1.599808428645911
41.5	0.3175	-1.6174811657668722
41.5	0.32625	-1.6345685624537403
41.5	0.335	-1.6511029548991862
41.5	0.34375	-1.6671141550414563
41.5	0.3525	-1.6826297045121985
41.5	0.36125	-1.6976750974991026
41.5	0.37	-1.7122739769785487
41.5	0.37875	-1.7264483080458253
41.5	0.3875	-1.740218531475584
41.5	0.39625	-1.7536037001564369
41.5	0.405	-1.766621600640064
41.5	0.41375	-1.779288861710612
41.5	0.4225	-1.7916210516014417
41.5	0.43125	-1.8036327652532553
41.5	0.44	-1.8153377028119444
41.5	0.44875	-1.826748740399617
41.5	0.4575	-1.837877994052797
41.5	0.46625	-1.8487368776034283
41.5	0.475	-1.859336155177541
41.5	0.48375	-1.8696859889003414
41.5	0.4925	-1.8797959823227293
41.5	0.50125	-1.8896752200208569
41.5	0.51	-1.8993323037657197
41.5	0.51875	-1.9087753856125684
41.5	0.5275	-1.9180121982190275
41.5	0.53625	-1.9270500826652952
41.5	0.545	-1.935896014018857
41.5	0.55375	-1.944556624859163
41.5	0.5625	-1.9530382269540965
41.5	0.57125	-1.9613468312593567
41.5	0.58	-1.9694881663937098
41.5	0.58875	-1.977467695727012
41.5	0.5975	-1.9852906332038354
41.5	0.60625	-1.9929619580129858
41.5	0.615	-2.000486428202189
41.5	0.62375	-2.0078685933273976
41.5	0.6325	-2.015112806217454
41.5	0.64125	-2.022223233927083
41.5	0.65	-2.0292038679442816
41.5	0.65875	-2.0360585337119814
41.5	0.6675	-2.0427908995183337
41.5	0.67625	-2.049404484805017
41.5	0.685	-2.055902667938526
41.5	0.69375	-2.0622886934853937
41.5	0.7025	-2.0685656790287243
41.5	0.71125	-2.0747366215601684
41.5	0.72	-2.080804403478535
41.5	0.72875	-2.086771798223636
41.5	0.7375	-2.0926414755715195
41.5	0.74625	-2.098416006615134
41.5	0.755	-2.1040978684524707
41.5	0.76375	-2.1096894486024693
41.5	0.7725	-2.115193049167347
41.5	0.78125	-2.1206108907585444
41.5	0.79	-2.1259451162021286
41.5	0.79875	-2.131197794038289
41.5	0.8075	-2.1363709218284312
41.5	0.81625	-2.141466429282349
41.5	0.825	-2.146486181217046
41.5	0.83375	-2.1514319803578976
41.5	0.8425	-2.156305569992072
41.5	0.85125	-2.1611086364834122
41.5	0.86	-2.165842811657325
41.5	0.86875	-2.1705096750635904
41.5	0.8775	-2.1751107561245
41.5	0.88625	-2.179647536175155
41.5	0.895	-2.184121450402335
41.5	0.90375	-2.188533889687887
41.5	0.9125	-2.1928862023621774
41.5	0.92125	-2.1971796958728027
41.5	0.93	-2.201415638373376
41.5	0.93875	-2.205595260236928
41.5	0.9475	-2.2097197554981296
41.5	0.95625	-2.2137902832282963
41.5	0.965	-2.2178079688468713
41.5	0.97375	-2.2217739053728534
41.5	0.9825	-2.2256891546194133
41.5	0.99125	-2.229554748334744
41.5	1.	-2.233371689292005
42.2	0.125	0.
42.2	0.13375	0.
42.2	0.1425	-1.0684176208616734
42.2	0.15125	-1.111097929235056
42.2	0.16	-1.1510986201761328
42.2	0.16875	-1.1887081931305437
42.2	0.1775	-1.22417145392884
42.2	0.18625	-1.2576979046447994
42.2	0.195	-1.2894682111951432
42.2	0.20375	-1.3196392542945221
42.2	0.2125	-1.3483481206717065
42.2	0.22125	-1.3757152907322383
42.2	0.23	-1.401847209368844
42.2	0.23875	-1.4268383778789173
42.2	0.2475	-1.4507730702311525
42.2	0.25625	-1.4737267518475736
42.2	0.265	-1.4957672607207004
42.2	0.27375	-1.5169557971022662
42.2	0.2825	-1.5373477578318981
42.2	0.29125	-1.5569934436845791
42.2	0.3	-1.5759386622448894
42.2	0.30875	-1.59422524429374
42.2	0.3175	-1.6118914881807762
42.2	0.32625	-1.6289725439059894
42.2	0.335	-1.6455007464658085
42.2	0.34375	-1.661505906297343
42.2	0.3525	-1.6770155632784765
42.2	0.36125	-1.6920552096351094
42.2	0.37	-1.7066484862119122
42.2	0.37875	-1.7208173558351434
42.2	0.3875	-1.7345822569010239
42.2	0.39625	-1.7479622398342536
42.2	0.405	-1.760975088657626
42.2	0.41375	-1.7736374295790038
42.2	0.4225	-1.785964828223128
42.2	0.43125	-1.7979718769026456
42.2	0.44	-1.8096722731269945
42.2	0.44875	-1.8210788903828525
42.2	0.4575	-1.8322038420803735
42.2	0.46625	-1.843058539441019
42.2	0.475	-1.8536537440020138
42.2	0.48375	-1.8639996153263143
42.2	0.4925	-1.8741057544332222
42.2	0.50125	-1.8839812434013605
42.2	0.51	-1.8936346815410823
42.2	0.51875	-1.9030742184861917
42.2	0.5275	-1.912307584513921
42.2	0.53625	-1.9213421183666026
42.2	0.545	-1.9301847928175149
42.2	0.55375	-1.9388422381964023
42.2	0.5625	-1.947320764066527
42.2	0.57125	-1.9556263792244235
42.2	0.58	-1.9637648101753207
42.2	0.58875	-1.971741518221184
42.2	0.5975	-1.9795617152842064
42.2	0.60625	-1.987230378576079
42.2	0.615	-1.9947522642123257
42.2	0.62375	-2.002131919861165
42.2	0.6325	-2.009373696507656
42.2	0.64125	-2.0164817594061133
42.2	0.65	-2.0234600982868627
42.2	0.65875	-2.030312536877226
42.2	0.6675	-2.0370427417910983
42.2	0.67625	-2.043654230836512
42.2	0.685	-2.0501503807861625
42.2	0.69375	-2.056534434651852
42.2	0.7025	-2.062809508500231
42.2	0.71125	-2.068978597843968
42.2	0.72	-2.075044583639564
42.2	0.72875	-2.0810102379203803
42.2	0.7375	-2.086878229091074
42.2	0.74625	-2.092651126907455
42.2	0.755	-2.0983314071638293
42.2	0.76375	-2.1039214561081194
42.2	0.7725	-2.1094235746034076
42.2	0.78125	-2.114839982053109
42.2	0.79	-2.1201728201056174
42.2	0.79875	-2.1254241561530485
42.2	0.8075	-2.1305959866375948
42.2	0.81625	-2.1356902401779756
42.2	0.825	-2.14070878052755
42.2	0.83375	-2.145653409374778
42.2	0.8425	-2.1505258689959597
42.2	0.85125	-2.1553278447694515
42.2	0.86	-2.160060967559897
42.2	0.86875	-2.1647268159804027
42.2	0.8775	-2.169326918540045
42.2	0.88625	-2.173862755683562
42.2	0.895	-2.178335761729629
42.2	0.90375	-2.182747326713659
42.2	0.9125	-2.1870987981406937
42.2	0.92125	-2.1913914826535588
42.2	0.93	-2.1956266476211117
42.2	0.93875	-2.1998055226511166
42.2	0.9475	-2.2039293010319554
42.2	0.95625	-2.207999141107133
42.2	0.965	-2.212016167586276
42.2	0.97375	-2.2159814727960865
42.2	0.9825	-2.219896117874496
42.2	0.99125	-2.223761133911071
42.2	1.	-2.227577523036519
42.9	0.125	0.
42.9	0.13375	-1.0170276604721389
42.9	0.1425	-1.0627221607156645
42.9	0.15125	-1.1053936397612103
42.9	0.16	-1.1453854016860747
42.9	0.16875	-1.1829860012994011
42.9	0.1775	-1.2184402888912238
42.9	0.18625	-1.2519578023285605
42.9	0.195	-1.2837192363734737
42.9	0.20375	-1.313881494973066
42.9	0.2125	-1.3425816835238118
42.9	0.22125	-1.3699402973649581
42.9	0.23	-1.3960637932530444
42.9	0.23875	-1.421046681814396
42.9	0.2475	-1.4449732442458254
42.9	0.25625	-1.4679189514510709
42.9	0.265	-1.4899516454490278
42.9	0.27375	-1.5111325293027713
42.9	0.2825	-1.531517001647581
42.9	0.29125	-1.551155364204502
42.9	0.3	-1.5700934247935172
42.9	0.30875	-1.5883730138369165
42.9	0.3175	-1.6060324288299204
42.9	0.32625	-1.6231068185052457
42.9	0.335	-1.6396285162494424
42.9	0.34375	-1.6556273306067422
42.9	0.3525	-1.6711307993298357
42.9	0.36125	-1.6861644123302773
42.9	0.37	-1.7007518079860475
42.9	0.37875	-1.7149149465357927
42.9	0.3875	-1.728674263694043
42.9	0.39625	-1.7420488071326705
42.9	0.405	-1.755056358070111
42.9	0.41375	-1.767713539875091
42.9	0.4225	-1.7800359153127456
42.9	0.43125	-1.7920380738278452
42.9	0.44	-1.8037337100640694
42.9	0.44875	-1.8151356946532868
42.9	0.4575	-1.8262561381692703
42.9	0.46625	-1.8371064490218456
42.9	0.475	-1.8476973859666528
42.9	0.48375	-1.8580391058195558
42.9	0.4925	-1.868141206890933
42.9	0.50125	-1.8780127685916819
42.9	0.51	-1.8876623876080865
42.9	0.51875	-1.897098210995506
42.9	0.5275	-1.9063279664998944
42.9	0.53625	-1.9153589903806452
42.9	0.545	-1.9241982529772894
42.9	0.55375	-1.9328523822355936
42.9	0.5625	-1.9413276853849524
42.9	0.57125	-1.9496301689382731
42.9	0.58	-1.9577655571673573
42.9	0.58875	-1.9657393091907465
42.9	0.5975	-1.9735566347968903
42.9	0.60625	-1.9812225091129794
42.9	0.615	-1.988741686218753
42.9	0.62375	-1.9961187117947539
42.9	0.6325	-2.003357934885798
42.9	0.64125	-2.010463518852662
42.9	0.65	-2.017439451578066
42.9	0.65875	-2.0242895549868503
42.9	0.6675	-2.0310174939347063
42.9	0.67625	-2.0376267845148885
42.9	0.685	-2.0441208018278587
42.9	0.69375	-2.050502787254841
42.9	0.7025	-2.056775855272667
42.9	0.71125	-2.0629429998440476
42.9	0.72	-2.0690071004144857
42.9	0.72875	-2.074970927544411
42.9	0.7375	-2.08083714820272
42.9	0.74625	-2.08660833074575
42.9	0.755	-2.0922869496037513
42.9	0.76375	-2.097875389695135
42.9	0.7725	-2.103375950587172
42.9	0.78125	-2.10879085042032
42.9	0.79	-2.114122229612047
42.9	0.79875	-2.119372154354762
42.9	0.8075	-2.1245426199213724
42.9	0.81625	-2.1296355537909566
42.9	0.825	-2.134652818606107
42.9	0.83375	-2.1395962149726477
42.9	0.8425	-2.144467484111639
42.9	0.85125	-2.1492683103728787
42.9	0.86	-2.1540003236184306
42.9	0.86875	-2.158665101484122
42.9	0.8775	-2.1632641715263805
42.9	0.88625	-2.1677990132612783
42.9	0.895	-2.1722710601021697
42.9	0.90375	-2.176681701201877
42.9	0.9125	-2.1810322832049773
42.9	0.92125	-2.1853241119153703
42.9	0.93	-2.189558453883956
42.9	0.93875	-2.193736537920951
42.9	0.9475	-2.197859556537056
42.9	0.95625	-2.2019286673174374
42.9	0.965	-2.205944994232209
42.9	0.97375	-2.2099096288868867
42.9	0.9825	-2.213823631716056
42.9	0.99125	-2.217688033123306
42.9	1.	-2.221503834570271
43.6	0.125	0.
43.6	0.13375	-1.01107828208556
43.6	0.1425	-1.0567634177765368
43.6	0.15125	-1.0994253930030797
43.6	0.16	-1.139407579037934
43.6	0.16875	-1.1769985842668178
43.6	0.1775	-1.2124433018480898
43.6	0.18625	-1.245951304014199
43.6	0.195	-1.2777033130826456
43.6	0.20375	-1.3078562550607435
43.6	0.2125	-1.3365472529417943
43.6	0.22125	-1.3638968160159517
43.6	0.23	-1.3900114119979028
43.6	0.23875	-1.4149855600052812
43.6	0.2475	-1.4389035476857908
43.6	0.25625	-1.4618408507015925
43.6	0.265	-1.4838653144230836
43.6	0.27375	-1.5050381440934806
43.6	0.2825	-1.5254147395520927
43.6	0.29125	-1.5450454029104015
43.6	0.3	-1.5639759417010408
43.6	0.30875	-1.5822481854950399
43.6	0.3175	-1.599900430468231
43.6	0.32625	-1.6169678236465996
43.6	0.335	-1.6334826963909277
43.6	0.34375	-1.6494748549585099
43.6	0.3525	-1.6649718346030475
43.6	0.36125	-1.6799991225668032
43.6	0.37	-1.6945803544236926
43.6	0.37875	-1.7087374875037775
43.6	0.3875	-1.7224909545342664
43.6	0.39625	-1.735859800142941
43.6	0.405	-1.7488618024660953
43.6	0.41375	-1.7615135817681993
43.6	0.4225	-1.7738306977015657
43.6	0.43125	-1.7858277366010862
43.6	0.44	-1.797518390013248
43.6	0.44875	-1.8089155254936542
43.6	0.4575	-1.8200312505676584
43.6	0.46625	-1.8308769706303234
43.6	0.475	-1.8414634414610125
43.6	0.48375	-1.8518008169417868
43.6	0.4925	-1.8618986924949679
43.6	0.50125	-1.8717661446917733
43.6	0.51	-1.8814117674292885
43.6	0.51875	-1.8908437050257774
43.6	0.5275	-1.9000696825434265
43.6	0.53625	-1.9090970336120632
43.6	0.545	-1.917932725996427
43.6	0.55375	-1.9265833851225787
43.6	0.5625	-1.935055315755382
43.6	0.57125	-1.9433545219982917
43.6	0.58	-1.951486725768465
43.6	0.58875	-1.9594573838842064
43.6	0.5975	-1.967271703887613
43.6	0.60625	-1.9749346587127887
43.6	0.615	-1.9824510002989408
43.6	0.62375	-1.9898252722378655
43.6	0.6325	-1.9970618215365845
43.6	0.64125	-2.004164809568152
43.6	0.65	-2.011138222276724
43.6	0.65875	-2.0179858796967878
43.6	0.6675	-2.0247114448409302
43.6	0.67625	-2.031318432005564
43.6	0.685	-2.0378102145395762
43.6	0.69375	-2.0441900321168918
43.6	0.7025	-2.050460997550312
43.6	0.71125	-2.0566261031807898
43.6	0.72	-2.0626882268733464
43.6	0.72875	-2.068650137648223
43.6	0.7375	-2.0745145009734376
43.6	0.74625	-2.080283883742797
43.6	0.755	-2.0859607589614133
43.6	0.76375	-2.091547510159014
43.6	0.7725	-2.0970464355497134
43.6	0.78125	-2.1024597519554376
43.6	0.79	-2.1077895985088495
43.6	0.79875	-2.113038040150411
43.6	0.8075	-2.1182070709330825
43.6	0.81625	-2.123298617147159
43.6	0.825	-2.128314540276792
43.6	0.83375	-2.1332566397989066
43.6	0.8425	-2.1381266558344243
43.6	0.85125	-2.142926271661001
43.6	0.86	-2.1476571160958087
43.6	0.86875	-2.1523207657563064
43.6	0.8775	-2.15691874720637
43.6	0.88625	-2.161452538994641
43.6	0.895	-2.1659235735914977
43.6	0.90375	-2.170333239230579
43.6	0.9125	-2.174682881660438
43.6	0.92125	-2.178973805811484
43.6	0.93	-2.1832072773830564
43.6	0.93875	-2.1873845243551537
43.6	0.9475	-2.1915067384290294
43.6	0.95625	-2.195575076400611
43.6	0.965	-2.1995906614704457
43.6	0.97375	-2.2035545844936237
43.6	0.9825	-2.2074679051729373
43.6	0.99125	-2.211331653198312
43.6	1.	-2.215146829335367
44.3	0.125	0.
44.3	0.13375	-1.0048628565562485
44.3	0.1425	-1.050537915698498
44.3	0.15125	-1.0931897047456574
44.3	0.16	-1.1331616601770833
44.3	0.16875	-1.1707424421957728
44.3	0.1775	-1.2061769852585094
44.3	0.18625	-1.2396748945516045
44.3	0.195	-1.2714169186703679
44.3	0.20375	-1.3015600045192115
44.3	0.2125	-1.3302412916239992
44.3	0.22125	-1.3575813022475964
44.3	0.23	-1.383686514160174
44.3	0.23875	-1.4086514541347581
44.3	0.2475	-1.432560415493398
44.3	0.25625	-1.455488877933242
44.3	0.265	-1.4775046895005142
44.3	0.27375	-1.4986690569860548
44.3	0.2825	-1.5190373808398483
44.3	0.29125	-1.5386599630061384
44.3	0.3	-1.5575826102051653
44.3	0.30875	-1.5758471506615808
44.3	0.3175	-1.5934918787642525
44.3	0.32625	-1.6105519393902723
44.3	0.335	-1.6270596614559947
44.3	0.34375	-1.6430448485349134
44.3	0.3525	-1.6585350330051305
44.3	0.36125	-1.6735556990818634
44.3	0.37	-1.6881304791947946
44.3	0.37875	-1.7022813274416717
44.3	0.3875	-1.7160286732540322
44.3	0.39625	-1.729391557921635
44.3	0.405	-1.7423877562182348
44.3	0.41375	-1.7550338850363623
44.3	0.4225	-1.767345500659797
44.3	0.43125	-1.7793371860691138
44.3	0.44	-1.7910226294798077
44.3	0.44875	-1.8024146951474491
44.3	0.4575	-1.813525487334702
44.3	0.46625	-1.8243664082165667
44.3	0.475	-1.834948210399326
44.3	0.48375	-1.8452810446424903
44.3	0.4925	-1.855374503299206
44.3	0.50125	-1.8652376599271436
44.3	0.51	-1.8748791054672016
44.3	0.51875	-1.8843069813400994
44.3	0.5275	-1.89352900977003
44.3	0.53625	-1.902552521608945
44.3	0.545	-1.9113844819041184
44.3	0.55375	-1.9200315134246027
44.3	0.5625	-1.9284999183385478
44.3	0.57125	-1.936795698212652
44.3	0.58	-1.944924572486788
44.3	0.58875	-1.9528919955608317
44.3	0.5975	-1.960703172616587
44.3	0.60625	-1.96836307428519
44.3	0.615	-1.9758764502593251
44.3	0.62375	-1.9832478419397643
44.3	0.6325	-1.9904815941970133
44.3	0.64125	-1.9975818663210905
44.3	0.65	-2.004552642225535
44.3	0.65875	-2.011397739965555
44.3	0.6675	-2.0181208206247034
44.3	0.67625	-2.024725396619492
44.3	0.685	-2.03121483946694
44.3	0.69375	-2.0375923870560158
44.3	0.7025	-2.0438611504603794
44.3	0.71125	-2.050024120326552
44.3	0.72	-2.0560841728687467
44.3	0.72875	-2.0620440754989353
44.3	0.7375	-2.0679064921183485
44.3	0.74625	-2.0736739880944324
44.3	0.755	-2.079349034945334
44.3	0.76375	-2.0849340147521973
44.3	0.7725	-2.0904312243179386
44.3	0.78125	-2.0958428790896897
44.3	0.79	-2.101171116860773
44.3	0.79875	-2.1064180012668205
44.3	0.8075	-2.111585525089561
44.3	0.81625	-2.1166756133807585
44.3	0.825	-2.1216901264178607
44.3	0.83375	-2.1266308625020622
44.3	0.8425	-2.1314995606086926
44.3	0.85125	-2.1362979028991447
44.3	0.86	-2.141027517102862
44.3	0.86875	-2.1456899787773405
44.3	0.8775	-2.1502868134535027
44.3	0.88625	-2.154819498673322
44.3	0.895	-2.159289465926072
44.3	0.90375	-2.163698102489164
44.3	0.9125	-2.1680467531791225
44.3	0.92125	-2.1723367220178713
44.3	0.93	-2.1765692738191715
44.3	0.93875	-2.1807456356997252
44.3	0.9475	-2.1848669985191704
44.3	0.95625	-2.1889345182529145
44.3	0.965	-2.192949317301505
44.3	0.97375	-2.196912485740002
44.3	0.9825	-2.2008250825105984
44.3	0.99125	-2.2046881365615247
44.3	1.	-2.2085026479351004
45.	0.125	0.
45.	0.13375	-0.9983778828387349
45.	0.1425	-1.044042144910895
45.	0.15125	-1.0866830569249353
45.	0.16	-1.1266441186106309
45.	0.16875	-1.1642140402537993
45.	0.1775	-1.1996377960585156
45.	0.18625	-1.2331250227674018
45.	0.195	-1.2648564939862217
45.	0.20375	-1.2949891763606907
45.	0.2125	-1.3236602248899483
45.	0.22125	-1.350990173834497
45.	0.23	-1.377085510118971
45.	0.23875	-1.4020407673363489
45.	0.2475	-1.4259402437060256
45.	0.25625	-1.4488594222355187
45.	0.265	-1.470866152969448
45.	0.27375	-1.492021643611559
45.	0.2825	-1.5123812946266124
45.	0.29125	-1.5319954072311441
45.	0.3	-1.5509097868049606
45.	0.30875	-1.5691662597280975
45.	0.3175	-1.5868031181316713
45.	0.32625	-1.6038555042984468
45.	0.335	-1.6203557442784053
45.	0.34375	-1.636333638561089
45.	0.3525	-1.6518167162691202
45.	0.36125	-1.6668304582296827
45.	0.37	-1.6813984933848756
45.	0.37875	-1.6955427722732703
45.	0.3875	-1.709283720719319
45.	0.39625	-1.7226403763778315
45.	0.405	-1.7356305103766996
45.	0.41375	-1.7482707359659895
45.	0.4225	-1.760576605802466
45.	0.43125	-1.7725626992652619
45.	0.44	-1.7842427010024668
45.	0.44875	-1.7956294717433285
45.	0.4575	-1.806735112271093
45.	0.46625	-1.8175710213330256
45.	0.475	-1.8281479481632292
45.	0.48375	-1.838476040207689
45.	0.4925	-1.848564886567111
45.	0.50125	-1.8584235576096728
45.	0.51	-1.868060641151085
45.	0.51875	-1.8774842755521368
45.	0.5275	-1.8867021800429205
45.	0.53625	-1.8957216825473908
45.	0.545	-1.9045497452509315
45.	0.55375	-1.91319298812659
45.	0.5625	-1.921657710611984
45.	0.57125	-1.929949911608175
45.	0.58	-1.9380753079535822
45.	0.58875	-1.9460393515099874
45.	0.5975	-1.953847244983535
45.	0.60625	-1.9615039565911376
45.	0.615	-1.9690142336716323
45.	0.62375	-1.9763826153312032
45.	0.6325	-1.9836134442038764
45.	0.64125	-1.990710877400117
45.	0.65	-1.9976788967096317
45.	0.65875	-2.0045213181183006
45.	0.6675	-2.0112418006936217
45.	0.67625	-2.0178438548881026
45.	0.685	-2.024330850305572
45.	0.69375	-2.0307060229714082
45.	0.7025	-2.036972482144062
45.	0.71125	-2.0431332167020266
45.	0.72	-2.0491911011374815
45.	0.72875	-2.0551489011851887
45.	0.7375	-2.06100927911284
45.	0.74625	-2.0667747986968776
45.	0.755	-2.072447929905872
45.	0.76375	-2.0780310533117183
45.	0.7725	-2.08352646424735
45.	0.78125	-2.088936376728131
45.	0.79	-2.094262927152805
45.	0.79875	-2.0995081777986204
45.	0.8075	-2.1046741201241326
45.	0.81625	-2.1097626778921925
45.	0.825	-2.114775710124664
45.	0.83375	-2.119715013899578
45.	0.8425	-2.1245823270006414
45.	0.85125	-2.1293793304282946
45.	0.86	-2.134107650780869
45.	0.86875	-2.1387688625137673
45.	0.8775	-2.143364490084044
45.	0.88625	-2.1478960099872557
45.	0.895	-2.1523648526929575
45.	0.90375	-2.1567724044848116
45.	0.9125	-2.1611200092108476
45.	0.92125	-2.1654089699490595
45.	0.93	-2.1696405505931695
45.	0.93875	-2.173815977363081
45.	0.9475	-2.1779364402442356
45.	0.95625	-2.18200309435983
45.	0.965	-2.18601706127959
45.	0.97375	-2.1899794302685573
45.	0.9825	-2.193891259479144
45.	0.99125	-2.197753577089491
45.	1.	-2.201567382390983
45.7	0.125	0.
45.7	0.13375	0.
45.7	0.1425	0.
45.7	0.15125	-1.0799019136642556
45.7	0.16	-1.1198514094483663
45.7	0.16875	-1.157409824658651
45.7	0.1775	-1.1928221717116259
45.7	0.18625	-1.2262981175204584
45.7	0.195	-1.2580184594422836
45.7	0.20375	-1.2881401827138337
45.7	0.2125	-1.3168004567515754
45.7	0.22125	-1.3441198268402008
45.7	0.23	-1.370204788158073
45.7	0.23875	-1.395149880281912
45.7	0.2475	-1.4190394055498698
45.7	0.25625	-1.441948849552982
45.7	0.265	-1.4639460636541166
45.7	0.27375	-1.4850922558321151
45.7	0.2825	-1.5054428259672552
45.7	0.29125	-1.5250480739843313
45.7	0.3	-1.5439538033909885
45.7	0.30875	-1.5622018382206304
45.7	0.3175	-1.5798304678720108
45.7	0.32625	-1.596874831584311
45.7	0.335	-1.6133672521153766
45.7	0.34375	-1.6293375264668677
45.7	0.3525	-1.6448131801223231
45.7	0.36125	-1.659819690156244
45.7	0.37	-1.674380681676207
45.7	0.37875	-1.6885181013312445
45.7	0.3875	-1.7022523710238926
45.7	0.39625	-1.7156025244737574
45.7	0.405	-1.7285863288763161
45.7	0.41375	-1.7412203935655057
45.7	0.4225	-1.7535202673095556
45.7	0.43125	-1.7655005256360838
45.7	0.44	-1.7771748493865116
45.7	0.44875	-1.7885560955347113
45.7	0.4575	-1.7996563611651197
45.7	0.46625	-1.8104870413870158
45.7	0.475	-1.8210588818607332
45.7	0.48375	-1.8313820265253526
45.7	0.4925	-1.8414660610435554
45.7	0.50125	-1.8513200524158329
45.7	0.51	-1.8609525851615516
45.7	0.51875	-1.8703717944170908
45.7	0.5275	-1.8795853962603237
45.7	0.53625	-1.8886007155351416
45.7	0.545	-1.897424711418738
45.7	0.55375	-1.9060640009473482
45.7	0.5625	-1.9145248806924913
45.7	0.57125	-1.9228133467590243
45.7	0.58	-1.9309351132581187
45.7	0.58875	-1.9388956293922235
45.7	0.5975	-1.9467000952749405
45.7	0.60625	-1.9543534765962407
45.7	0.615	-1.9618605182323725
45.7	0.62375	-1.9692257568900033
45.7	0.6325	-1.9764535328653967
45.7	0.64125	-1.9835480009916722
45.7	0.65	-1.9905131408402577
45.7	0.65875	-1.997352766236462
45.7	0.6675	-2.004070534143563
45.7	0.67625	-2.010669952964839
45.7	0.685	-2.0171543903085403
45.7	0.69375	-2.023527080256772
45.7	0.7025	-2.029791130175704
45.7	0.71125	-2.0359495271012316
45.7	0.72	-2.0420051437313336
45.7	0.72875	-2.047960744053708
45.7	0.7375	-2.053818988634871
45.7	0.74625	-2.0595824395947675
45.7	0.755	-2.065253565288943
45.7	0.76375	-2.0708347447185833
45.7	0.7725	-2.076328271687073
45.7	0.78125	-2.081736358720278
45.7	0.79	-2.087061140766402
45.7	0.79875	-2.0923046786900383
45.7	0.8075	-2.0974689625739438
45.7	0.81625	-2.1025559148410062
45.7	0.825	-2.1075673932079804
45.7	0.83375	-2.1125051934816743
45.7	0.8425	-2.117371052207525
45.7	0.85125	-2.1221666491797455
45.7	0.86	-2.1268936098215963
45.7	0.86875	-2.1315535074436975
45.7	0.8775	-2.136147865387778
45.7	0.88625	-2.1406781590627038
45.7	0.895	-2.145145817879186
45.7	0.90375	-2.149552227089117
45.7	0.9125	-2.1538987295350824
45.7	0.92125	-2.158186627315231
45.7	0.93	-2.1624171833683308
45.7	0.93875	-2.166591622983535
45.7	0.9475	-2.170711135239076
45.7	0.95625	-2.174776874373831
45.7	0.965	-2.178789961095468
45.7	0.97375	-2.1827514838286226
45.7	0.9825	-2.1866624999063595
45.7	0.99125	-2.1905240367079535
45.7	1.	-2.1943370927458496
46.4	0.125	0.
46.4	0.13375	0.
46.4	0.1425	0.
46.4	0.15125	0.
46.4	0.16	0.
46.4	0.16875	-1.1503262390351228
46.4	0.1775	-1.1857265465694766
46.4	0.18625	-1.219190604066589
46.4	0.195	-1.2508992313821365
46.4	0.20375	-1.281009431197268
46.4	0.2125	-1.3096583862915117
46.4	0.22125	-1.336966652000428
46.4	0.23	-1.3630407308542816
46.4	0.23875	-1.3879751675752994
46.4	0.2475	-1.4118542678390553
46.4	0.25625	-1.434753519089968
46.4	0.265	-1.4567407733253095
46.4	0.27375	-1.477877238157221
46.4	0.2825	-1.4982183122780437
46.4	0.29125	-1.5178142937524723
46.4	0.3	-1.5367109836798547
46.4	0.30875	-1.5549502032405083
46.4	0.3175	-1.5725702386217841
46.4	0.32625	-1.5896062255656171
46.4	0.335	-1.6060904831076093
46.4	0.34375	-1.6220528043533358
46.4	0.3525	-1.6375207107594567
46.4	0.36125	-1.6525196752790474
46.4	0.37	-1.667073318834234
46.4	0.37875	-1.6812035838502624
46.4	0.3875	-1.6949308879891478
46.4	0.39625	-1.708274260731383
46.4	0.405	-1.7212514650499309
46.4	0.41375	-1.7338791060855057
46.4	0.4225	-1.7461727284529607
46.4	0.43125	-1.7581469035751212
46.4	0.44	-1.7698153082443793
46.4	0.44875	-1.7811907954471917
46.4	0.4575	-1.7922854583469077
46.4	0.46625	-1.803110688201785
46.4	0.475	-1.8136772268941153
46.4	0.48375	-1.8239952146601095
46.4	0.4925	-1.8340742335363398
46.4	0.50125	-1.8439233469750187
46.4	0.51	-1.8535511360256889
46.4	0.51875	-1.8629657324336073
46.4	0.5275	-1.8721748489641559
46.4	0.53625	-1.8811858072270196
46.4	0.545	-1.8900055632428978
46.4	0.55375	-1.898640730968479
46.4	0.5625	-1.9070976039717558
46.4	0.57125	-1.9153821754290206
46.4	0.58	-1.9235001565966716
46.4	0.58875	-1.9314569938949178
46.4	0.5975	-1.9392578847263278
46.4	0.60625	-1.9469077921396551
46.4	0.615	-1.954411458438325
46.4	0.62375	-1.9617734178231114
46.4	0.6325	-1.9689980081498364
46.4	0.64125	-1.976089381875134
46.4	0.65	-1.9830515162564044
46.4	0.65875	-1.9898882228658883
46.4	0.6675	-1.9966031564732591
46.4	0.67625	-2.0031998233461747
46.4	0.685	-2.0096815890137756
46.4	0.69375	-2.0160516855341233
46.4	0.7025	-2.0223132183029713
46.4	0.71125	-2.028469172438021
46.4	0.72	-2.0345224187698965
46.4	0.72875	-2.040475719468413
46.4	0.7375	-2.046331733330353
46.4	0.74625	-2.0520930207527632
46.4	0.755	-2.0577620484138555
46.4	0.76375	-2.063341193681796
46.4	0.7725	-2.0688327487700433
46.4	0.78125	-2.074238924656445
46.4	0.79	-2.07956185478193
46.4	0.79875	-2.0848035985434334
46.4	0.8075	-2.0899661445945643
46.4	0.81625	-2.095051413966501
46.4	0.825	-2.100061263020683
46.4	0.83375	-2.104997486243982
46.4	0.8425	-2.109861818896284
46.4	0.85125	-2.1146559395196802
46.4	0.86	-2.1193814723177966
46.4	0.86875	-2.124039989413204
46.4	0.8775	-2.1286330129902793
46.4	0.88625	-2.1331620173303762
46.4	0.895	-2.137628430745703
46.4	0.90375	-2.1420336374178417
46.4	0.9125	-2.1463789791464802
46.4	0.92125	-2.150665757013516
46.4	0.93	-2.1548952329673705
46.4	0.93875	-2.159068631332036
46.4	0.9475	-2.163187140245068
46.4	0.95625	-2.167251913028476
46.4	0.965	-2.1712640694962086
46.4	0.97375	-2.175224697201692
46.4	0.9825	-2.179134852628671
46.4	0.99125	-2.182995562328387
46.4	1.	-2.1868078240059536
47.1	0.125	0.
47.1	0.13375	0.
47.1	0.1425	0.
47.1	0.15125	0.
47.1	0.16	0.
47.1	0.16875	0.
47.1	0.1775	0.
47.1	0.18625	-1.2117989207136295
47.1	0.195	-1.243495238739486
47.1	0.20375	-1.2735933415820768
47.1	0.2125	-1.302230424329733
47.1	0.22125	-1.329527051394155
47.1	0.23	-1.355589731753204
47.1	0.23875	-1.3805130144330755
47.1	0.2475	-1.404381207661518
47.1	0.25625	-1.4272698000018313
47.1	0.265	-1.4492466433971656
47.1	0.27375	-1.4703729444462632
47.1	0.2825	-1.490704100045039
47.1	0.29125	-1.5102904058246167
47.1	0.3	-1.5291776599347848
47.1	0.30875	-1.5474076801912098
47.1	0.3175	-1.5650187490857406
47.1	0.32625	-1.5820459984044215
47.1	0.335	-1.5985217430256147
47.1	0.34375	-1.6144757717458258
47.1	0.3525	-1.6299356016023818
47.1	0.36125	-1.6449267010536552
47.1	0.37	-1.6594726864809888
47.1	0.37875	-1.6735954957473236
47.1	0.3875	-1.68731554195142
47.1	0.39625	-1.7006518500267465
47.1	0.405	-1.7136221784297896
47.1	0.41375	-1.7262431278272161
47.1	0.4225	-1.738530238412065
47.1	0.43125	-1.75049807724562
47.1	0.44	-1.7621603168255362
47.1	0.44875	-1.7735298059155897
47.1	0.4575	-1.7846186335326566
47.1	0.46625	-1.7954381868679514
47.1	0.475	-1.805999203818566
47.1	0.48375	-1.816311820719101
47.1	0.4925	-1.8263856157892673
47.1	0.50125	-1.836229648749832
47.1	0.51	-1.8458524970045584
47.1	0.51875	-1.8552622887384862
47.1	0.5275	-1.8644667332419365
47.1	0.53625	-1.8734731487340344
47.1	0.545	-1.8822884879285544
47.1	0.55375	-1.8909193615578517
47.1	0.5625	-1.8993720600469906
47.1	0.57125	-1.9076525735094347
47.1	0.58	-1.9157666102174506
47.1	0.58875	-1.9237196136843349
47.1	0.5975	-1.931516778481424
47.1	0.60625	-1.9391630649003444
47.1	0.615	-1.9466632125598744
47.1	0.62375	-1.9540217530469923
47.1	0.6325	-1.9612430216729264
47.1	0.64125	-1.968331168417266
47.1	0.65	-1.9752901681262627
47.1	0.65875	-1.9821238300252668
47.1	0.6675	-1.988835806599687
47.1	0.67625	-1.9954296018939313
47.1	0.685	-2.0019085792733136
47.1	0.69375	-2.008275968689923
47.1	0.7025	-2.014534873489852
47.1	0.71125	-2.020688276795937
47.1	0.72	-2.0267390474972466
47.1	0.72875	-2.032689945873897
47.1	0.7375	-2.0385436288833994
47.1	0.74625	-2.0443026551325656
47.1	0.755	-2.0499694895570504
47.1	0.76375	-2.0555465078288084
47.1	0.7725	-2.0610360005101436
47.1	0.78125	-2.066440176971537
47.1	0.79	-2.07176116908911
47.1	0.79875	-2.077001034736355
47.1	0.8075	-2.082161761083634
47.1	0.81625	-2.0872452677179427
47.1	0.825	-2.0922534095944942
47.1	0.83375	-2.0971879798308213
47.1	0.8425	-2.1020507123533156
47.1	0.85125	-2.106843284405404
47.1	0.86	-2.1115673189258954
47.1	0.86875	-2.116224386805433
47.1	0.8775	-2.120816009028426
47.1	0.88625	-2.1253436587073247
47.1	0.895	-2.129808763015612
47.1	0.90375	-2.1342127050254867
47.1	0.9125	-2.138556825455759
47.1	0.92125	-2.1428424243351585
47.1	0.93	-2.147070762585871
47.1	0.93875	-2.151243063531833
47.1	0.9475	-2.15536051433599
47.1	0.95625	-2.15942426737048
47.1	0.965	-2.1634354415234256
47.1	0.97375	-2.1673951234458095
47.1	0.9825	-2.171304368741663
47.1	0.99125	-2.1751642031046172
47.1	1.	-2.178975623403668
47.8	0.125	0.
47.8	0.13375	0.
47.8	0.1425	0.
47.8	0.15125	0.
47.8	0.16	0.
47.8	0.16875	0.
47.8	0.1775	0.
47.8	0.18625	0.
47.8	0.195	0.
47.8	0.20375	-1.2658883627141504
47.8	0.2125	-1.2945130103495166
47.8	0.22125	-1.321797455373542
47.8	0.23	-1.3478482123034732
47.8	0.23875	-1.3727598336233366
47.8	0.2475	-1.3966166293226976
47.8	0.25625	-1.419494088343777
47.8	0.265	-1.4414600618813802
47.8	0.27375	-1.462575754868319
47.8	0.2825	-1.4828965617896894
47.8	0.29125	-1.5024727752636704
47.8	0.3	-1.521350189943355
47.8	0.30875	-1.5395706197624006
47.8	0.3175	-1.5571723430273563
47.8	0.32625	-1.5741904871041557
47.8	0.335	-1.5906573622734834
47.8	0.34375	-1.6066027526044975
47.8	0.3525	-1.6220541703175932
47.8	0.36125	-1.6370370789981794
47.8	0.37	-1.6515750901266573
47.8	0.37875	-1.6656901366604862
47.8	0.3875	-1.6794026268079298
47.8	0.39625	-1.6927315806431793
47.8	0.405	-1.705694751808096
47.8	0.41375	-1.7183087362104401
47.8	0.4225	-1.7305890693491108
47.8	0.43125	-1.7425503136633596
47.8	0.44	-1.754206137106799
47.8	0.44875	-1.7655693839817956
47.8	0.4575	-1.7766521389300378
47.8	0.46625	-1.7874657848564643
47.8	0.475	-1.7980210554627325
47.8	0.48375	-1.8083280829801287
47.8	0.4925	-1.8183964416178984
47.8	0.50125	-1.828235187179456
47.8	0.51	-1.8378528932441953
47.8	0.51875	-1.8472576842653052
47.8	0.5275	-1.8564572658930394
47.8	0.53625	-1.8654589527972638
47.8	0.545	-1.8742696942321375
47.8	0.55375	-1.8828960975587252
47.8	0.5625	-1.8913444499176693
47.8	0.57125	-1.8996207382233268
47.8	0.58	-1.9077306676325363
47.8	0.58875	-1.9156796786251429
47.8	0.5975	-1.923472962819259
47.8	0.60625	-1.931115477631733
47.8	0.615	-1.9386119598832097
47.8	0.62375	-1.9459669384373612
47.8	0.6325	-1.9531847459551184
47.8	0.64125	-1.960269529836968
47.8	0.65	-1.9672252624194537
47.8	0.65875	-1.9740557504858198
47.8	0.6675	-1.980764644145208
47.8	0.67625	-1.987355445129853
47.8	0.685	-1.9938315145552712
47.8	0.69375	-2.000196080184444
47.8	0.7025	-2.00645224323339
47.8	0.71125	-2.0126029847522835
47.8	0.72	-2.0186511716133504
47.8	0.72875	-2.0245995621341333
47.8	0.7375	-2.030450811362319
47.8	0.74625	-2.036207476046164
47.8	0.755	-2.0418720193125885
47.8	0.76375	-2.0474468150732257
47.8	0.7725	-2.0529341521771003
47.8	0.78125	-2.0583362383271147
47.8	0.79	-2.063655203776219
47.8	0.79875	-2.068893104817868
47.8	0.8075	-2.0740519270842928
47.8	0.81625	-2.07913358866507
47.8	0.825	-2.0841399430575422
47.8	0.83375	-2.089072781959788
47.8	0.8425	-2.093933837916067
47.8	0.85125	-2.0987247868239307
47.8	0.86	-2.103447250311533
47.8	0.86875	-2.10810279799308
47.8	0.8775	-2.1126929496097895
47.8	0.88625	-2.117219177063214
47.8	0.895	-2.1216829063473224
47.8	0.90375	-2.126085519385284
47.8	0.9125	-2.1304283557765107
47.8	0.92125	-2.1347127144591176
47.8	0.93	-2.1389398552926537
47.8	0.93875	-2.143111000565602
47.8	0.9475	-2.1472273364318806
47.8	0.95625	-2.151290014280274
47.8	0.965	-2.155300152040518
47.8	0.97375	-2.1592588354294673
47.8	0.9825	-2.163167119140612
47.8	0.99125	-2.167026027979972
47.8	1.	-2.1708365579512234
48.5	0.125	0.
48.5	0.13375	0.
48.5	0.1425	0.
48.5	0.15125	0.
48.5	0.16	0.
48.5	0.16875	0.
48.5	0.1775	0.
48.5	0.18625	0.
48.5	0.195	0.
48.5	0.20375	0.
48.5	0.2125	0.
48.5	0.22125	-1.313774339713511
48.5	0.23	-1.3398126390102258
48.5	0.23875	-1.364712082623452
48.5	0.2475	-1.3885569815078864
48.5	0.25625	-1.4114228242381244
48.5	0.265	-1.433377460559673
48.5	0.27375	-1.4544820930800912
48.5	0.2825	-1.474792113252484
48.5	0.29125	-1.4943578100959813
48.5	0.3	-1.513224974213223
48.5	0.30875	-1.5314354151319962
48.5	0.3175	-1.5490274064774032
48.5	0.32625	-1.5660360707248626
48.5	0.335	-1.5824937131109376
48.5	0.34375	-1.5984301125533336
48.5	0.3525	-1.6138727760522837
48.5	0.36125	-1.6288471619365255
48.5	0.37	-1.643376876420109
48.5	0.37875	-1.6574838472067654
48.5	0.3875	-1.671188477282143
48.5	0.39625	-1.6845097815442034
48.5	0.405	-1.6974655085175145
48.5	0.41375	-1.710072249061722
48.5	0.4225	-1.722345533705084
48.5	0.43125	-1.7342999200003126
48.5	0.44	-1.7459490711038128
48.5	0.44875	-1.7573058266141062
48.5	0.4575	-1.768382266565414
48.5	0.46625	-1.7791897693537504
48.5	0.475	-1.7897390642718145
48.5	0.48375	-1.8000402792427175
48.5	0.4925	-1.8101029842686025
48.5	0.50125	-1.8199362310467124
48.5	0.51	-1.8295485891506789
48.5	0.51875	-1.838948179127521
48.5	0.5275	-1.8481427028198298
48.5	0.53625	-1.8571394711870282
48.5	0.545	-1.865945429868583
48.5	0.55375	-1.8745671827050097
48.5	0.5625	-1.8830110134088285
48.5	0.57125	-1.891282905556888
48.5	0.58	-1.8993885610572565
48.5	0.58875	-1.9073334172278193
48.5	0.5975	-1.915122662609579
48.5	0.60625	-1.9227612516251358
48.5	0.615	-1.9302539181817553
48.5	0.62375	-1.9376051883085996
48.5	0.6325	-1.9448193919089696
48.5	0.64125	-1.9519006737006248
48.5	0.65	-1.9588530034103229
48.5	0.65875	-1.96568018528253
48.5	0.6675	-1.9723858669567103
48.5	0.67625	-1.9789735477626405
48.5	0.685	-1.985446586478761
48.5	0.69375	-1.9918082085945457
48.5	0.7025	-1.9980615131143051
48.5	0.71125	-2.0042094789365734
48.5	0.72	-2.010254970840308
48.5	0.72875	-2.0162007451065045
48.5	0.7375	-2.022049454801408
48.5	0.74625	-2.027803654745369
48.5	0.755	-2.033465806189404
48.5	0.76375	-2.039038281219754
48.5	0.7725	-2.0445233669091065
48.5	0.78125	-2.0499232692316807
48.5	0.79	-2.055240116758011
48.5	0.79875	-2.060475964144081
48.5	0.8075	-2.0656327954282916
48.5	0.81625	-2.0707125271487743
48.5	0.825	-2.075717011292586
48.5	0.83375	-2.080648038087495
48.5	0.8425	-2.0855073386462726
48.5	0.85125	-2.0902965874726847
48.5	0.86	-2.095017404837717
48.5	0.86875	-2.099671359033975
48.5	0.8775	-2.1042599685156174
48.5	0.88625	-2.1087847039306933
48.5	0.895	-2.113246990052262
48.5	0.90375	-2.117648207614244
48.5	0.9125	-2.1219896950575605
48.5	0.92125	-2.1262727501917182
48.5	0.93	-2.130498631776691
48.5	0.93875	-2.1346685610295983
48.5	0.9475	-2.138783723060401
48.5	0.95625	-2.142845268240568
48.5	0.965	-2.146854313508402
48.5	0.97375	-2.150811943614486
48.5	0.9825	-2.1547192123104906
48.5	0.99125	-2.158577143484383
48.5	1.	-2.1623867322448938
49.2	0.125	0.
49.2	0.13375	0.
49.2	0.1425	0.
49.2	0.15125	0.
49.2	0.16	0.
49.2	0.16875	0.
49.2	0.1775	0.
49.2	0.18625	0.
49.2	0.195	0.
49.2	0.20375	0.
49.2	0.2125	0.
49.2	0.22125	0.
49.2	0.23	0.
49.2	0.23875	-1.356366280947693
49.2	0.2475	-1.3801987746141797
49.2	0.25625	-1.4030525092109434
49.2	0.265	-1.424995332325448
49.2	0.27375	-1.4460884435729044
49.2	0.2825	-1.4663872307455605
49.2	0.29125	-1.4859419786698325
49.2	0.3	-1.5047984733367388
49.2	0.30875	-1.5229985193371154
49.2	0.3175	-1.5405803851114501
49.2	0.32625	-1.557579187767433
49.2	0.335	-1.5740272270444695
49.2	0.34375	-1.5899542762783467
49.2	0.3525	-1.6053878368397603
49.2	0.36125	-1.6203533614111538
49.2	0.37	-1.6348744505691193
49.2	0.37875	-1.6489730264099338
49.2	0.3875	-1.662669486359245
49.2	0.39625	-1.6759828398167724
49.2	0.405	-1.688930829882261
49.2	0.41375	-1.7015300420733706
49.2	0.4225	-1.7137960016667353
49.2	0.43125	-1.725743261059724
49.2	0.44	-1.7373854783542448
49.2	0.44875	-1.7487354881985793
49.2	0.4575	-1.7598053657834103
49.2	0.46625	-1.7706064847695309
49.2	0.475	-1.7811495698236643
49.2	0.48375	-1.791444744352531
49.2	0.4925	-1.8015015739513183
49.2	0.50125	-1.8113291060191847
49.2	0.51	-1.820935905939646
49.2	0.51875	-1.8303300901763802
49.2	0.5275	-1.8395193565939896
49.2	0.53625	-1.8485110122776423
49.2	0.545	-1.857311999094512
49.2	0.55375	-1.8659289172128866
49.2	0.5625	-1.8743680467711306
49.2	0.57125	-1.8826353678679428
49.2	0.58	-1.8907365790271276
49.2	0.58875	-1.8986771142740324
49.2	0.5975	-1.9064621589466701
49.2	0.60625	-1.9140966643520063
49.2	0.615	-1.9215853613668368
49.2	0.62375	-1.928932773072836
49.2	0.6325	-1.9361432265066325
49.2	0.64125	-1.9432208635979833
49.2	0.65	-1.950169651362199
49.2	0.65875	-1.9569933914067648
49.2	0.6675	-1.9636957288065804
49.2	0.67625	-1.9702801603972642
49.2	0.685	-1.9767500425315268
49.2	0.69375	-1.9831085983396133
49.2	0.7025	-1.989358924531217
49.2	0.71125	-1.9955039977730205
49.2	0.72	-2.0015466806731
49.2	0.72875	-2.007489727400779
49.2	0.7375	-2.013335788968137
49.2	0.74625	-2.019087418197196
49.2	0.755	-2.024747074394862
49.2	0.76375	-2.0303171277559082
49.2	0.7725	-2.035799863512668
49.2	0.78125	-2.0411974858486235
49.2	0.79	-2.0465121215917526
49.2	0.79875	-2.0517458237022517
49.2	0.8075	-2.056900574568143
49.2	0.81625	-2.0619782891212637
49.2	0.825	-2.066980817785178
49.2	0.83375	-2.071909949265714
49.2	0.8425	-2.076767413194051
49.2	0.85125	-2.081554882631532
49.2	0.86	-2.086273976444763
49.2	0.86875	-2.0909262615588995
49.2	0.8775	-2.095513255096518
49.2	0.88625	-2.1000364264089155
49.2	0.895	-2.1044971990062242
49.2	0.90375	-2.1088969523922905
49.2	0.9125	-2.113237023809869
49.2	0.92125	-2.1175187099012946
49.2	0.93	-2.121743268289478
49.2	0.93875	-2.12591191908372
49.2	0.9475	-2.130025846314582
49.2	0.95625	-2.134086199301741
49.2	0.965	-2.1380940939585336
49.2	0.97375	-2.142050614036644
49.2	0.9825	-2.145956812314177
49.2	0.99125	-2.149813711730157
49.2	1.	-2.1536223064683004
49.9	0.125	0.
49.9	0.13375	0.
49.9	0.1425	0.
49.9	0.15125	0.
49.9	0.16	0.
49.9	0.16875	0.
49.9	0.1775	0.
49.9	0.18625	0.
49.9	0.195	0.
49.9	0.20375	0.
49.9	0.2125	0.
49.9	0.22125	0.
49.9	0.23	0.
49.9	0.23875	0.
49.9	0.2475	0.
49.9	0.25625	-1.394379723639489
49.9	0.265	-1.4163102486360477
49.9	0.27375	-1.437391369130128
49.9	0.2825	-1.4576784686156303
49.9	0.29125	-1.477221827124159
49.9	0.3	-1.4960672254657381
49.9	0.30875	-1.5142564627552029
49.9	0.3175	-1.5318278017375453
49.9	0.32625	-1.5488163536680593
49.9	0.335	-1.5652544123287724
49.9	0.34375	-1.5811717450361598
49.9	0.3525	-1.5965958471153456
49.9	0.36125	-1.6115521652064528
49.9	0.37	-1.6260642938713563
49.9	0.37875	-1.6401541492392515
49.9	0.3875	-1.6538421228327318
49.9	0.39625	-1.6671472182258307
49.9	0.405	-1.6800871727807305
49.9	0.41375	-1.6926785663742399
49.9	0.4225	-1.7049369187455978
49.9	0.43125	-1.7168767768634399
49.9	0.44	-1.7285117935134895
49.9	0.44875	-1.739854798143183
49.9	0.4575	-1.7509178608595508
49.9	0.46625	-1.7617123503580006
49.9	0.475	-1.7722489864585527
49.9	0.48375	-1.782537887839764
49.9	0.4925	-1.7925886154866006
49.9	0.50125	-1.8024102123049572
49.9	0.51	-1.8120112393007388
49.9	0.51875	-1.8213998086741072
49.9	0.5275	-1.8305836141384604
49.9	0.53625	-1.83956995873813
49.9	0.545	-1.8483657804077365
49.9	0.55375	-1.856977675489106
49.9	0.5625	-1.8654119203979633
49.9	0.57125	-1.8736744916118606
49.9	0.58	-1.881771084132579
49.9	0.58875	-1.8897071285601756
49.9	0.5975	-1.8974878069017018
49.9	0.60625	-1.905118067225091
49.9	0.615	-1.9126026372576435
49.9	0.62375	-1.919946037018706
49.9	0.6325	-1.9271525905674014
49.9	0.64125	-1.9342264369384863
49.9	0.65	-1.9411715403324992
49.9	0.65875	-1.9479916996201425
49.9	0.6675	-1.9546905572153264
49.9	0.67625	-1.9612716073663203
49.9	0.685	-1.9677382039100226
49.9	0.69375	-1.9740935675303475
49.9	0.7025	-1.9803407925581278
49.9	0.71125	-1.986482853346701
49.9	0.72	-1.9925226102544045
49.9	0.72875	-1.9984628152625739
49.9	0.7375	-2.004306117255239
49.9	0.74625	-2.010055066984554
49.9	0.755	-2.01571212174403
49.9	0.76375	-2.0212796497698573
49.9	0.7725	-2.026759934388982
49.9	0.78125	-2.0321551779311307
49.9	0.79	-2.0374675054206355
49.9	0.79875	-2.04269896806268
49.9	0.8075	-2.047851546537477
49.9	0.81625	-2.0529271541148675
49.9	0.825	-2.057927639600885
49.9	0.83375	-2.0628547901269902
49.9	0.8425	-2.0677103337918883
49.9	0.85125	-2.0724959421651183
49.9	0.86	-2.0772132326609567
49.9	0.86875	-2.08186377079056
49.9	0.8775	-2.0864490722997124
49.9	0.88625	-2.0909706051990464
49.9	0.895	-2.095429791693107
49.9	0.90375	-2.099828010014215
49.9	0.9125	-2.1041665961666767
49.9	0.92125	-2.1084468455865033
49.9	0.93	-2.112670014721478
49.9	0.93875	-2.1168373225360817
49.9	0.9475	-2.1209499519454873
49.9	0.95625	-2.125009051182583
49.9	0.965	-2.1290157351016936
49.9	0.97375	-2.132971086422485
49.9	0.9825	-2.1368761569172716
49.9	0.99125	-2.1407319685447708
49.9	1.	-2.144539514533161
50.6	0.125	0.
50.6	0.13375	0.
50.6	0.1425	0.
50.6	0.15125	0.
50.6	0.16	0.
50.6	0.16875	0.
50.6	0.1775	0.
50.6	0.18625	0.
50.6	0.195	0.
50.6	0.20375	0.
50.6	0.2125	0.
50.6	0.22125	0.
50.6	0.23	0.
50.6	0.23875	0.
50.6	0.2475	0.
50.6	0.25625	0.
50.6	0.265	0.
50.6	0.27375	-1.4283875283273872
50.6	0.2825	-1.4486624767495306
50.6	0.29125	-1.4681939968997835
50.6	0.3	-1.4870278638287613
50.6	0.30875	-1.5052058706275164
50.6	0.3175	-1.522766273826235
50.6	0.32625	-1.5397441783350336
50.6	0.335	-1.5561718715105322
50.6	0.34375	-1.572079114205003
50.6	0.3525	-1.5874933952747654
50.6	0.36125	-1.602440154914688
50.6	0.37	-1.6169429812880531
50.6	0.37875	-1.6310237841910016
50.6	0.3875	-1.6447029488939482
50.6	0.39625	-1.657999472811975
50.6	0.405	-1.6709310872513945
50.6	0.41375	-1.6835143661439635
50.6	0.4225	-1.6957648234006546
50.6	0.43125	-1.7076970002830922
50.6	0.44	-1.7193245439944516
50.6	0.44875	-1.7306602785262388
50.6	0.4575	-1.7417162686574348
50.6	0.46625	-1.7525038778837938
50.6	0.475	-1.7630338209539724
50.6	0.48375	-1.773316211602829
50.6	0.4925	-1.7833606059982376
50.6	0.50125	-1.7931760423541925
50.6	0.51	-1.8027710771081857
50.6	0.51875	-1.8121538180135082
50.6	0.5275	-1.8213319544560982
50.6	0.53625	-1.8303127852699503
50.6	0.545	-1.8391032442940711
50.6	0.55375	-1.8477099238869057
50.6	0.5625	-1.8561390965904767
50.6	0.57125	-1.8643967351157165
50.6	0.58	-1.8724885308022476
50.6	0.58875	-1.8804199106898014
50.6	0.5975	-1.888196053324302
50.6	0.60625	-1.8958219034091441
50.6	0.615	-1.9033021854010816
50.6	0.62375	-1.910641416140345
50.6	0.6325	-1.9178439165958407
50.6	0.64125	-1.9249138227985232
50.6	0.65	-1.9318550960290994
50.6	0.65875	-1.938671532320016
50.6	0.6675	-1.9453667713261562
50.6	0.67625	-1.9519443046137017
50.6	0.685	-1.9584074834121612
50.6	0.69375	-1.9647595258705728
50.6	0.7025	-1.9710035238552808
50.6	0.71125	-1.9771424493234433
50.6	0.72	-1.983179160303513
50.6	0.72875	-1.989116406511269
50.6	0.7375	-1.9949568346276065
50.6	0.74625	-2.0007029932621125
50.6	0.755	-2.006357337624497
50.6	0.76375	-2.011922233924166
50.6	0.7725	-2.0173999635166013
50.6	0.78125	-2.02279272681374
50.6	0.79	-2.0281026469742005
50.6	0.79875	-2.0333317733879834
50.6	0.8075	-2.0384820849691456
50.6	0.81625	-2.043555493268942
50.6	0.825	-2.0485538454209844
50.6	0.83375	-2.053478926929105
50.6	0.8425	-2.058332464307851
50.6	0.85125	-2.0631161275847925
50.6	0.86	-2.067831532673181
50.6	0.86875	-2.0724802436228877
50.6	0.8775	-2.0770637747569896
50.6	0.88625	-2.0815835927008526
50.6	0.895	-2.086041118310108
50.6	0.90375	-2.090437728503456
50.6	0.9125	-2.094774758005844
50.6	0.92125	-2.099053501007198
50.6	0.93	-2.103275212741524
50.6	0.93875	-2.1074411109908993
50.6	0.9475	-2.1115523775185703
50.6	0.95625	-2.1156101594350916
50.6	0.965	-2.1196155705012103
50.6	0.97375	-2.123569692370942
50.6	0.9825	-2.1274735757780854
50.6	0.99125	-2.131328241669209
50.6	1.	-2.1351346822859596
51.3	0.125	0.
51.3	0.13375	0.
51.3	0.1425	0.
51.3	0.15125	0.
51.3	0.16	0.
51.3	0.16875	0.
51.3	0.1775	0.
51.3	0.18625	0.
51.3	0.195	0.
51.3	0.20375	0.
51.3	0.2125	0.
51.3	0.22125	0.
51.3	0.23	0.
51.3	0.23875	0.
51.3	0.2475	0.
51.3	0.25625	0.
51.3	0.265	0.
51.3	0.27375	0.
51.3	0.2825	0.
51.3	0.29125	-1.4588552422170264
51.3	0.3	-1.47767713421452
51.3	0.30875	-1.4958434805487613
51.3	0.3175	-1.5133925310066583
51.3	0.32625	-1.5303593836515637
51.3	0.335	-1.546776318938215
51.3	0.34375	-1.5626730908016961
51.3	0.3525	-1.5780771811985341
51.3	0.36125	-1.5930140234679886
51.3	0.37	-1.6075071989837686
51.3	0.37875	-1.6215786108361943
51.3	0.3875	-1.6352486376878754
51.3	0.39625	-1.6485362704554678
51.3	0.405	-1.6614592340651626
51.3	0.41375	-1.674034096193786
51.3	0.4225	-1.6862763646277414
51.3	0.43125	-1.6982005746381696
51.3	0.44	-1.7098203675743713
51.3	0.44875	-1.7211485617120892
51.3	0.4575	-1.7321972162533141
51.3	0.46625	-1.7429776892555335
51.3	0.475	-1.7535006901672254
51.3	0.48375	-1.7637763275600367
51.3	0.4925	-1.7738141525740683
51.3	0.50125	-1.7836231985291349
51.3	0.51	-1.79321201710002
51.3	0.51875	-1.8025887114064492
51.3	0.5275	-1.8117609663274379
51.3	0.53625	-1.8207360763140743
51.3	0.545	-1.829520970943748
51.3	0.55375	-1.8381222384317806
51.3	0.5625	-1.846546147292722
51.3	0.57125	-1.854798666322816
51.3	0.58	-1.8628854830569
51.3	0.58875	-1.8708120208369465
51.3	0.5975	-1.8785834546152937
51.3	0.60625	-1.8862047256030812
51.3	0.615	-1.8936805548633446
51.3	0.62375	-1.901015455938371
51.3	0.6325	-1.908213746592181
51.3	0.64125	-1.9152795597412404
51.3	0.65	-1.9222168536395514
51.3	0.65875	-1.9290294213780852
51.3	0.6675	-1.9357208997529838
51.3	0.67625	-1.9422947775519828
51.3	0.685	-1.9487544033040678
51.3	0.69375	-1.9551029925333572
51.3	0.7025	-1.9613436345546278
51.3	0.71125	-1.9674792988446328
51.3	0.72	-1.9735128410204468
51.3	0.72875	-1.9794470084534304
51.3	0.7375	-1.985284445545008
51.3	0.74625	-1.9910276986882918
51.3	0.755	-1.996679220937617
51.3	0.76375	-2.0022413764062788
51.3	0.7725	-2.007716444411131
51.3	0.78125	-2.013106623381235
51.3	0.79	-2.0184140345464177
51.3	0.79875	-2.0236407254203392
51.3	0.8075	-2.028788673091605
51.3	0.81625	-2.0338597873353796
51.3	0.825	-2.038855913557068
51.3	0.83375	-2.043778835578757
51.3	0.8425	-2.0486302782783197
51.3	0.85125	-2.053411910090386
51.3	0.86	-2.058125345377704
51.3	0.86875	-2.0627721466808215
51.3	0.8775	-2.067353826853455
51.3	0.88625	-2.071871851090395
51.3	0.895	-2.0763276388543455
51.3	0.90375	-2.0807225657076187
51.3	0.9125	-2.085057965054249
51.3	0.92125	-2.089335129797685
51.3	0.93	-2.093555313918894
51.3	0.93875	-2.097719733979379
51.3	0.9475	-2.101829570553342
51.3	0.95625	-2.1058859695929066
51.3	0.965	-2.109890043730129
51.3	0.97375	-2.1138428735192165
51.3	0.9825	-2.117745508622218
51.3	0.99125	-2.12159896894121
51.3	1.	-2.1254042456998308
52.	0.125	0.
52.	0.13375	0.
52.	0.1425	0.
52.	0.15125	0.
52.	0.16	0.
52.	0.16875	0.
52.	0.1775	0.
52.	0.18625	0.
52.	0.195	0.
52.	0.20375	0.
52.	0.2125	0.
52.	0.22125	0.
52.	0.23	0.
52.	0.23875	0.
52.	0.2475	0.
52.	0.25625	0.
52.	0.265	0.
52.	0.27375	0.
52.	0.2825	0.
52.	0.29125	0.
52.	0.3	0.
52.	0.30875	-1.4861661598390032
52.	0.3175	-1.5037034324447758
52.	0.32625	-1.5206588208606122
52.	0.335	-1.5370645981537898
52.	0.34375	-1.5529505108805028
52.	0.3525	-1.5683440336581704
52.	0.36125	-1.583270592552132
52.	0.37	-1.5977537617479367
52.	0.37875	-1.6118154372500564
52.	0.3875	-1.6254759907507348
52.	0.39625	-1.638754406322101
52.	0.405	-1.6516684021796488
52.	0.41375	-1.664234539429356
52.	0.4225	-1.6764683194309837
52.	0.43125	-1.68838427117621
52.	0.44	-1.6999960298838688
52.	0.44875	-1.7113164078490795
52.	0.4575	-1.7223574584430974
52.	0.46625	-1.7331305340419383
52.	0.475	-1.7436463385606964
52.	0.48375	-1.7539149751840928
52.	0.4925	-1.7639459898097658
52.	0.50125	-1.7737484106572254
52.	0.51	-1.7833307844405786
52.	0.51875	-1.7927012094557693
52.	0.5275	-1.8018673658920628
52.	0.53625	-1.8108365436418425
52.	0.545	-1.819615667851787
52.	0.55375	-1.8282113224313905
52.	0.5625	-1.8366297717111222
52.	0.57125	-1.8448769804217442
52.	0.58	-1.8529586321480687
52.	0.58875	-1.8608801463943765
52.	0.5975	-1.8686466943845503
52.	0.60625	-1.8762632137074529
52.	0.615	-1.8837344219070125
52.	0.62375	-1.8910648291066134
52.	0.6325	-1.898258749748677
52.	0.64125	-1.9053203135225245
52.	0.65	-1.912253475546688
52.	0.65875	-1.919062025865626
52.	0.6675	-1.9257495983152715
52.	0.67625	-1.932319678806874
52.	0.685	-1.9387756130741352
52.	0.69375	-1.9451206139246497
52.	0.7025	-1.951357768033046
52.	0.71125	-1.9574900423099928
52.	0.72	-1.9635202898782975
52.	0.72875	-1.9694512556846921
52.	0.7375	-1.9752855817734931
52.	0.74625	-1.9810258122461746
52.	0.755	-1.9866743979289154
52.	0.76375	-1.992233700768406
52.	0.7725	-1.997705997974578
52.	0.78125	-2.0030934859274456
52.	0.79	-2.0083982838639045
52.	0.79875	-2.013622437359108
52.	0.8075	-2.018767921615928
52.	0.81625	-2.0238366445749802
52.	0.825	-2.0288304498567653
52.	0.83375	-2.0337511195466127
52.	0.8425	-2.0386003768323437
52.	0.85125	-2.043379888503846
52.	0.86	-2.048091267323078
52.	0.86875	-2.052736074272442
52.	0.8775	-2.0573158206888853
52.	0.88625	-2.0618319702905836
52.	0.895	-2.0662859411025827
52.	0.90375	-2.0706791072873543
52.	0.9125	-2.0750128008857933
52.	0.92125	-2.079288313473834
52.	0.93	-2.083506897739513
52.	0.93875	-2.087669768984978
52.	0.9475	-2.091778106557673
52.	0.95625	-2.095833055214621
52.	0.965	-2.099835726423515
52.	0.97375	-2.1037871996040534
52.	0.9825	-2.107688523312772
52.	0.99125	-2.1115407163744013
52.	1.	-2.1153447689625975
52.7	0.125	0.
52.7	0.13375	0.
52.7	0.1425	0.
52.7	0.15125	0.
52.7	0.16	0.
52.7	0.16875	0.
52.7	0.1775	0.
52.7	0.18625	0.
52.7	0.195	0.
52.7	0.20375	0.
52.7	0.2125	0.
52.7	0.22125	0.
52.7	0.23	0.
52.7	0.23875	0.
52.7	0.2475	0.
52.7	0.25625	0.
52.7	0.265	0.
52.7	0.27375	0.
52.7	0.2825	0.
52.7	0.29125	0.
52.7	0.3	0.
52.7	0.30875	0.
52.7	0.3175	0.
52.7	0.32625	-1.5106394877410163
52.7	0.335	-1.5270336990755629
52.7	0.34375	-1.5429083567229551
52.7	0.3525	-1.5582909275132633
52.7	0.36125	-1.5732068298110777
52.7	0.37	-1.5876796302070837
52.7	0.37875	-1.6017312172321272
52.7	0.3875	-1.615381955238137
52.7	0.39625	-1.6286508210995667
52.7	0.405	-1.6415555259839174
52.7	0.41375	-1.6541126241039865
52.7	0.4225	-1.6663376100847032
52.7	0.43125	-1.6782450063434662
52.7	0.44	-1.6898484416864814
52.7	0.44875	-1.7011607221580674
52.7	0.4575	-1.712193895039922
52.7	0.46625	-1.722959306778536
52.7	0.475	-1.7334676555177841
52.7	0.48375	-1.743729038827326
52.7	0.4925	-1.7537529971434134
52.7	0.50125	-1.763548553375089
52.7	0.51	-1.7731242490739447
52.7	0.51875	-1.7824881775182337
52.7	0.5275	-1.791648014021101
52.7	0.53625	-1.8006110437370442
52.7	0.545	-1.8093841872096925
52.7	0.55375	-1.8179740238769044
52.7	0.5625	-1.826386813725483
52.7	0.57125	-1.8346285172670664
52.7	0.58	-1.8427048139884692
52.7	0.58875	-1.8506211194137234
52.7	0.5975	-1.8583826009008737
52.7	0.60625	-1.8659941922840735
52.7	0.615	-1.8734606074604359
52.7	0.62375	-1.8807863530112625
52.7	0.6325	-1.887975739938521
52.7	0.64125	-1.8950328945896837
52.7	0.65	-1.9019617688370751
52.7	0.65875	-1.9087661495717048
52.7	0.6675	-1.915449667566008
52.7	0.67625	-1.9220158057549495
52.7	0.685	-1.9284679069805044
52.7	0.69375	-1.9348091812405106
52.7	0.7025	-1.9410427124793002
52.7	0.71125	-1.9471714649542726
52.7	0.72	-1.953198289209627
52.7	0.72875	-1.959125927685854
52.7	0.7375	-1.9649570199911777
52.7	0.74625	-1.9706941078589697
52.7	0.755	-1.9763396398132138
52.7	0.76375	-1.9818959755622891
52.7	0.7725	-1.9873653901397443
52.7	0.78125	-1.992750077809241
52.7	0.79	-1.998052155749519
52.7	0.79875	-2.0032736675339997
52.7	0.8075	-2.008416586418525
52.7	0.81625	-2.01348281844972
52.7	0.825	-2.018474205405526
52.7	0.83375	-2.023392527578586
52.7	0.8425	-2.028239506412404
52.7	0.85125	-2.0330168069994583
52.7	0.86	-2.037726040449798
52.7	0.86875	-2.0423687661380514
52.7	0.8775	-2.046946493836208
52.7	0.88625	-2.0514606857390234
52.7	0.895	-2.055912758388429
52.7	0.90375	-2.060304084502889
52.7	0.9125	-2.0646359947172432
52.7	0.92125	-2.068909779238205
52.7	0.93	-2.0731266894203397
52.7	0.93875	-2.077287939267029
52.7	0.9475	-2.081394706860639
52.7	0.95625	-2.0854481357258248
52.7	0.965	-2.0894493361296695
52.7	0.97375	-2.093399386322103
52.7	0.9825	-2.0972993337198442
52.7	0.99125	-2.1011501960368957
52.7	1.	-2.1049529623644423
53.4	0.125	0.
53.4	0.13375	0.
53.4	0.1425	0.
53.4	0.15125	0.
53.4	0.16	0.
53.4	0.16875	0.
53.4	0.1775	0.
53.4	0.18625	0.
53.4	0.195	0.
53.4	0.20375	0.
53.4	0.2125	0.
53.4	0.22125	0.
53.4	0.23	0.
53.4	0.23875	0.
53.4	0.2475	0.
53.4	0.25625	0.
53.4	0.265	0.
53.4	0.27375	0.
53.4	0.2825	0.
53.4	0.29125	0.
53.4	0.3	0.
53.4	0.30875	0.
53.4	0.3175	0.
53.4	0.32625	0.
53.4	0.335	0.
53.4	0.34375	-1.5325437737220462
53.4	0.3525	-1.5479150006026994
53.4	0.36125	-1.5628198657454846
53.4	0.37	-1.5772819277308572
53.4	0.37875	-1.5913230672200134
53.4	0.3875	-1.6049636408467578
53.4	0.39625	-1.618222617927235
53.4	0.405	-1.631117702236524
53.4	0.41375	-1.6436654407651137
53.4	0.4225	-1.6558813210884333
53.4	0.43125	-1.6677798587486112
53.4	0.44	-1.6793746758511747
53.4	0.44875	-1.690678571913847
53.4	0.4575	-1.7017035878645916
53.4	0.46625	-1.7124610639672087
53.4	0.475	-1.7229616923516378
53.4	0.48375	-1.733215564739682
53.4	0.4925	-1.7432322158828357
53.4	0.50125	-1.7530206631652594
53.4	0.51	-1.7625894427701323
53.4	0.51875	-1.7719466427602217
53.4	0.5275	-1.781099933382472
53.4	0.53625	-1.7900565948707585
53.4	0.545	-1.7988235429899282
53.4	0.55375	-1.8074073525371384
53.4	0.5625	-1.81581427899283
53.4	0.57125	-1.8240502784928883
53.4	0.58	-1.8321210262753003
53.4	0.58875	-1.8400319337385524
53.4	0.5975	-1.8477881642348437
53.4	0.60625	-1.855394647708662
53.4	0.615	-1.8628560942801835
53.4	0.62375	-1.8701770068631238
53.4	0.6325	-1.8773616928979218
53.4	0.64125	-1.8844142752733517
53.4	0.65	-1.8913387025027388
53.4	0.65875	-1.8981387582147358
53.4	0.6675	-1.9048180700130892
53.4	0.67625	-1.9113801177548593
53.4	0.685	-1.917828241292091
53.4	0.69375	-1.924165647717944
53.4	0.7025	-1.9303954181546834
53.4	0.71125	-1.9365205141176856
53.4	0.72	-1.9425437834866908
53.4	0.72875	-1.9484679661128868
53.4	0.7375	-1.9542956990880154
53.4	0.74625	-1.960029521699535
53.4	0.755	-1.9656718800938924
53.4	0.76375	-1.9712251316681937
53.4	0.7725	-1.9766915492089288
53.4	0.78125	-1.9820733247949347
53.4	0.79	-1.9873725734804426
53.4	0.79875	-1.9925913367728245
53.4	0.8075	-1.9977315859185414
53.4	0.81625	-2.0027952250097694
53.4	0.825	-2.0077840939232514
53.4	0.83375	-2.012699971102066
53.4	0.8425	-2.0175445761902098
53.4	0.85125	-2.022319572529197
53.4	0.86	-2.0270265695251855
53.4	0.86875	-2.0316671248945686
53.4	0.8775	-2.0362427467953808
53.4	0.88625	-2.040754895851375
53.4	0.895	-2.0452049870751505
53.4	0.90375	-2.0495943916962642
53.4	0.9125	-2.053924438899876
53.4	0.92125	-2.058196417481081
53.4	0.93	-2.062411577419766
53.4	0.93875	-2.0665711313804875
53.4	0.9475	-2.0706762561415832
53.4	0.95625	-2.0747280939574644
53.4	0.965	-2.0787277538577658
53.4	0.97375	-2.0826763128868153
53.4	0.9825	-2.0865748172866496
53.4	0.99125	-2.0904242836266214
53.4	1.	-2.0942256998824287
54.1	0.125	0.
54.1	0.13375	0.
54.1	0.1425	0.
54.1	0.15125	0.
54.1	0.16	0.
54.1	0.16875	0.
54.1	0.1775	0.
54.1	0.18625	0.
54.1	0.195	0.
54.1	0.20375	0.
54.1	0.2125	0.
54.1	0.22125	0.
54.1	0.23	0.
54.1	0.23875	0.
54.1	0.2475	0.
54.1	0.25625	0.
54.1	0.265	0.
54.1	0.27375	0.
54.1	0.2825	0.
54.1	0.29125	0.
54.1	0.3	0.
54.1	0.30875	0.
54.1	0.3175	0.
54.1	0.32625	0.
54.1	0.335	0.
54.1	0.34375	0.
54.1	0.3525	0.
54.1	0.36125	-1.5521070102038863
54.1	0.37	-1.5665579569304608
54.1	0.37875	-1.580588282795306
54.1	0.3875	-1.5942183363279494
54.1	0.39625	-1.607467078917651
54.1	0.405	-1.6203522065950786
54.1	0.41375	-1.6328902587920893
54.1	0.4225	-1.645096715713093
54.1	0.43125	-1.656986085717429
54.1	0.44	-1.6685719839156785
54.1	0.44875	-1.6798672030172541
54.1	0.4575	-1.690883777326556
54.1	0.46625	-1.7016330406661448
54.1	0.475	-1.7121256789041728
54.1	0.48375	-1.722371777676893
54.1	0.4925	-1.732380865822993
54.1	0.50125	-1.7421619549828713
54.1	0.51	-1.7517235757611338
54.1	0.51875	-1.7610738108031925
54.1	0.5275	-1.7702203250958157
54.1	0.53625	-1.7791703937658019
54.1	0.545	-1.787930927619919
54.1	0.55375	-1.7965084966421576
54.1	0.5625	-1.8049093516406371
54.1	0.57125	-1.813139444215745
54.1	0.58	-1.8212044452028204
54.1	0.58875	-1.8291097617266476
54.1	0.5975	-1.8368605529908286
54.1	0.60625	-1.8444617449126006
54.1	0.615	-1.851918043702559
54.1	0.62375	-1.8592339484789158
54.1	0.6325	-1.8664137629971773
54.1	0.64125	-1.873461606568349
54.1	0.65	-1.880381424231824
54.1	0.65875	-1.8871769962429321
54.1	0.6675	-1.8938519469295707
54.1	0.67625	-1.9004097529673734
54.1	0.685	-1.9068537511184276
54.1	0.69375	-1.9131871454745395
54.1	0.7025	-1.919413014242443
54.1	0.71125	-1.9255343161051153
54.1	0.72	-1.9315538961904226
54.1	0.72875	-1.937474491675677
54.1	0.7375	-1.9432987370543016
54.1	0.74625	-1.9490291690886254
54.1	0.755	-1.95466823147087
54.1	0.76375	-1.9602182792126064
54.1	0.7725	-1.965681582781336
54.1	0.78125	-1.9710603320013877
54.1	0.79	-1.9763566397349601
54.1	0.79875	-1.9815725453579343
54.1	0.8075	-1.9867100180439485
54.1	0.81625	-1.9917709598692177
54.1	0.825	-1.996757208749635
54.1	0.83375	-2.001670541220848
54.1	0.8425	-2.0065126750712095
54.1	0.85125	-2.0112852718367944
54.1	0.86	-2.015989939167002
54.1	0.86875	-2.020628233068666
54.1	0.8775	-2.025201660036037
54.1	0.88625	-2.0297116790734773
54.1	0.895	-2.0341597036172554
54.1	0.90375	-2.0385471033623666
54.1	0.9125	-2.0428752059999318
54.1	0.92125	-2.0471452988703227
54.1	0.93	-2.051358630536852
54.1	0.93875	-2.055516412284522
54.1	0.9475	-2.0596198195480477
54.1	0.95625	-2.063669993273092
54.1	0.965	-2.067668041214395
54.1	0.97375	-2.0716150391742545
54.1	0.9825	-2.0755120321845903
54.1	0.99125	-2.0793600356356223
54.1	1.	-2.0831600363540073
54.8	0.125	0.
54.8	0.13375	0.
54.8	0.1425	0.
54.8	0.15125	0.
54.8	0.16	0.
54.8	0.16875	0.
54.8	0.1775	0.
54.8	0.18625	0.
54.8	0.195	0.
54.8	0.20375	0.
54.8	0.2125	0.
54.8	0.22125	0.
54.8	0.23	0.
54.8	0.23875	0.
54.8	0.2475	0.
54.8	0.25625	0.
54.8	0.265	0.
54.8	0.27375	0.
54.8	0.2825	0.
54.8	0.29125	0.
54.8	0.3	0.
54.8	0.30875	0.
54.8	0.3175	0.
54.8	0.32625	0.
54.8	0.335	0.
54.8	0.34375	0.
54.8	0.3525	0.
54.8	0.36125	0.
54.8	0.37	0.
54.8	0.37875	-1.5695243546769118
54.8	0.3875	-1.5831435254884378
54.8	0.39625	-1.5963816811648044
54.8	0.405	-1.60925650963228
54.8	0.41375	-1.621784542420156
54.8	0.4225	-1.6339812520330645
54.8	0.43125	-1.6458611393331484
54.8	0.44	-1.657437812135218
54.8	0.44875	-1.6687240560524108
54.8	0.4575	-1.6797318984897918
54.8	0.46625	-1.690472666564465
54.8	0.475	-1.7009570396295417
54.8	0.48375	-1.71119509699288
54.8	0.4925	-1.7211963613474004
54.8	0.50125	-1.7309698383661742
54.8	0.51	-1.7405240528605963
54.8	0.51875	-1.7498670818525859
54.8	0.5275	-1.7590065848706822
54.8	0.53625	-1.7679498317442508
54.8	0.545	-1.7767037281389624
54.8	0.55375	-1.78527483904961
54.8	0.5625	-1.7936694104426287
54.8	0.57125	-1.8018933892198996
54.8	0.58	-1.809952441657178
54.8	0.58875	-1.817851970454398
54.8	0.5975	-1.825597130520953
54.8	0.60625	-1.8331928436065046
54.8	0.615	-1.8406438118767932
54.8	0.62375	-1.8479545305240876
54.8	0.6325	-1.8551292994931459
54.8	0.64125	-1.8621722343958098
54.8	0.65	-1.869087276680383
54.8	0.65875	-1.8758782031157715
54.8	0.6675	-1.882548634644804
54.8	0.67625	-1.889102044656196
54.8	0.685	-1.8955417667201555
54.8	0.69375	-1.9018710018286338
54.8	0.7025	-1.9080928251776188
54.8	0.71125	-1.9142101925256247
54.8	0.72	-1.9202259461596036
54.8	0.72875	-1.926142820496858
54.8	0.7375	-1.9319634473491478
54.8	0.74625	-1.9376903608730107
54.8	0.755	-1.9433260022283567
54.8	0.76375	-1.9488727239656092
54.8	0.7725	-1.9543327941600566
54.8	0.78125	-1.959708400310582
54.8	0.79	-1.9650016530186205
54.8	0.79875	-1.970214589461952
54.8	0.8075	-1.9753491766768276
54.8	0.81625	-1.9804073146609
54.8	0.825	-1.9853908393085087
54.8	0.83375	-1.9903015251889926
54.8	0.8425	-1.995141088177942
54.8	0.85125	-1.999911187950571
54.8	0.86	-2.0046134303457324
54.8	0.86875	-2.0092493696084914
54.8	0.8775	-2.0138205105186273
54.8	0.88625	-2.0183283104118934
54.8	0.895	-2.0227741811004245
54.8	0.90375	-2.0271594906982227
54.8	0.9125	-2.031485565357255
54.8	0.92125	-2.0357536909193343
54.8	0.93	-2.039965114488595
54.8	0.93875	-2.0441210459290726
54.8	0.9475	-2.0482226592915977
54.8	0.95625	-2.0522710941739355
54.8	0.965	-2.056267457017856
54.8	0.97375	-2.060212822346598
54.8	0.9825	-2.064108233945934
54.8	0.99125	-2.0679547059918986
54.8	1.	-2.071753224127998
55.5	0.125	0.
55.5	0.13375	0.
55.5	0.1425	0.
55.5	0.15125	0.
55.5	0.16	0.
55.5	0.16875	0.
55.5	0.1775	0.
55.5	0.18625	0.
55.5	0.195	0.
55.5	0.20375	0.
55.5	0.2125	0.
55.5	0.22125	0.
55.5	0.23	0.
55.5	0.23875	0.
55.5	0.2475	0.
55.5	0.25625	0.
55.5	0.265	0.
55.5	0.27375	0.
55.5	0.2825	0.
55.5	0.29125	0.
55.5	0.3	0.
55.5	0.30875	0.
55.5	0.3175	0.
55.5	0.32625	0.
55.5	0.335	0.
55.5	0.34375	0.
55.5	0.3525	0.
55.5	0.36125	0.
55.5	0.37	0.
55.5	0.37875	0.
55.5	0.3875	0.
55.5	0.39625	-1.5849641121323985
55.5	0.405	-1.5978282922315463
55.5	0.41375	-1.6103459661436286
55.5	0.4225	-1.622532598337099
55.5	0.43125	-1.634402681855231
55.5	0.44	-1.6459698169093282
55.5	0.44875	-1.6572467817217145
55.5	0.4575	-1.6682455965160876
55.5	0.46625	-1.6789775814339167
55.5	0.475	-1.6894534090543452
55.5	0.48375	-1.6996831521085805
55.5	0.4925	-1.709676326905662
55.5	0.50125	-1.7194419329228505
55.5	0.51	-1.7289884889590068
55.5	0.51875	-1.7383240662019432
55.5	0.5275	-1.747456318519645
55.5	0.53625	-1.7563925102496127
55.5	0.545	-1.7651395417295024
55.5	0.55375	-1.773703972785159
55.5	0.5625	-1.7820920443684058
55.5	0.57125	-1.7903096985162104
55.5	0.58	-1.798362596784546
55.5	0.58875	-1.8062561372942374
55.5	0.5975	-1.81399547051187
55.5	0.60625	-1.8215855138763455
55.5	0.615	-1.8290309653705414
55.5	0.62375	-1.8363363161277166
55.5	0.6325	-1.8435058621535485
55.5	0.64125	-1.8505437152369089
55.5	0.65	-1.8574538131155387
55.5	0.65875	-1.8642399289565945
55.5	0.6675	-1.8709056802064885
55.5	0.67625	-1.8774545368594748
55.5	0.685	-1.8838898291899895
55.5	0.69375	-1.8902147549897377
55.5	0.7025	-1.8964323863469266
55.5	0.71125	-1.9025456760017936
55.5	0.72	-1.908557463309655
55.5	0.72875	-1.9144704798400494
55.5	0.7375	-1.920287354638171
55.5	0.74625	-1.926010619172601
55.5	0.755	-1.9316427119914028
55.5	0.76375	-1.9371859831068532
55.5	0.7725	-1.9426426981274534
55.5	0.78125	-1.9480150421544096
55.5	0.79	-1.9533051234584136
55.5	0.79875	-1.95851497695133
55.5	0.8075	-1.9636465674662906
55.5	0.81625	-1.9687017928586674
55.5	0.825	-1.9736824869394556
55.5	0.83375	-1.9785904222517612
55.5	0.8425	-1.9834273127002815
55.5	0.85125	-1.9881948160429692
55.5	0.86	-1.9928945362533979
55.5	0.86875	-1.9975280257617434
55.5	0.8775	-2.00209678758174
55.5	0.88625	-2.0066022773304573
55.5	0.895	-2.0110459051472684
55.5	0.90375	-2.0154290375179444
55.5	0.9125	-2.0197529990094134
55.5	0.92125	-2.024019073920339
55.5	0.93	-2.028228507852345
55.5	0.93875	-2.0323825092063825
55.5	0.9475	-2.036482250608451
55.5	0.95625	-2.040528870268604
55.5	0.965	-2.044523473276929
55.5	0.97375	-2.0484671328399435
55.5	0.9825	-2.0523608914606446
55.5	0.99125	-2.0562057620652405
55.5	1.	-2.0600027290794043
56.2	0.125	0.
56.2	0.13375	0.
56.2	0.1425	0.
56.2	0.15125	0.
56.2	0.16	0.
56.2	0.16875	0.
56.2	0.1775	0.
56.2	0.18625	0.
56.2	0.195	0.
56.2	0.20375	0.
56.2	0.2125	0.
56.2	0.22125	0.
56.2	0.23	0.
56.2	0.23875	0.
56.2	0.2475	0.
56.2	0.25625	0.
56.2	0.265	0.
56.2	0.27375	0.
56.2	0.2825	0.
56.2	0.29125	0.
56.2	0.3	0.
56.2	0.30875	0.
56.2	0.3175	0.
56.2	0.32625	0.
56.2	0.335	0.
56.2	0.34375	0.
56.2	0.3525	0.
56.2	0.36125	0.
56.2	0.37	0.
56.2	0.37875	0.
56.2	0.3875	0.
56.2	0.39625	0.
56.2	0.405	0.
56.2	0.41375	-1.5985724293909567
56.2	0.4225	-1.610748647810616
56.2	0.43125	-1.622608600409079
56.2	0.44	-1.6341658794791292
56.2	0.44875	-1.6454332555508213
56.2	0.4575	-1.65642274137787
56.2	0.46625	-1.6671456498496726
56.2	0.475	-1.6776126465065129
56.2	0.48375	-1.6878337972490192
56.2	0.4925	-1.6978186117588276
56.2	0.50125	-1.707576083083753
56.2	0.51	-1.7171147237858864
56.2	0.51875	-1.7264425990036343
56.2	0.5275	-1.7355673567376346
56.2	0.53625	-1.7444962556348231
56.2	0.545	-1.7532361905138552
56.2	0.55375	-1.7617937158479797
56.2	0.5625	-1.7701750673977728
56.2	0.57125	-1.7783861821653209
56.2	0.58	-1.786432716823225
56.2	0.58875	-1.7943200647556843
56.2	0.5975	-1.8020533718347727
56.2	0.60625	-1.8096375510424696
56.2	0.615	-1.8170772960379264
56.2	0.62375	-1.824377093759598
56.2	0.6325	-1.8315412361431298
56.2	0.64125	-1.8385738310281066
56.2	0.65	-1.8454788123198271
56.2	0.65875	-1.8522599494660654
56.2	0.6675	-1.858920856303249
56.2	0.67625	-1.8654649993215036
56.2	0.685	-1.8718957053935563
56.2	0.69375	-1.878216169008512
56.2	0.7025	-1.884429459047876
56.2	0.71125	-1.8905385251379816
56.2	0.72	-1.896546203610042
56.2	0.72875	-1.9024552230964025
56.2	0.7375	-1.9082682097891719
56.2	0.74625	-1.913987692385256
56.2	0.755	-1.919616106739844
56.2	0.76375	-1.9251558002486175
56.2	0.7725	-1.930609035977333
56.2	0.78125	-1.93597799655595
56.2	0.79	-1.9412647878531442
56.2	0.79875	-1.9464714424458047
56.2	0.8075	-1.951599922897016
56.2	0.81625	-1.9566521248549853
56.2	0.825	-1.9616298799844596
56.2	0.83375	-1.9665349587413037
56.2	0.8425	-1.9713690730001485
56.2	0.85125	-1.9761338785442784
56.2	0.86	-1.9808309774262816
56.2	0.86875	-1.9854619202073767
56.2	0.8775	-1.9900282080827731
56.2	0.88625	-1.9945312948999008
56.2	0.895	-1.9989725890758887
56.2	0.90375	-2.0033534554202177
56.2	0.9125	-2.0076752168680883
56.2	0.92125	-2.0119391561296553
56.2	0.93	-2.0161465172599495
56.2	0.93875	-2.020298507153995
56.2	0.9475	-2.02439629697131
56.2	0.95625	-2.0284410234937447
56.2	0.965	-2.032433790420324
56.2	0.97375	-2.036375669602549
56.2	0.9825	-2.040267702223386
56.2	0.99125	-2.0441108999229733
56.2	1.	-2.0479062458738846
56.9	0.125	0.
56.9	0.13375	0.
56.9	0.1425	0.
56.9	0.15125	0.
56.9	0.16	0.
56.9	0.16875	0.
56.9	0.1775	0.
56.9	0.18625	0.
56.9	0.195	0.
56.9	0.20375	0.
56.9	0.2125	0.
56.9	0.22125	0.
56.9	0.23	0.
56.9	0.23875	0.
56.9	0.2475	0.
56.9	0.25625	0.
56.9	0.265	0.
56.9	0.27375	0.
56.9	0.2825	0.
56.9	0.29125	0.
56.9	0.3	0.
56.9	0.30875	0.
56.9	0.3175	0.
56.9	0.32625	0.
56.9	0.335	0.
56.9	0.34375	0.
56.9	0.3525	0.
56.9	0.36125	0.
56.9	0.37	0.
56.9	0.37875	0.
56.9	0.3875	0.
56.9	0.39625	0.
56.9	0.405	0.
56.9	0.41375	0.
56.9	0.4225	0.
56.9	0.43125	-1.6104770208403785
56.9	0.44	-1.6220241197886602
56.9	0.44875	-1.633281591757124
56.9	0.4575	-1.6442614417339723
56.9	0.46625	-1.6549749750735157
56.9	0.475	-1.665432850006035
56.9	0.48375	-1.6756451253416955
56.9	0.4925	-1.6856213038855399
56.9	0.50125	-1.6953703720169062
56.9	0.51	-1.7049008358317363
56.9	0.51875	-1.7142207541988306
56.9	0.5275	-1.723337769040011
56.9	0.53625	-1.7322591331084929
56.9	0.545	-1.740991735508683
56.9	0.55375	-1.7495421251735337
56.9	0.5625	-1.757916532491849
56.9	0.57125	-1.766120889257167
56.9	0.58	-1.7741608470915786
56.9	0.58875	-1.7820417944817595
56.9	0.5975	-1.7897688725503225
56.9	0.60625	-1.7973469896730654
56.9	0.615	-1.8047808350415828
56.9	0.62375	-1.8120748912608877
56.9	0.6325	-1.8192334460629194
56.9	0.64125	-1.8262606032090525
56.9	0.65	-1.8331602926477606
56.9	0.65875	-1.839936279987404
56.9	0.6675	-1.8465921753385595
56.9	0.67625	-1.8531314415753437
56.9	0.685	-1.8595574020607228
56.9	0.69375	-1.8658732478768103
56.9	0.7025	-1.8720820445975317
56.9	0.71125	-1.8781867386378102
56.9	0.72	-1.8841901632104843
56.9	0.72875	-1.8900950439195339
56.9	0.7375	-1.895904004015796
56.9	0.74625	-1.9016195693391726
56.9	0.755	-1.9072441729694007
56.9	0.76375	-1.9127801596056326
56.9	0.7725	-1.9182297896934823
56.9	0.78125	-1.92359524331671
56.9	0.79	-1.9288786238693694
56.9	0.79875	-1.9340819615230307
56.9	0.8075	-1.939207216502559
56.9	0.81625	-1.9442562821829217
56.9	0.825	-1.9492309880185537
56.9	0.83375	-1.9541331023159618
56.9	0.8425	-1.9589643348594594
56.9	0.85125	-1.9637263393992148
56.9	0.86	-1.968420716010121
56.9	0.86875	-1.9730490133294054
56.9	0.8775	-1.9776127306803313
56.9	0.88625	-1.9821133200888268
56.9	0.895	-1.986552188199418
56.9	0.90375	-1.990930698096387
56.9	0.9125	-1.9952501710357
56.9	0.92125	-1.9995118880928442
56.9	0.93	-2.00371709173141
56.9	0.93875	-2.007866987296902
56.9	0.9475	-2.0119627444399875
56.9	0.95625	-2.0160054984731204
56.9	0.965	-2.0199963516642065
56.9	0.97375	-2.0239363744707766
56.9	0.9825	-2.0278266067178747
56.9	0.99125	-2.0316680587227074
56.9	1.	-2.0354617123688827
57.6	0.125	0.
57.6	0.13375	0.
57.6	0.1425	0.
57.6	0.15125	0.
57.6	0.16	0.
57.6	0.16875	0.
57.6	0.1775	0.
57.6	0.18625	0.
57.6	0.195	0.
57.6	0.20375	0.
57.6	0.2125	0.
57.6	0.22125	0.
57.6	0.23	0.
57.6	0.23875	0.
57.6	0.2475	0.
57.6	0.25625	0.
57.6	0.265	0.
57.6	0.27375	0.
57.6	0.2825	0.
57.6	0.29125	0.
57.6	0.3	0.
57.6	0.30875	0.
57.6	0.3175	0.
57.6	0.32625	0.
57.6	0.335	0.
57.6	0.34375	0.
57.6	0.3525	0.
57.6	0.36125	0.
57.6	0.37	0.
57.6	0.37875	0.
57.6	0.3875	0.
57.6	0.39625	0.
57.6	0.405	0.
57.6	0.41375	0.
57.6	0.4225	0.
57.6	0.43125	0.
57.6	0.44	0.
57.6	0.44875	-1.6207901561780906
57.6	0.4575	-1.631760057864592
57.6	0.46625	-1.642463911995563
57.6	0.475	-1.6529123692135745
57.6	0.48375	-1.6631154809722086
57.6	0.4925	-1.6730827429447879
57.6	0.50125	-1.6828231345974882
57.6	0.51	-1.6923451553253441
57.6	0.51875	-1.7016568575022215
57.6	0.5275	-1.7107658767547744
57.6	0.53625	-1.719679459734679
57.6	0.545	-1.7284044896324084
57.6	0.55375	-1.7369475096486717
57.6	0.5625	-1.745314744615933
57.6	0.57125	-1.753512120941648
57.6	0.58	-1.7615452850265683
57.6	0.58875	-1.7694196202954164
57.6	0.5975	-1.777140262963025
57.6	0.60625	-1.7847121166465192
57.6	0.615	-1.7921398659230208
57.6	0.62375	-1.7994279889225067
57.6	0.6325	-1.8065807690367077
57.6	0.64125	-1.813602305817151
57.6	0.65	-1.8204965251285072
57.6	0.65875	-1.8272671886171998
57.6	0.6675	-1.8339179025497003
57.6	0.67625	-1.840452126069948
57.6	0.685	-1.846873178920895
57.6	0.69375	-1.8531842486711612
57.6	0.7025	-1.859388397484191
57.6	0.71125	-1.8654885684640419
57.6	0.72	-1.8714875916090352
57.6	0.72875	-1.877388189401819
57.6	0.7375	-1.8831929820620372
57.6	0.74625	-1.8889044924855998
57.6	0.755	-1.8945251508926122
57.6	0.76375	-1.9000572992042202
57.6	0.7725	-1.9055031951670172
57.6	0.78125	-1.9108650162421794
57.6	0.79	-1.9161448632751588
57.6	0.79875	-1.9213447639605334
57.6	0.8075	-1.9264666761154996
57.6	0.81625	-1.931512490774474
57.6	0.825	-1.936484035116329
57.6	0.83375	-1.9413830752349432
57.6	0.8425	-1.946211318762956
57.6	0.85125	-1.9509704173579014
57.6	0.86	-1.9556619690592334
57.6	0.86875	-1.9602875205241534
57.6	0.8775	-1.964848569149594
57.6	0.88625	-1.9693465650871869
57.6	0.895	-1.973782913157593
57.6	0.90375	-1.978158974670116
57.6	0.9125	-1.9824760691531336
57.6	0.92125	-1.9867354760004947
57.6	0.93	-1.9909384360387063
57.6	0.93875	-1.9950861530194
57.6	0.9475	-1.9991797950412793
57.6	0.95625	-2.003220495905489
57.6	0.965	-2.007209356408066
57.6	0.97375	-2.0111474455729406
57.6	0.9825	-2.015035801828689
57.6	0.99125	-2.0188754341320916
57.6	1.	-2.0226673230413064
58.3	0.125	0.
58.3	0.13375	0.
58.3	0.1425	0.
58.3	0.15125	0.
58.3	0.16	0.
58.3	0.16875	0.
58.3	0.1775	0.
58.3	0.18625	0.
58.3	0.195	0.
58.3	0.20375	0.
58.3	0.2125	0.
58.3	0.22125	0.
58.3	0.23	0.
58.3	0.23875	0.
58.3	0.2475	0.
58.3	0.25625	0.
58.3	0.265	0.
58.3	0.27375	0.
58.3	0.2825	0.
58.3	0.29125	0.
58.3	0.3	0.
58.3	0.30875	0.
58.3	0.3175	0.
58.3	0.32625	0.
58.3	0.335	0.
58.3	0.34375	0.
58.3	0.3525	0.
58.3	0.36125	0.
58.3	0.37	0.
58.3	0.37875	0.
58.3	0.3875	0.
58.3	0.39625	0.
58.3	0.405	0.
58.3	0.41375	0.
58.3	0.4225	0.
58.3	0.43125	0.
58.3	0.44	0.
58.3	0.44875	0.
58.3	0.4575	0.
58.3	0.46625	-1.6296110790351852
58.3	0.475	-1.640049817337527
58.3	0.48375	-1.650243472297581
58.3	0.4925	-1.6602015321956087
58.3	0.50125	-1.6699329693340292
58.3	0.51	-1.679446276166577
58.3	0.51875	-1.6887494983415012
58.3	0.5275	-1.6978502649688254
58.3	0.53625	-1.7067558163860086
58.3	0.545	-1.7154730296652652
58.3	0.55375	-1.7240084420786908
58.3	0.5625	-1.7323682727136234
58.3	0.57125	-1.7405584424098688
58.3	0.58	-1.7485845921721679
58.3	0.58875	-1.756452100195185
58.3	0.5975	-1.764166097624138
58.3	0.60625	-1.7717314831616342
58.3	0.615	-1.7791529366201935
58.3	0.62375	-1.7864349315100916
58.3	0.6325	-1.7935817467434056
58.3	0.64125	-1.8005974775273637
58.3	0.65	-1.8074860455131565
58.3	0.65875	-1.814251208260166
58.3	0.6675	-1.820896568070024
58.3	0.67625	-1.8274255802399488
58.3	0.685	-1.8338415607803453
58.3	0.69375	-1.8401476936376546
58.3	0.7025	-1.8463470374598339
58.3	0.71125	-1.8524425319386089
58.3	0.72	-1.8584370037597
58.3	0.72875	-1.8643331721895975
58.3	0.7375	-1.8701336543250449
58.3	0.74625	-1.8758409700292473
58.3	0.755	-1.8814575465768462
58.3	0.76375	-1.886985723027913
58.3	0.7725	-1.8924277543496069
58.3	0.78125	-1.8977858153026637
58.3	0.79	-1.9030620041085293
58.3	0.79875	-1.9082583459117477
58.3	0.8075	-1.9133767960510786
58.3	0.81625	-1.9184192431518028
58.3	0.825	-1.9233875120507529
58.3	0.83375	-1.928283366564728
58.3	0.8425	-1.933108512112192
58.3	0.85125	-1.937864598197425
58.3	0.86	-1.942553220765633
58.3	0.86875	-1.9471759244369313
58.3	0.8775	-1.9517342046265413
58.3	0.88625	-1.9562295095580438
58.3	0.895	-1.9606632421760462
58.3	0.90375	-1.9650367619641957
58.3	0.9125	-1.9693513866740622
58.3	0.92125	-1.9736083939700433
58.3	0.93	-1.9778090229951097
58.3	0.93875	-1.981954475861878
58.3	0.9475	-1.986045919073216
58.3	0.95625	-1.9900844848763093
58.3	0.965	-1.9940712725538619
58.3	0.97375	-1.99800734965588
58.3	0.9825	-2.0018937531752585
58.3	0.99125	-2.005731490670204
58.3	1.	-2.0095215413363157
59.	0.125	0.
59.	0.13375	0.
59.	0.1425	0.
59.	0.15125	0.
59.	0.16	0.
59.	0.16875	0.
59.	0.1775	0.
59.	0.18625	0.
59.	0.195	0.
59.	0.20375	0.
59.	0.2125	0.
59.	0.22125	0.
59.	0.23	0.
59.	0.23875	0.
59.	0.2475	0.
59.	0.25625	0.
59.	0.265	0.
59.	0.27375	0.
59.	0.2825	0.
59.	0.29125	0.
59.	0.3	0.
59.	0.30875	0.
59.	0.3175	0.
59.	0.32625	0.
59.	0.335	0.
59.	0.34375	0.
59.	0.3525	0.
59.	0.36125	0.
59.	0.37	0.
59.	0.37875	0.
59.	0.3875	0.
59.	0.39625	0.
59.	0.405	0.
59.	0.41375	0.
59.	0.4225	0.
59.	0.43125	0.
59.	0.44	0.
59.	0.44875	0.
59.	0.4575	0.
59.	0.46625	0.
59.	0.475	0.
59.	0.48375	-1.6370279818238564
59.	0.4925	-1.6469765492802322
59.	0.50125	-1.6566987491572074
59.	0.51	-1.6662030667209466
59.	0.51875	-1.675497540657796
59.	0.5275	-1.6845897933343594
59.	0.53625	-1.69348705855612
59.	0.545	-1.7021962070678682
59.	0.55375	-1.7107237700121065
59.	0.5625	-1.7190759605378574
59.	0.57125	-1.7272586937315184
59.	0.58	-1.7352776050231349
59.	0.58875	-1.7431380672053858
59.	0.5975	-1.7508452061883861
59.	0.60625	-1.758403915600887
59.	0.615	-1.7658188703373392
59.	0.62375	-1.7730945391404573
59.	0.6325	-1.7802351963001661
59.	0.64125	-1.787244932542019
59.	0.65	-1.7941276651712519
59.	0.65875	-1.8008871475324142
59.	0.6675	-1.8075269778389975
59.	0.67625	-1.8140506074224922
59.	0.685	-1.8204613484458618
59.	0.69375	-1.8267623811224136
59.	0.7025	-1.8329567604774426
59.	0.71125	-1.8390474226867843
59.	0.72	-1.8450371910234773
59.	0.72875	-1.8509287814410968
59.	0.7375	-1.8567248078199297
59.	0.74625	-1.8624277868999874
59.	0.755	-1.868040142922905
59.	0.76375	-1.8735642120029636
59.	0.7725	-1.8790022462458968
59.	0.78125	-1.8843564176326153
59.	0.79	-1.8896288216836898
59.	0.79875	-1.8948214809191777
59.	0.8075	-1.8999363481272695
59.	0.81625	-1.904975309454217
59.	0.825	-1.9099401873270687
59.	0.83375	-1.9148327432198728
59.	0.8425	-1.9196546802732417
59.	0.85125	-1.9244076457764459
59.	0.86	-1.9290932335205397
59.	0.86875	-1.933712986030431
59.	0.8775	-1.938268396683232
59.	0.88625	-1.9427609117197295
59.	0.895	-1.9471919321553357
59.	0.90375	-1.9515628155964406
59.	0.9125	-1.9558748779676953
59.	0.92125	-1.9601293951553724
59.	0.93	-1.9643276045716178
59.	0.93875	-1.9684707066440872
59.	0.9475	-1.9725598662351562
59.	0.95625	-1.9765962139946474
59.	0.965	-1.9805808476497322
59.	0.97375	-1.984514833235464
59.	0.9825	-1.988399206269154
59.	0.99125	-1.9922349728716213
59.	1.	-1.9960231108381472
59.7	0.125	0.
59.7	0.13375	0.
59.7	0.1425	0.
59.7	0.15125	0.
59.7	0.16	0.
59.7	0.16875	0.
59.7	0.1775	0.
59.7	0.18625	0.
59.7	0.195	0.
59.7	0.20375	0.
59.7	0.2125	0.
59.7	0.22125	0.
59.7	0.23	0.
59.7	0.23875	0.
59.7	0.2475	0.
59.7	0.25625	0.
59.7	0.265	0.
59.7	0.27375	0.
59.7	0.2825	0.
59.7	0.29125	0.
59.7	0.3	0.
59.7	0.30875	0.
59.7	0.3175	0.
59.7	0.32625	0.
59.7	0.335	0.
59.7	0.34375	0.
59.7	0.3525	0.
59.7	0.36125	0.
59.7	0.37	0.
59.7	0.37875	0.
59.7	0.3875	0.
59.7	0.39625	0.
59.7	0.405	0.
59.7	0.41375	0.
59.7	0.4225	0.
59.7	0.43125	0.
59.7	0.44	0.
59.7	0.44875	0.
59.7	0.4575	0.
59.7	0.46625	0.
59.7	0.475	0.
59.7	0.48375	0.
59.7	0.4925	0.
59.7	0.50125	-1.6431196309853178
59.7	0.51	-1.6526146793899195
59.7	0.51875	-1.661900132480929
59.7	0.5275	-1.6709836056491782
59.7	0.53625	-1.6798723259451154
59.7	0.545	-1.6885731575718985
59.7	0.55375	-1.6970926253366463
59.7	0.5625	-1.705436936252295
59.7	0.57125	-1.7136119994617
59.7	0.58	-1.7216234446373606
59.7	0.58875	-1.7294766389940586
59.7	0.5975	-1.737176703037519
59.7	0.60625	-1.7447285251596665
59.7	0.615	-1.7521367751799453
59.7	0.62375	-1.7594059169223337
59.7	0.6325	-1.766540219908932
59.7	0.64125	-1.7735437702432086
59.7	0.65	-1.7804204807490618
59.7	0.65875	-1.787174100425641
59.7	0.6675	-1.7938082232723298
59.7	0.67625	-1.80032629653333
59.7	0.685	-1.8067316284068238
59.7	0.69375	-1.8130273952596836
59.7	0.7025	-1.8192166483851153
59.7	0.71125	-1.8253023203373488
59.7	0.72	-1.8312872308745805
59.7	0.72875	-1.8371740925387277
59.7	0.7375	-1.8429655158981506
59.7	0.74625	-1.8486640144773412
59.7	0.755	-1.854272009395615
59.7	0.76375	-1.8597918337350545
59.7	0.7725	-1.8652257366563356
59.7	0.78125	-1.8705758872795921
59.7	0.79	-1.8758443783461367
59.7	0.79875	-1.8810332296756267
59.7	0.8075	-1.886144391432151
59.7	0.81625	-1.8911797472116856
59.7	0.825	-1.8961411169624487
59.7	0.83375	-1.9010302597488096
59.7	0.8425	-1.9058488763686408
59.7	0.85125	-1.9105986118332798
59.7	0.86	-1.9152810577185986
59.7	0.86875	-1.9198977543950881
59.7	0.8775	-1.9244501931443008
59.7	0.88625	-1.9289398181684738
59.7	0.895	-1.9333680284996997
59.7	0.90375	-1.9377361798145654
59.7	0.9125	-1.9420455861597765
59.7	0.92125	-1.9462975215939207
59.7	0.93	-1.950493221750177
59.7	0.93875	-1.9546338853244611
59.7	0.9475	-1.9587206754932018
59.7	0.95625	-1.9627547212646783
59.7	0.965	-1.9667371187675817
59.7	0.97375	-1.970668932480254
59.7	0.9825	-1.9745511964038132
59.7	0.99125	-1.9783849151821984
59.7	1.	-1.9821710651719542
60.4	0.125	0.
60.4	0.13375	0.
60.4	0.1425	0.
60.4	0.15125	0.
60.4	0.16	0.
60.4	0.16875	0.
60.4	0.1775	0.
60.4	0.18625	0.
60.4	0.195	0.
60.4	0.20375	0.
60.4	0.2125	0.
60.4	0.22125	0.
60.4	0.23	0.
60.4	0.23875	0.
60.4	0.2475	0.
60.4	0.25625	0.
60.4	0.265	0.
60.4	0.27375	0.
60.4	0.2825	0.
60.4	0.29125	0.
60.4	0.3	0.
60.4	0.30875	0.
60.4	0.3175	0.
60.4	0.32625	0.
60.4	0.335	0.
60.4	0.34375	0.
60.4	0.3525	0.
60.4	0.36125	0.
60.4	0.37	0.
60.4	0.37875	0.
60.4	0.3875	0.
60.4	0.39625	0.
60.4	0.405	0.
60.4	0.41375	0.
60.4	0.4225	0.
60.4	0.43125	0.
60.4	0.44	0.
60.4	0.44875	0.
60.4	0.4575	0.
60.4	0.46625	0.
60.4	0.475	0.
60.4	0.48375	0.
60.4	0.4925	0.
60.4	0.50125	0.
60.4	0.51	0.
60.4	0.51875	-1.6479567142025924
60.4	0.5275	-1.6570311381339138
60.4	0.53625	-1.6659110507409405
60.4	0.545	-1.6746033094657253
60.4	0.55375	-1.6831144325692038
60.4	0.5625	-1.6914506207256792
60.4	0.57125	-1.6996177769397818
60.4	0.58	-1.707621524939272
60.4	0.58875	-1.7154672261809842
60.4	0.5975	-1.7231599955930115
60.4	0.60625	-1.7307047161637088
60.4	0.615	-1.7381060524769723
60.4	0.62375	-1.7453684632834234
60.4	0.6325	-1.7524962131883715
60.4	0.64125	-1.7594933835296398
60.4	0.65	-1.7663638825113956
60.4	0.65875	-1.7731114546539324
60.4	0.6675	-1.779739689613799
60.4	0.67625	-1.786252030423704
60.4	0.685	-1.7926517811971696
60.4	0.69375	-1.798942114338907
60.4	0.7025	-1.8051260772982747
60.4	0.71125	-1.8112065988999435
60.4	0.72	-1.8171864952829682
60.4	0.72875	-1.8230684754768052
60.4	0.7375	-1.82885514664044
60.4	0.74625	-1.834549018988619
60.4	0.755	-1.8401525104272056
60.4	0.76375	-1.8456679509179161
60.4	0.7725	-1.8510975865910537
60.4	0.78125	-1.856443583623399
60.4	0.79	-1.8617080318970625
60.4	0.79875	-1.8668929484538885
60.4	0.8075	-1.8720002807588831
60.4	0.81625	-1.8770319097851065
60.4	0.825	-1.8819896529315583
60.4	0.83375	-1.886875266784707
60.4	0.8425	-1.8916904497335512
60.4	0.85125	-1.8964368444473683
60.4	0.86	-1.9011160402246552
60.4	0.86875	-1.905729575221161
60.4	0.8775	-1.9102789385643453
60.4	0.88625	-1.9147655723610957
60.4	0.895	-1.9191908736050565
60.4	0.90375	-1.9235561959894902
60.4	0.9125	-1.9278628516311898
60.4	0.92125	-1.9321121127105898
60.4	0.93	-1.93630521303288
60.4	0.93875	-1.9404433495146105
60.4	0.9475	-1.944527683599986
60.4	0.95625	-1.9485593426107644
60.4	0.965	-1.952539421033439
60.4	0.97375	-1.9564689817471363
60.4	0.9825	-1.9603490571954536
60.4	0.99125	-1.964180650505254
60.4	1.	-1.9679647365552504
61.1	0.125	0.
61.1	0.13375	0.
61.1	0.1425	0.
61.1	0.15125	0.
61.1	0.16	0.
61.1	0.16875	0.
61.1	0.1775	0.
61.1	0.18625	0.
61.1	0.195	0.
61.1	0.20375	0.
61.1	0.2125	0.
61.1	0.22125	0.
61.1	0.23	0.
61.1	0.23875	0.
61.1	0.2475	0.
61.1	0.25625	0.
61.1	0.265	0.
61.1	0.27375	0.
61.1	0.2825	0.
61.1	0.29125	0.
61.1	0.3	0.
61.1	0.30875	0.
61.1	0.3175	0.
61.1	0.32625	0.
61.1	0.335	0.
61.1	0.34375	0.
61.1	0.3525	0.
61.1	0.36125	0.
61.1	0.37	0.
61.1	0.37875	0.
61.1	0.3875	0.
61.1	0.39625	0.
61.1	0.405	0.
61.1	0.41375	0.
61.1	0.4225	0.
61.1	0.43125	0.
61.1	0.44	0.
61.1	0.44875	0.
61.1	0.4575	0.
61.1	0.46625	0.
61.1	0.475	0.
61.1	0.48375	0.
61.1	0.4925	0.
61.1	0.50125	0.
61.1	0.51	0.
61.1	0.51875	0.
61.1	0.5275	0.
61.1	0.53625	-1.6516029645301433
61.1	0.545	-1.660286390508348
61.1	0.55375	-1.6687889157730533
61.1	0.5625	-1.677116734452415
61.1	0.57125	-1.685275743213416
61.1	0.58	-1.6932715596473706
61.1	0.58875	-1.701109539268807
61.1	0.5975	-1.7087947912508392
61.1	0.60625	-1.7163321930075872
61.1	0.615	-1.7237264037231121
61.1	0.62375	-1.730981876916481
61.1	0.6325	-1.7381028721238299
61.1	0.64125	-1.7450934657705075
61.1	0.65	-1.751957561299431
61.1	0.65875	-1.7586988986155951
61.1	0.6675	-1.765321062901122
61.1	0.67625	-1.7718274928502815
61.1	0.685	-1.7782214883694387
61.1	0.69375	-1.7845062177828956
61.1	0.7025	-1.7906847245819957
61.1	0.71125	-1.7967599337515905
61.1	0.72	-1.802734657705071
61.1	0.72875	-1.8086116018565022
61.1	0.7375	-1.8143933698560069
61.1	0.74625	-1.8200824685123966
61.1	0.755	-1.825681312425066
61.1	0.76375	-1.8311922283453868
61.1	0.7725	-1.8366174592862357
61.1	0.78125	-1.841959168396789
61.1	0.79	-1.8472194426184014
61.1	0.79875	-1.8524002961361414
61.1	0.8075	-1.8575036736394615
61.1	0.81625	-1.8625314534044302
61.1	0.825	-1.8674854502090572
61.1	0.83375	-1.8723674180923582
61.1	0.8425	-1.8771790529670378
61.1	0.85125	-1.8819219950949495
61.1	0.86	-1.8865978314338312
61.1	0.86875	-1.89120809786321
61.1	0.8775	-1.8957542812968122
61.1	0.88625	-1.9002378216883036
61.1	0.895	-1.9046601139367145
61.1	0.90375	-1.9090225096974642
61.1	0.9125	-1.9133263191045013
61.1	0.92125	-1.9175728124087037
61.1	0.93	-1.921763221537349
61.1	0.93875	-1.9258987415791249
61.1	0.9475	-1.9299805321988888
61.1	0.95625	-1.9340097189860876
61.1	0.965	-1.9379873947405073
61.1	0.97375	-1.9419146206987927
61.1	0.9825	-1.9457924277049514
61.1	0.99125	-1.9496218173278623
61.1	1.	-1.9534037629286147
61.8	0.125	0.
61.8	0.13375	0.
61.8	0.1425	0.
61.8	0.15125	0.
61.8	0.16	0.
61.8	0.16875	0.
61.8	0.1775	0.
61.8	0.18625	0.
61.8	0.195	0.
61.8	0.20375	0.
61.8	0.2125	0.
61.8	0.22125	0.
61.8	0.23	0.
61.8	0.23875	0.
61.8	0.2475	0.
61.8	0.25625	0.
61.8	0.265	0.
61.8	0.27375	0.
61.8	0.2825	0.
61.8	0.29125	0.
61.8	0.3	0.
61.8	0.30875	0.
61.8	0.3175	0.
61.8	0.32625	0.
61.8	0.335	0.
61.8	0.34375	0.
61.8	0.3525	0.
61.8	0.36125	0.
61.8	0.37	0.
61.8	0.37875	0.
61.8	0.3875	0.
61.8	0.39625	0.
61.8	0.405	0.
61.8	0.41375	0.
61.8	0.4225	0.
61.8	0.43125	0.
61.8	0.44	0.
61.8	0.44875	0.
61.8	0.4575	0.
61.8	0.46625	0.
61.8	0.475	0.
61.8	0.48375	0.
61.8	0.4925	0.
61.8	0.50125	0.
61.8	0.51	0.
61.8	0.51875	0.
61.8	0.5275	0.
61.8	0.53625	0.
61.8	0.545	0.
61.8	0.55375	-1.654116104047414
61.8	0.5625	-1.6624353030443755
61.8	0.57125	-1.6705859205326758
61.8	0.58	-1.6785735677707796
61.8	0.58875	-1.6864035941420752
61.8	0.5975	-1.6940811028830782
61.8	0.60625	-1.7016109656589362
61.8	0.615	-1.7089978360857
61.8	0.62375	-1.7162461622889733
61.8	0.6325	-1.7233601985797893
61.8	0.64125	-1.7303440163208053
61.8	0.65	-1.737201514048927
61.8	0.65875	-1.7439364269143078
61.8	0.6675	-1.7505523354900916
61.8	0.67625	-1.7570526740023236
61.8	0.685	-1.7634407380249932
61.8	0.69375	-1.7697196916811488
61.8	0.7025	-1.7758925743874554
61.8	0.71125	-1.7819623071762916
61.8	0.72	-1.7879316986265739
61.8	0.72875	-1.7938034504318439
61.8	0.7375	-1.7995801626317638
61.8	0.74625	-1.8052643385309977
61.8	0.755	-1.8108583893275054
61.8	0.76375	-1.8163646384704708
61.8	0.7725	-1.8217853257664915
61.8	0.78125	-1.8271226112511652
61.8	0.79	-1.832378578841875
61.8	0.79875	-1.8375552397863577
61.8	0.8075	-1.8426545359205018
61.8	0.81625	-1.8476783427478305
61.8	0.825	-1.8526284723521704
61.8	0.83375	-1.8575066761541585
61.8	0.8425	-1.8623146475214654
61.8	0.85125	-1.8670540242418852
61.8	0.86	-1.871726390867784
61.8	0.86875	-1.8763332809398046
61.8	0.8775	-1.8808761790971555
61.8	0.88625	-1.8853565230813096
61.8	0.895	-1.8897757056394537
61.8	0.90375	-1.8941350763336182
61.8	0.9125	-1.8984359432609823
61.8	0.92125	-1.9026795746905107
61.8	0.93	-1.9068672006207181
61.8	0.93875	-1.9110000142630372
61.8	0.9475	-1.915079173454994
61.8	0.95625	-1.9191058020070946
61.8	0.965	-1.9230809909871025
61.8	0.97375	-1.9270057999451309
61.8	0.9825	-1.9308812580827726
61.8	0.99125	-1.9347083653692765
61.8	1.	-1.9384880936076112
62.5	0.125	0.
62.5	0.13375	0.
62.5	0.1425	0.
62.5	0.15125	0.
62.5	0.16	0.
62.5	0.16875	0.
62.5	0.1775	0.
62.5	0.18625	0.
62.5	0.195	0.
62.5	0.20375	0.
62.5	0.2125	0.
62.5	0.22125	0.
62.5	0.23	0.
62.5	0.23875	0.
62.5	0.2475	0.
62.5	0.25625	0.
62.5	0.265	0.
62.5	0.27375	0.
62.5	0.2825	0.
62.5	0.29125	0.
62.5	0.3	0.
62.5	0.30875	0.
62.5	0.3175	0.
62.5	0.32625	0.
62.5	0.335	0.
62.5	0.34375	0.
62.5	0.3525	0.
62.5	0.36125	0.
62.5	0.37	0.
62.5	0.37875	0.
62.5	0.3875	0.
62.5	0.39625	0.
62.5	0.405	0.
62.5	0.41375	0.
62.5	0.4225	0.
62.5	0.43125	0.
62.5	0.44	0.
62.5	0.44875	0.
62.5	0.4575	0.
62.5	0.46625	0.
62.5	0.475	0.
62.5	0.48375	0.
62.5	0.4925	0.
62.5	0.50125	0.
62.5	0.51	0.
62.5	0.51875	0.
62.5	0.5275	0.
62.5	0.53625	0.
62.5	0.545	0.
62.5	0.55375	0.
62.5	0.5625	0.
62.5	0.57125	-1.6555486403720623
62.5	0.58	-1.6635278776325104
62.5	0.58875	-1.6713497160918427
62.5	0.5975	-1.6790192528639218
62.5	0.60625	-1.6865413536859566
62.5	0.615	-1.6939206664337774
62.5	0.62375	-1.701161633673761
62.5	0.6325	-1.7082685043322288
62.5	0.64125	-1.7152453445554168
62.5	0.65	-1.7220960478261038
62.5	0.65875	-1.728824344396844
62.5	0.6675	-1.7354338100941784
62.5	0.67625	-1.741927874543207
62.5	0.685	-1.7483098288575145
62.5	0.69375	-1.7545828328353543
62.5	0.7025	-1.7607499216994729
62.5	0.71125	-1.7668140124146492
62.5	0.72	-1.7727779096141445
62.5	0.72875	-1.7786443111635748
62.5	0.7375	-1.7844158133883616
62.5	0.74625	-1.7900949159887183
62.5	0.755	-1.7956840266641987
62.5	0.76375	-1.8011854654680242
62.5	0.7725	-1.8066014689098098
62.5	0.78125	-1.8119341938238185
62.5	0.79	-1.8171857210185394
62.5	0.79875	-1.82235805872217
62.5	0.8075	-1.8274531458374468
62.5	0.81625	-1.83247285501827
62.5	0.825	-1.8374189955796236
62.5	0.83375	-1.8422933162514292
62.5	0.8425	-1.8470975077862255
62.5	0.85125	-1.8518332054297995
62.5	0.86	-1.8565019912632719
62.5	0.86875	-1.8611053964245228
62.5	0.8775	-1.865644903216286
62.5	0.88625	-1.8701219471077344
62.5	0.895	-1.8745379186358957
62.5	0.90375	-1.8788941652128077
62.5	0.9125	-1.88319199284394
62.5	0.92125	-1.8874326677630027
62.5	0.93	-1.8916174179879495
62.5	0.93875	-1.895747434802648
62.5	0.9475	-1.8998238741684197
62.5	0.95625	-1.9038478580693483
62.5	0.965	-1.907820475795028
62.5	0.97375	-1.911742785164188
62.5	0.9825	-1.9156158136924042
62.5	0.99125	-1.919440559706905
62.5	1.	-1.923217993411309
63.2	0.125	0.
63.2	0.13375	0.
63.2	0.1425	0.
63.2	0.15125	0.
63.2	0.16	0.
63.2	0.16875	0.
63.2	0.1775	0.
63.2	0.18625	0.
63.2	0.195	0.
63.2	0.20375	0.
63.2	0.2125	0.
63.2	0.22125	0.
63.2	0.23	0.
63.2	0.23875	0.
63.2	0.2475	0.
63.2	0.25625	0.
63.2	0.265	0.
63.2	0.27375	0.
63.2	0.2825	0.
63.2	0.29125	0.
63.2	0.3	0.
63.2	0.30875	0.
63.2	0.3175	0.
63.2	0.32625	0.
63.2	0.335	0.
63.2	0.34375	0.
63.2	0.3525	0.
63.2	0.36125	0.
63.2	0.37	0.
63.2	0.37875	0.
63.2	0.3875	0.
63.2	0.39625	0.
63.2	0.405	0.
63.2	0.41375	0.
63.2	0.4225	0.
63.2	0.43125	0.
63.2	0.44	0.
63.2	0.44875	0.
63.2	0.4575	0.
63.2	0.46625	0.
63.2	0.475	0.
63.2	0.48375	0.
63.2	0.4925	0.
63.2	0.50125	0.
63.2	0.51	0.
63.2	0.51875	0.
63.2	0.5275	0.
63.2	0.53625	0.
63.2	0.545	0.
63.2	0.55375	0.
63.2	0.5625	0.
63.2	0.57125	0.
63.2	0.58	0.
63.2	0.58875	-1.6559485423371156
63.2	0.5975	-1.6636098755913626
63.2	0.60625	-1.6711239887794096
63.2	0.615	-1.6784955238604653
63.2	0.62375	-1.6857289176719235
63.2	0.6325	-1.6928284135919711
63.2	0.64125	-1.699798072393048
63.2	0.65	-1.7066417823522029
63.2	0.65875	-1.713363268678322
63.2	0.6675	-1.7199661023105286
63.2	0.67625	-1.7264537081372198
63.2	0.685	-1.7328293726806319
63.2	0.69375	-1.7390962512878998
63.2	0.7025	-1.7452573748659412
63.2	0.71125	-1.7513156561942589
63.2	0.72	-1.757273895846823
63.2	0.72875	-1.7631347877515786
63.2	0.7375	-1.7689009244136753
63.2	0.74625	-1.7745748018264127
63.2	0.755	-1.7801588240918949
63.2	0.76375	-1.785655307771616
63.2	0.7725	-1.7910664859855951
63.2	0.78125	-1.7963945122771703
63.2	0.79	-1.8016414642592506
63.2	0.79875	-1.8068093470565916
63.2	0.8075	-1.811900096557559
63.2	0.81625	-1.8169155824877838
63.2	0.825	-1.82185761131724
63.2	0.83375	-1.826727929011344
63.2	0.8425	-1.8315282236360069
63.2	0.85125	-1.8362601278257151
63.2	0.86	-1.840925221123169
63.2	0.86875	-1.845525032198358
63.2	0.8775	-1.8500610409543827
63.2	0.88625	-1.8545346805268483
63.2	0.895	-1.858947339183175
63.2	0.90375	-1.8633003621277322
63.2	0.9125	-1.8675950532182934
63.2	0.92125	-1.8718326765989641
63.2	0.93	-1.8760144582543623
63.2	0.93875	-1.8801415874895437
63.2	0.9475	-1.8842152183398453
63.2	0.95625	-1.8882364709145625
63.2	0.965	-1.8922064326781256
63.2	0.97375	-1.8961261596722088
63.2	0.9825	-1.8999966776819779
63.2	0.99125	-1.903818983349472
63.2	1.	-1.9075940452369917
63.9	0.125	0.
63.9	0.13375	0.
63.9	0.1425	0.
63.9	0.15125	0.
63.9	0.16	0.
63.9	0.16875	0.
63.9	0.1775	0.
63.9	0.18625	0.
63.9	0.195	0.
63.9	0.20375	0.
63.9	0.2125	0.
63.9	0.22125	0.
63.9	0.23	0.
63.9	0.23875	0.
63.9	0.2475	0.
63.9	0.25625	0.
63.9	0.265	0.
63.9	0.27375	0.
63.9	0.2825	0.
63.9	0.29125	0.
63.9	0.3	0.
63.9	0.30875	0.
63.9	0.3175	0.
63.9	0.32625	0.
63.9	0.335	0.
63.9	0.34375	0.
63.9	0.3525	0.
63.9	0.36125	0.
63.9	0.37	0.
63.9	0.37875	0.
63.9	0.3875	0.
63.9	0.39625	0.
63.9	0.405	0.
63.9	0.41375	0.
63.9	0.4225	0.
63.9	0.43125	0.
63.9	0.44	0.
63.9	0.44875	0.
63.9	0.4575	0.
63.9	0.46625	0.
63.9	0.475	0.
63.9	0.48375	0.
63.9	0.4925	0.
63.9	0.50125	0.
63.9	0.51	0.
63.9	0.51875	0.
63.9	0.5275	0.
63.9	0.53625	0.
63.9	0.545	0.
63.9	0.55375	0.
63.9	0.5625	0.
63.9	0.57125	0.
63.9	0.58	0.
63.9	0.58875	0.
63.9	0.5975	0.
63.9	0.60625	-1.6553598157544998
63.9	0.615	-1.6627233506840444
63.9	0.62375	-1.6699489542131045
63.9	0.6325	-1.6770408640043588
63.9	0.64125	-1.6840031352952975
63.9	0.65	-1.6908396510020418
63.9	0.65875	-1.6975541311402749
63.9	0.6675	-1.7041501416176148
63.9	0.67625	-1.7106311024468406
63.9	0.685	-1.717000295424891
63.9	0.69375	-1.7232608713185749
63.9	0.7025	-1.7294158565943136
63.9	0.71125	-1.7354681597260089
63.9	0.72	-1.74142057711219
63.9	0.72875	-1.7472757986309515
63.9	0.7375	-1.7530364128588178
63.9	0.74625	-1.75870491197748
63.9	0.755	-1.7642836963904087
63.9	0.76375	-1.769775079069562
63.9	0.7725	-1.775181289650779
63.9	0.78125	-1.7805044782949875
63.9	0.79	-1.785746719331006
63.9	0.79875	-1.7909100146945105
63.9	0.8075	-1.7959962971765941
63.9	0.81625	-1.8010074334943613
63.9	0.825	-1.805945227195046
63.9	0.83375	-1.8108114214042863
63.9	0.8425	-1.8156077014284244
63.9	0.85125	-1.8203356972199678
63.9	0.86	-1.8249969857146957
63.9	0.86875	-1.8295930930482902
63.9	0.8775	-1.8341254966598133
63.9	0.88625	-1.8385956272888435
63.9	0.895	-1.8430048708726046
63.9	0.90375	-1.8473545703489997
63.9	0.9125	-1.8516460273710518
63.9	0.92125	-1.8558805039378745
63.9	0.93	-1.8600592239469853
63.9	0.93875	-1.8641833746724112
63.9	0.9475	-1.8682541081727888
63.9	0.95625	-1.872272542633363
63.9	0.965	-1.8762397636455386
63.9	0.97375	-1.8801568254274212
63.9	0.9825	-1.8840247519885505
63.9	0.99125	-1.8878445382418363
63.9	1.	-1.891617151065527
64.6	0.125	0.
64.6	0.13375	0.
64.6	0.1425	0.
64.6	0.15125	0.
64.6	0.16	0.
64.6	0.16875	0.
64.6	0.1775	0.
64.6	0.18625	0.
64.6	0.195	0.
64.6	0.20375	0.
64.6	0.2125	0.
64.6	0.22125	0.
64.6	0.23	0.
64.6	0.23875	0.
64.6	0.2475	0.
64.6	0.25625	0.
64.6	0.265	0.
64.6	0.27375	0.
64.6	0.2825	0.
64.6	0.29125	0.
64.6	0.3	0.
64.6	0.30875	0.
64.6	0.3175	0.
64.6	0.32625	0.
64.6	0.335	0.
64.6	0.34375	0.
64.6	0.3525	0.
64.6	0.36125	0.
64.6	0.37	0.
64.6	0.37875	0.
64.6	0.3875	0.
64.6	0.39625	0.
64.6	0.405	0.
64.6	0.41375	0.
64.6	0.4225	0.
64.6	0.43125	0.
64.6	0.44	0.
64.6	0.44875	0.
64.6	0.4575	0.
64.6	0.46625	0.
64.6	0.475	0.
64.6	0.48375	0.
64.6	0.4925	0.
64.6	0.50125	0.
64.6	0.51	0.
64.6	0.51875	0.
64.6	0.5275	0.
64.6	0.53625	0.
64.6	0.545	0.
64.6	0.55375	0.
64.6	0.5625	0.
64.6	0.57125	0.
64.6	0.58	0.
64.6	0.58875	0.
64.6	0.5975	0.
64.6	0.60625	0.
64.6	0.615	0.
64.6	0.62375	-1.6538229960333262
64.6	0.6325	-1.66090710612521
64.6	0.64125	-1.6678617817408334
64.6	0.65	-1.6746909002764505
64.6	0.65875	-1.6813981764014532
64.6	0.6675	-1.687987170844445
64.6	0.67625	-1.6944612986004204
64.6	0.685	-1.700823836603956
64.6	0.69375	-1.7070779309093476
64.6	0.7025	-1.7132266034150043
64.6	0.71125	-1.7192727581661782
64.6	0.72	-1.7252191872671776
64.6	0.72875	-1.731068576431575
64.6	0.7375	-1.7368235101965146
64.6	0.74625	-1.7424864768250867
64.6	0.755	-1.7480598729187422
64.6	0.76375	-1.7535460077599685
64.6	0.7725	-1.7589471074038108
64.6	0.78125	-1.7642653185353543
64.6	0.79	-1.7695027121089533
64.6	0.79875	-1.774661286783754
64.6	0.8075	-1.779742972168949
64.6	0.81625	-1.7847496318911955
64.6	0.825	-1.7896830664956707
64.6	0.83375	-1.794545016191409
64.6	0.8425	-1.7993371634507713
64.6	0.85125	-1.8040611354721843
64.6	0.86	-1.8087185065146267
64.6	0.86875	-1.8133108001117393
64.6	0.8775	-1.817839491172874
64.6	0.88625	-1.8223060079778923
64.6	0.895	-1.8267117340720462
64.6	0.90375	-1.8310580100668432
64.6	0.9125	-1.8353461353523948
64.6	0.92125	-1.839577369726381
64.6	0.93	-1.8437529349444202
64.6	0.93875	-1.8478740161963074
64.6	0.9475	-1.8519417635123159
64.6	0.95625	-1.8559572931034523
64.6	0.965	-1.8599216886393393
64.6	0.97375	-1.8638360024671377
64.6	0.9825	-1.8677012567747229
64.6	0.99125	-1.8715184447011173
64.6	1.	-1.8752885313970062
65.3	0.125	0.
65.3	0.13375	0.
65.3	0.1425	0.
65.3	0.15125	0.
65.3	0.16	0.
65.3	0.16875	0.
65.3	0.1775	0.
65.3	0.18625	0.
65.3	0.195	0.
65.3	0.20375	0.
65.3	0.2125	0.
65.3	0.22125	0.
65.3	0.23	0.
65.3	0.23875	0.
65.3	0.2475	0.
65.3	0.25625	0.
65.3	0.265	0.
65.3	0.27375	0.
65.3	0.2825	0.
65.3	0.29125	0.
65.3	0.3	0.
65.3	0.30875	0.
65.3	0.3175	0.
65.3	0.32625	0.
65.3	0.335	0.
65.3	0.34375	0.
65.3	0.3525	0.
65.3	0.36125	0.
65.3	0.37	0.
65.3	0.37875	0.
65.3	0.3875	0.
65.3	0.39625	0.
65.3	0.405	0.
65.3	0.41375	0.
65.3	0.4225	0.
65.3	0.43125	0.
65.3	0.44	0.
65.3	0.44875	0.
65.3	0.4575	0.
65.3	0.46625	0.
65.3	0.475	0.
65.3	0.48375	0.
65.3	0.4925	0.
65.3	0.50125	0.
65.3	0.51	0.
65.3	0.51875	0.
65.3	0.5275	0.
65.3	0.53625	0.
65.3	0.545	0.
65.3	0.55375	0.
65.3	0.5625	0.
65.3	0.57125	0.
65.3	0.58	0.
65.3	0.58875	0.
65.3	0.5975	0.
65.3	0.60625	0.
65.3	0.615	0.
65.3	0.62375	0.
65.3	0.6325	0.
65.3	0.64125	-1.6513755711892437
65.3	0.65	-1.6581970877632461
65.3	0.65875	-1.6648969602759613
65.3	0.6675	-1.6714787441259484
65.3	0.67625	-1.6779458491448778
65.3	0.685	-1.6843015472646778
65.3	0.69375	-1.6905489796918656
65.3	0.7025	-1.6966911636263737
65.3	0.71125	-1.702730998558935
65.3	0.72	-1.7086712721781665
65.3	0.72875	-1.7145146659158526
65.3	0.7375	-1.7202637601565307
65.3	0.74625	-1.725921039135322
65.3	0.755	-1.731488895545995
65.3	0.76375	-1.7369696348794528
65.3	0.7725	-1.7423654795112378
65.3	0.78125	-1.7476785725551514
65.3	0.79	-1.7529109814987762
65.3	0.79875	-1.758064701635429
65.3	0.8075	-1.7631416593059972
65.3	0.81625	-1.7681437149630552
65.3	0.825	-1.77307266606876
65.3	0.83375	-1.7779302498371408
65.3	0.8425	-1.78271814583064
65.3	0.85125	-1.7874379784200372
65.3	0.86	-1.7920913191162238
65.3	0.86875	-1.7966796887817076
65.3	0.8775	-1.8012045597291497
65.3	0.88625	-1.8056673577137485
65.3	0.895	-1.8100694638257946
65.3	0.90375	-1.8144122162892953
65.3	0.9125	-1.8186969121721666
65.3	0.92125	-1.8229248090131207
65.3	0.93	-1.8270971263700322
65.3	0.93875	-1.8312150472942483
65.3	0.9475	-1.8352797197350303
65.3	0.95625	-1.839292257878018
65.3	0.965	-1.8432537434213823
65.3	0.97375	-1.8471652267930816
65.3	0.9825	-1.851027728312433
65.3	0.99125	-1.8548422392989918
65.3	1.	-1.858609723131573
66.	0.125	0.
66.	0.13375	0.
66.	0.1425	0.
66.	0.15125	0.
66.	0.16	0.
66.	0.16875	0.
66.	0.1775	0.
66.	0.18625	0.
66.	0.195	0.
66.	0.20375	0.
66.	0.2125	0.
66.	0.22125	0.
66.	0.23	0.
66.	0.23875	0.
66.	0.2475	0.
66.	0.25625	0.
66.	0.265	0.
66.	0.27375	0.
66.	0.2825	0.
66.	0.29125	0.
66.	0.3	0.
66.	0.30875	0.
66.	0.3175	0.
66.	0.32625	0.
66.	0.335	0.
66.	0.34375	0.
66.	0.3525	0.
66.	0.36125	0.
66.	0.37	0.
66.	0.37875	0.
66.	0.3875	0.
66.	0.39625	0.
66.	0.405	0.
66.	0.41375	0.
66.	0.4225	0.
66.	0.43125	0.
66.	0.44	0.
66.	0.44875	0.
66.	0.4575	0.
66.	0.46625	0.
66.	0.475	0.
66.	0.48375	0.
66.	0.4925	0.
66.	0.50125	0.
66.	0.51	0.
66.	0.51875	0.
66.	0.5275	0.
66.	0.53625	0.
66.	0.545	0.
66.	0.55375	0.
66.	0.5625	0.
66.	0.57125	0.
66.	0.58	0.
66.	0.58875	0.
66.	0.5975	0.
66.	0.60625	0.
66.	0.615	0.
66.	0.62375	0.
66.	0.6325	0.
66.	0.64125	0.
66.	0.65	0.
66.	0.65875	-1.648052346247858
66.	0.6675	-1.6546267233736747
66.	0.67625	-1.6610866145125676
66.	0.685	-1.6674352864501993
66.	0.69375	-1.6736758754068592
66.	0.7025	-1.6798113937504953
66.	0.71125	-1.6858447362885371
66.	0.72	-1.6917786861696509
66.	0.72875	-1.6976159204239027
66.	0.7375	-1.7033590151674358
66.	0.74625	-1.7090104504955896
66.	0.755	-1.714572615086437
66.	0.76375	-1.7200478105349357
66.	0.7725	-1.7254382554362566
66.	0.78125	-1.7307460892354065
66.	0.79	-1.7359733758588987
66.	0.79875	-1.741122107143018
66.	0.8075	-1.746194206072102
66.	0.81625	-1.7511915298392524
66.	0.825	-1.7561158727409474
66.	0.83375	-1.7609689689161825
66.	0.8425	-1.7657524949399805
66.	0.85125	-1.7704680722804016
66.	0.86	-1.775117269627517
66.	0.86875	-1.779701605102212
66.	0.8775	-1.7842225483521361
66.	0.88625	-1.7886815225415837
66.	0.895	-1.793079906241648
66.	0.90375	-1.797419035226533
66.	0.9125	-1.8017002041815164
66.	0.92125	-1.8059246683276924
66.	0.93	-1.8100936449682685
66.	0.93875	-1.8142083149608896
66.	0.9475	-1.8182698241201545
66.	0.95625	-1.8222792845542362
66.	0.965	-1.8262377759392505
66.	0.97375	-1.8301463467347936
66.	0.9825	-1.834006015343855
66.	0.99125	-1.8378177712201007
66.	1.	-1.841582575925352
66.7	0.125	0.
66.7	0.13375	0.
66.7	0.1425	0.
66.7	0.15125	0.
66.7	0.16	0.
66.7	0.16875	0.
66.7	0.1775	0.
66.7	0.18625	0.
66.7	0.195	0.
66.7	0.20375	0.
66.7	0.2125	0.
66.7	0.22125	0.
66.7	0.23	0.
66.7	0.23875	0.
66.7	0.2475	0.
66.7	0.25625	0.
66.7	0.265	0.
66.7	0.27375	0.
66.7	0.2825	0.
66.7	0.29125	0.
66.7	0.3	0.
66.7	0.30875	0.
66.7	0.3175	0.
66.7	0.32625	0.
66.7	0.335	0.
66.7	0.34375	0.
66.7	0.3525	0.
66.7	0.36125	0.
66.7	0.37	0.
66.7	0.37875	0.
66.7	0.3875	0.
66.7	0.39625	0.
66.7	0.405	0.
66.7	0.41375	0.
66.7	0.4225	0.
66.7	0.43125	0.
66.7	0.44	0.
66.7	0.44875	0.
66.7	0.4575	0.
66.7	0.46625	0.
66.7	0.475	0.
66.7	0.48375	0.
66.7	0.4925	0.
66.7	0.50125	0.
66.7	0.51	0.
66.7	0.51875	0.
66.7	0.5275	0.
66.7	0.53625	0.
66.7	0.545	0.
66.7	0.55375	0.
66.7	0.5625	0.
66.7	0.57125	0.
66.7	0.58	0.
66.7	0.58875	0.
66.7	0.5975	0.
66.7	0.60625	0.
66.7	0.615	0.
66.7	0.62375	0.
66.7	0.6325	0.
66.7	0.64125	0.
66.7	0.65	0.
66.7	0.65875	0.
66.7	0.6675	0.
66.7	0.67625	-1.6438857580455664
66.7	0.685	-1.6502272162193818
66.7	0.69375	-1.6564607789187775
66.7	0.7025	-1.6625894535430603
66.7	0.71125	-1.6686161300845683
66.7	0.72	-1.6745435870248762
66.7	0.72875	-1.680374496869648
66.7	0.7375	-1.6861114313482088
66.7	0.74625	-1.6917568663017737
66.7	0.755	-1.6973131862822917
66.7	0.76375	-1.7027826888820885
66.7	0.7725	-1.708167588812874
66.7	0.78125	-1.7134700217512127
66.7	0.79	-1.7186920479662091
66.7	0.79875	-1.7238356557439427
66.7	0.8075	-1.7289027646220756
66.7	0.81625	-1.73389522844703
66.7	0.825	-1.7388148382652076
66.7	0.83375	-1.7436633250588687
66.7	0.8425	-1.748442362336506
66.7	0.85125	-1.7531535685868425
66.7	0.86	-1.7577985096049031
66.7	0.86875	-1.7623787006980351
66.7	0.8775	-1.7668956087791714
66.7	0.88625	-1.7713506543541344
66.7	0.895	-1.7757452134093077
66.7	0.90375	-1.780080619205554
66.7	0.9125	-1.7843581639838828
66.7	0.92125	-1.788579100587973
66.7	0.93	-1.79274464400834
66.7	0.93875	-1.7968559728526032
66.7	0.9475	-1.8009142307460233
66.7	0.95625	-1.8049205276662146
66.7	0.965	-1.8088759412156754
66.7	0.97375	-1.8127815178355529
66.7	0.9825	-1.8166382739638478
66.7	0.99125	-1.8204471971410512
66.7	1.	-1.824209247066032
67.4	0.125	0.
67.4	0.13375	0.
67.4	0.1425	0.
67.4	0.15125	0.
67.4	0.16	0.
67.4	0.16875	0.
67.4	0.1775	0.
67.4	0.18625	0.
67.4	0.195	0.
67.4	0.20375	0.
67.4	0.2125	0.
67.4	0.22125	0.
67.4	0.23	0.
67.4	0.23875	0.
67.4	0.2475	0.
67.4	0.25625	0.
67.4	0.265	0.
67.4	0.27375	0.
67.4	0.2825	0.
67.4	0.29125	0.
67.4	0.3	0.
67.4	0.30875	0.
67.4	0.3175	0.
67.4	0.32625	0.
67.4	0.335	0.
67.4	0.34375	0.
67.4	0.3525	0.
67.4	0.36125	0.
67.4	0.37	0.
67.4	0.37875	0.
67.4	0.3875	0.
67.4	0.39625	0.
67.4	0.405	0.
67.4	0.41375	0.
67.4	0.4225	0.
67.4	0.43125	0.
67.4	0.44	0.
67.4	0.44875	0.
67.4	0.4575	0.
67.4	0.46625	0.
67.4	0.475	0.
67.4	0.48375	0.
67.4	0.4925	0.
67.4	0.50125	0.
67.4	0.51	0.
67.4	0.51875	0.
67.4	0.5275	0.
67.4	0.53625	0.
67.4	0.545	0.
67.4	0.55375	0.
67.4	0.5625	0.
67.4	0.57125	0.
67.4	0.58	0.
67.4	0.58875	0.
67.4	0.5975	0.
67.4	0.60625	0.
67.4	0.615	0.
67.4	0.62375	0.
67.4	0.6325	0.
67.4	0.64125	0.
67.4	0.65	0.
67.4	0.65875	0.
67.4	0.6675	0.
67.4	0.67625	0.
67.4	0.685	0.
67.4	0.69375	-1.6389061478423885
67.4	0.7025	-1.6450277996142186
67.4	0.71125	-1.65104763563708
67.4	0.72	-1.6569684295953493
67.4	0.72875	-1.662792849344756
67.4	0.7375	-1.6685234621066631
67.4	0.74625	-1.6741627393512157
67.4	0.755	-1.6797130613913103
67.4	0.76375	-1.6851767217075662
67.4	0.7725	-1.6905559310228493
67.4	0.78125	-1.6958528211434367
67.4	0.79	-1.7010694485825726
67.4	0.79875	-1.7062077979809382
67.4	0.8075	-1.7112697853374506
67.4	0.81625	-1.7162572610627824
67.4	0.825	-1.7211720128670696
67.4	0.83375	-1.7260157684924131
67.4	0.8425	-1.730790198300013
67.4	0.85125	-1.7354969177210435
67.4	0.86	-1.7401374895797321
67.4	0.86875	-1.7447134262964963
67.4	0.8775	-1.7492261919784347
67.4	0.88625	-1.7536772044039663
67.4	0.895	-1.7580678369079359
67.4	0.90375	-1.7623994201730666
67.4	0.9125	-1.7666732439332473
67.4	0.92125	-1.770890558593773
67.4	0.93	-1.7750525767733076
67.4	0.93875	-1.779160474772031
67.4	0.9475	-1.7832153939701345
67.4	0.95625	-1.7872184421605661
67.4	0.965	-1.7911706948196617
67.4	0.97375	-1.7950731963190873
67.4	0.9825	-1.798926961082278
67.4	0.99125	-1.802732974688378
67.4	1.	-1.8064921949264925
68.1	0.125	0.
68.1	0.13375	0.
68.1	0.1425	0.
68.1	0.15125	0.
68.1	0.16	0.
68.1	0.16875	0.
68.1	0.1775	0.
68.1	0.18625	0.
68.1	0.195	0.
68.1	0.20375	0.
68.1	0.2125	0.
68.1	0.22125	0.
68.1	0.23	0.
68.1	0.23875	0.
68.1	0.2475	0.
68.1	0.25625	0.
68.1	0.265	0.
68.1	0.27375	0.
68.1	0.2825	0.
68.1	0.29125	0.
68.1	0.3	0.
68.1	0.30875	0.
68.1	0.3175	0.
68.1	0.32625	0.
68.1	0.335	0.
68.1	0.34375	0.
68.1	0.3525	0.
68.1	0.36125	0.
68.1	0.37	0.
68.1	0.37875	0.
68.1	0.3875	0.
68.1	0.39625	0.
68.1	0.405	0.
68.1	0.41375	0.
68.1	0.4225	0.
68.1	0.43125	0.
68.1	0.44	0.
68.1	0.44875	0.
68.1	0.4575	0.
68.1	0.46625	0.
68.1	0.475	0.
68.1	0.48375	0.
68.1	0.4925	0.
68.1	0.50125	0.
68.1	0.51	0.
68.1	0.51875	0.
68.1	0.5275	0.
68.1	0.53625	0.
68.1	0.545	0.
68.1	0.55375	0.
68.1	0.5625	0.
68.1	0.57125	0.
68.1	0.58	0.
68.1	0.58875	0.
68.1	0.5975	0.
68.1	0.60625	0.
68.1	0.615	0.
68.1	0.62375	0.
68.1	0.6325	0.
68.1	0.64125	0.
68.1	0.65	0.
68.1	0.65875	0.
68.1	0.6675	0.
68.1	0.67625	0.
68.1	0.685	0.
68.1	0.69375	0.
68.1	0.7025	0.
68.1	0.71125	-1.6331419978909965
68.1	0.72	-1.6390559580886361
68.1	0.72875	-1.6448737213999032
68.1	0.7375	-1.6505978504142458
68.1	0.74625	-1.656230812111102
68.1	0.755	-1.6617749824488173
68.1	0.76375	-1.6672326506847648
68.1	0.7725	-1.6726060234452182
68.1	0.78125	-1.6778972285620601
68.1	0.79	-1.6831083186920521
68.1	0.79875	-1.6882412747331994
68.1	0.8075	-1.693298009051605
68.1	0.81625	-1.6982803685312042
68.1	0.825	-1.7031901374578338
68.1	0.83375	-1.708029040248245
68.1	0.8425	-1.7127987440338768
68.1	0.85125	-1.7175008611085136
68.1	0.86	-1.7221369512482592
68.1	0.86875	-1.726708523911698
68.1	0.8775	-1.7312170403275218
68.1	0.88625	-1.7356639154764157
68.1	0.895	-1.7400505199735095
68.1	0.90375	-1.744378181857287
68.1	0.9125	-1.748648188290418
68.1	0.92125	-1.7528617871776377
68.1	0.93	-1.7570201887054389
68.1	0.93875	-1.761124566808027
68.1	0.9475	-1.7651760605637152
68.1	0.95625	-1.7691757755256325
68.1	0.965	-1.7731247849904057
68.1	0.97375	-1.7770241312082142
68.1	0.9825	-1.7808748265374141
68.1	0.99125	-1.7846778545467286
68.1	1.	-1.7884341710678098
68.8	0.125	0.
68.8	0.13375	0.
68.8	0.1425	0.
68.8	0.15125	0.
68.8	0.16	0.
68.8	0.16875	0.
68.8	0.1775	0.
68.8	0.18625	0.
68.8	0.195	0.
68.8	0.20375	0.
68.8	0.2125	0.
68.8	0.22125	0.
68.8	0.23	0.
68.8	0.23875	0.
68.8	0.2475	0.
68.8	0.25625	0.
68.8	0.265	0.
68.8	0.27375	0.
68.8	0.2825	0.
68.8	0.29125	0.
68.8	0.3	0.
68.8	0.30875	0.
68.8	0.3175	0.
68.8	0.32625	0.
68.8	0.335	0.
68.8	0.34375	0.
68.8	0.3525	0.
68.8	0.36125	0.
68.8	0.37	0.
68.8	0.37875	0.
68.8	0.3875	0.
68.8	0.39625	0.
68.8	0.405	0.
68.8	0.41375	0.
68.8	0.4225	0.
68.8	0.43125	0.
68.8	0.44	0.
68.8	0.44875	0.
68.8	0.4575	0.
68.8	0.46625	0.
68.8	0.475	0.
68.8	0.48375	0.
68.8	0.4925	0.
68.8	0.50125	0.
68.8	0.51	0.
68.8	0.51875	0.
68.8	0.5275	0.
68.8	0.53625	0.
68.8	0.545	0.
68.8	0.55375	0.
68.8	0.5625	0.
68.8	0.57125	0.
68.8	0.58	0.
68.8	0.58875	0.
68.8	0.5975	0.
68.8	0.60625	0.
68.8	0.615	0.
68.8	0.62375	0.
68.8	0.6325	0.
68.8	0.64125	0.
68.8	0.65	0.
68.8	0.65875	0.
68.8	0.6675	0.
68.8	0.67625	0.
68.8	0.685	0.
68.8	0.69375	0.
68.8	0.7025	0.
68.8	0.71125	0.
68.8	0.72	0.
68.8	0.72875	-1.626620137084315
68.8	0.7375	-1.632337619838214
68.8	0.74625	-1.6379641077433538
68.8	0.755	-1.6435019722853728
68.8	0.76375	-1.6489534983843164
68.8	0.7725	-1.6543208884596883
68.8	0.78125	-1.659606266262532
68.8	0.79	-1.6648116804902695
68.8	0.79875	-1.6699391081988075
68.8	0.8075	-1.6749904580253099
68.8	0.81625	-1.6799675732340105
68.8	0.825	-1.6848722345965208
68.8	0.83375	-1.6897061631172265
68.8	0.8425	-1.6944710226135957
68.8	0.85125	-1.6991684221604948
68.8	0.86	-1.7037999184069659
68.8	0.86875	-1.7083670177733046
68.8	0.8775	-1.712871178535729
68.8	0.88625	-1.717313812805419
68.8	0.895	-1.7216962884082345
68.8	0.90375	-1.726019930670987
68.8	0.9125	-1.7302860241197446
68.8	0.92125	-1.7344958140952724
68.8	0.93	-1.7386505082903796
68.8	0.93875	-1.742751278213618
68.8	0.9475	-1.7467992605835023
68.8	0.95625	-1.7507955586571273
68.8	0.965	-1.754741243496831
68.8	0.97375	-1.758637355178308
68.8	0.9825	-1.762484903943363
68.8	0.99125	-1.7662848713002954
68.8	1.	-1.7700382110747246
69.5	0.125	0.
69.5	0.13375	0.
69.5	0.1425	0.
69.5	0.15125	0.
69.5	0.16	0.
69.5	0.16875	0.
69.5	0.1775	0.
69.5	0.18625	0.
69.5	0.195	0.
69.5	0.20375	0.
69.5	0.2125	0.
69.5	0.22125	0.
69.5	0.23	0.
69.5	0.23875	0.
69.5	0.2475	0.
69.5	0.25625	0.
69.5	0.265	0.
69.5	0.27375	0.
69.5	0.2825	0.
69.5	0.29125	0.
69.5	0.3	0.
69.5	0.30875	0.
69.5	0.3175	0.
69.5	0.32625	0.
69.5	0.335	0.
69.5	0.34375	0.
69.5	0.3525	0.
69.5	0.36125	0.
69.5	0.37	0.
69.5	0.37875	0.
69.5	0.3875	0.
69.5	0.39625	0.
69.5	0.405	0.
69.5	0.41375	0.
69.5	0.4225	0.
69.5	0.43125	0.
69.5	0.44	0.
69.5	0.44875	0.
69.5	0.4575	0.
69.5	0.46625	0.
69.5	0.475	0.
69.5	0.48375	0.
69.5	0.4925	0.
69.5	0.50125	0.
69.5	0.51	0.
69.5	0.51875	0.
69.5	0.5275	0.
69.5	0.53625	0.
69.5	0.545	0.
69.5	0.55375	0.
69.5	0.5625	0.
69.5	0.57125	0.
69.5	0.58	0.
69.5	0.58875	0.
69.5	0.5975	0.
69.5	0.60625	0.
69.5	0.615	0.
69.5	0.62375	0.
69.5	0.6325	0.
69.5	0.64125	0.
69.5	0.65	0.
69.5	0.65875	0.
69.5	0.6675	0.
69.5	0.67625	0.
69.5	0.685	0.
69.5	0.69375	0.
69.5	0.7025	0.
69.5	0.71125	0.
69.5	0.72	0.
69.5	0.72875	0.
69.5	0.7375	0.
69.5	0.74625	-1.6193659199772694
69.5	0.755	-1.6248973243913885
69.5	0.76375	-1.6303425581307498
69.5	0.7725	-1.6357038192953994
69.5	0.78125	-1.6409832274466973
69.5	0.79	-1.6461828272175647
69.5	0.79875	-1.6513045917201792
69.5	0.8075	-1.6563504257645225
69.5	0.81625	-1.6613221689001316
69.5	0.825	-1.6662215982925157
69.5	0.83375	-1.6710504314448114
69.5	0.8425	-1.6758103287745023
69.5	0.85125	-1.6805028960542872
69.5	0.86	-1.685129686725546
69.5	0.86875	-1.6896922040922344
69.5	0.8775	-1.6941919034024957
69.5	0.88625	-1.6986301938247605
69.5	0.895	-1.703008440324639
69.5	0.90375	-1.7073279654484734
69.5	0.9125	-1.7115900510190314
69.5	0.92125	-1.7157959397484293
69.5	0.93	-1.71994683677306
69.5	0.93875	-1.7240439111149644
69.5	0.9475	-1.7280882970738072
69.5	0.95625	-1.7320810955533361
69.5	0.965	-1.7360233753259666
69.5	0.97375	-1.7399161742388947
69.5	0.9825	-1.7437605003649157
69.5	0.99125	-1.7475573331009575
69.5	1.	-1.7513076242171082
70.2	0.125	0.
70.2	0.13375	0.
70.2	0.1425	0.
70.2	0.15125	0.
70.2	0.16	0.
70.2	0.16875	0.
70.2	0.1775	0.
70.2	0.18625	0.
70.2	0.195	0.
70.2	0.20375	0.
70.2	0.2125	0.
70.2	0.22125	0.
70.2	0.23	0.
70.2	0.23875	0.
70.2	0.2475	0.
70.2	0.25625	0.
70.2	0.265	0.
70.2	0.27375	0.
70.2	0.2825	0.
70.2	0.29125	0.
70.2	0.3	0.
70.2	0.30875	0.
70.2	0.3175	0.
70.2	0.32625	0.
70.2	0.335	0.
70.2	0.34375	0.
70.2	0.3525	0.
70.2	0.36125	0.
70.2	0.37	0.
70.2	0.37875	0.
70.2	0.3875	0.
70.2	0.39625	0.
70.2	0.405	0.
70.2	0.41375	0.
70.2	0.4225	0.
70.2	0.43125	0.
70.2	0.44	0.
70.2	0.44875	0.
70.2	0.4575	0.
70.2	0.46625	0.
70.2	0.475	0.
70.2	0.48375	0.
70.2	0.4925	0.
70.2	0.50125	0.
70.2	0.51	0.
70.2	0.51875	0.
70.2	0.5275	0.
70.2	0.53625	0.
70.2	0.545	0.
70.2	0.55375	0.
70.2	0.5625	0.
70.2	0.57125	0.
70.2	0.58	0.
70.2	0.58875	0.
70.2	0.5975	0.
70.2	0.60625	0.
70.2	0.615	0.
70.2	0.62375	0.
70.2	0.6325	0.
70.2	0.64125	0.
70.2	0.65	0.
70.2	0.65875	0.
70.2	0.6675	0.
70.2	0.67625	0.
70.2	0.685	0.
70.2	0.69375	0.
70.2	0.7025	0.
70.2	0.71125	0.
70.2	0.72	0.
70.2	0.72875	0.
70.2	0.7375	0.
70.2	0.74625	0.
70.2	0.755	0.
70.2	0.76375	-1.6114033828054672
70.2	0.7725	-1.6167583688253069
70.2	0.78125	-1.6220316650486477
70.2	0.79	-1.6272253119363767
70.2	0.79875	-1.632341278553041
70.2	0.8075	-1.6373814657810162
70.2	0.81625	-1.6423477093580583
70.2	0.825	-1.6472417827496904
70.2	0.83375	-1.6520653998669905
70.2	0.8425	-1.6568202176395983
70.2	0.85125	-1.6615078384530193
70.2	0.86	-1.6661298124586648
70.2	0.86875	-1.6706876397644612
70.2	0.8775	-1.6751827725133008
70.2	0.88625	-1.6796166168561044
70.2	0.895	-1.6839905348257953
70.2	0.90375	-1.6883058461180473
70.2	0.9125	-1.692563829784277
70.2	0.92125	-1.696765725841975
70.2	0.93	-1.7009127368071335
70.2	0.93875	-1.7050060291532176
70.2	0.9475	-1.7090467347008271
70.2	0.95625	-1.7130359519419298
70.2	0.965	-1.7169747473023056
70.2	0.97375	-1.7208641563455909
70.2	0.9825	-1.7247051849221138
70.2	0.99125	-1.7284988102655074
70.2	1.	-1.7322459820398952
70.9	0.125	0.
70.9	0.13375	0.
70.9	0.1425	0.
70.9	0.15125	0.
70.9	0.16	0.
70.9	0.16875	0.
70.9	0.1775	0.
70.9	0.18625	0.
70.9	0.195	0.
70.9	0.20375	0.
70.9	0.2125	0.
70.9	0.22125	0.
70.9	0.23	0.
70.9	0.23875	0.
70.9	0.2475	0.
70.9	0.25625	0.
70.9	0.265	0.
70.9	0.27375	0.
70.9	0.2825	0.
70.9	0.29125	0.
70.9	0.3	0.
70.9	0.30875	0.
70.9	0.3175	0.
70.9	0.32625	0.
70.9	0.335	0.
70.9	0.34375	0.
70.9	0.3525	0.
70.9	0.36125	0.
70.9	0.37	0.
70.9	0.37875	0.
70.9	0.3875	0.
70.9	0.39625	0.
70.9	0.405	0.
70.9	0.41375	0.
70.9	0.4225	0.
70.9	0.43125	0.
70.9	0.44	0.
70.9	0.44875	0.
70.9	0.4575	0.
70.9	0.46625	0.
70.9	0.475	0.
70.9	0.48375	0.
70.9	0.4925	0.
70.9	0.50125	0.
70.9	0.51	0.
70.9	0.51875	0.
70.9	0.5275	0.
70.9	0.53625	0.
70.9	0.545	0.
70.9	0.55375	0.
70.9	0.5625	0.
70.9	0.57125	0.
70.9	0.58	0.
70.9	0.58875	0.
70.9	0.5975	0.
70.9	0.60625	0.
70.9	0.615	0.
70.9	0.62375	0.
70.9	0.6325	0.
70.9	0.64125	0.
70.9	0.65	0.
70.9	0.65875	0.
70.9	0.6675	0.
70.9	0.67625	0.
70.9	0.685	0.
70.9	0.69375	0.
70.9	0.7025	0.
70.9	0.71125	0.
70.9	0.72	0.
70.9	0.72875	0.
70.9	0.7375	0.
70.9	0.74625	0.
70.9	0.755	0.
70.9	0.76375	0.
70.9	0.7725	0.
70.9	0.78125	-1.602755379573057
70.9	0.79	-1.6079429353605132
70.9	0.79875	-1.6130529696866964
70.9	0.8075	-1.6180873794037092
70.9	0.81625	-1.623047996338292
70.9	0.825	-1.627936590160035
70.9	0.83375	-1.63275487109517
70.9	0.8425	-1.6375044924957323
70.9	0.85125	-1.6421870532731824
70.9	0.86	-1.6468041002049074
70.9	0.86875	-1.6513571301214296
70.9	0.8775	-1.6558475919815954
70.9	0.88625	-1.6602768888424997
70.9	0.895	-1.6646463797304467
70.9	0.90375	-1.6689573814188021
70.9	0.9125	-1.6732111701181975
70.9	0.92125	-1.6774089830841838
70.9	0.93	-1.6815520201470853
70.9	0.93875	-1.6856414451684896
70.9	0.9475	-1.6896783874285242
70.9	0.95625	-1.6936639429477984
70.9	0.965	-1.697599175747633
70.9	0.97375	-1.7014851190519789
70.9	0.9825	-1.7053227764342052
70.9	0.99125	-1.7091131229117358
70.9	1.	-1.7128571059913347
71.6	0.125	0.
71.6	0.13375	0.
71.6	0.1425	0.
71.6	0.15125	0.
71.6	0.16	0.
71.6	0.16875	0.
71.6	0.1775	0.
71.6	0.18625	0.
71.6	0.195	0.
71.6	0.20375	0.
71.6	0.2125	0.
71.6	0.22125	0.
71.6	0.23	0.
71.6	0.23875	0.
71.6	0.2475	0.
71.6	0.25625	0.
71.6	0.265	0.
71.6	0.27375	0.
71.6	0.2825	0.
71.6	0.29125	0.
71.6	0.3	0.
71.6	0.30875	0.
71.6	0.3175	0.
71.6	0.32625	0.
71.6	0.335	0.
71.6	0.34375	0.
71.6	0.3525	0.
71.6	0.36125	0.
71.6	0.37	0.
71.6	0.37875	0.
71.6	0.3875	0.
71.6	0.39625	0.
71.6	0.405	0.
71.6	0.41375	0.
71.6	0.4225	0.
71.6	0.43125	0.
71.6	0.44	0.
71.6	0.44875	0.
71.6	0.4575	0.
71.6	0.46625	0.
71.6	0.475	0.
71.6	0.48375	0.
71.6	0.4925	0.
71.6	0.50125	0.
71.6	0.51	0.
71.6	0.51875	0.
71.6	0.5275	0.
71.6	0.53625	0.
71.6	0.545	0.
71.6	0.55375	0.
71.6	0.5625	0.
71.6	0.57125	0.
71.6	0.58	0.
71.6	0.58875	0.
71.6	0.5975	0.
71.6	0.60625	0.
71.6	0.615	0.
71.6	0.62375	0.
71.6	0.6325	0.
71.6	0.64125	0.
71.6	0.65	0.
71.6	0.65875	0.
71.6	0.6675	0.
71.6	0.67625	0.
71.6	0.685	0.
71.6	0.69375	0.
71.6	0.7025	0.
71.6	0.71125	0.
71.6	0.72	0.
71.6	0.72875	0.
71.6	0.7375	0.
71.6	0.74625	0.
71.6	0.755	0.
71.6	0.76375	0.
71.6	0.7725	0.
71.6	0.78125	0.
71.6	0.79	0.
71.6	0.79875	-1.5934437008289524
71.6	0.8075	-1.598472202754153
71.6	0.81625	-1.6034270664394612
71.6	0.825	-1.608310057660469
71.6	0.83375	-1.6131228828637338
71.6	0.8425	-1.6178671917319758
71.6	0.85125	-1.6225445796138835
71.6	0.86	-1.627156589826962
71.6	0.86875	-1.6317047158412268
71.6	0.8775	-1.6361904033510197
71.6	0.88625	-1.6406150522416978
71.6	0.895	-1.644980018457478
71.6	0.90375	-1.6492866157762986
71.6	0.9125	-1.6535361174971512
71.6	0.92125	-1.657729758044969
71.6	0.93	-1.6618687344978205
71.6	0.93875	-1.665954208040846
71.6	0.9475	-1.6699873053510752
71.6	0.95625	-1.673969119916998
71.6	0.965	-1.6779007132965198
71.6	0.97375	-1.681783116316687
71.6	0.9825	-1.6856173302183624
71.6	0.99125	-1.6894043277488284
71.6	1.	-1.6931450542051143
72.3	0.125	0.
72.3	0.13375	0.
72.3	0.1425	0.
72.3	0.15125	0.
72.3	0.16	0.
72.3	0.16875	0.
72.3	0.1775	0.
72.3	0.18625	0.
72.3	0.195	0.
72.3	0.20375	0.
72.3	0.2125	0.
72.3	0.22125	0.
72.3	0.23	0.
72.3	0.23875	0.
72.3	0.2475	0.
72.3	0.25625	0.
72.3	0.265	0.
72.3	0.27375	0.
72.3	0.2825	0.
72.3	0.29125	0.
72.3	0.3	0.
72.3	0.30875	0.
72.3	0.3175	0.
72.3	0.32625	0.
72.3	0.335	0.
72.3	0.34375	0.
72.3	0.3525	0.
72.3	0.36125	0.
72.3	0.37	0.
72.3	0.37875	0.
72.3	0.3875	0.
72.3	0.39625	0.
72.3	0.405	0.
72.3	0.41375	0.
72.3	0.4225	0.
72.3	0.43125	0.
72.3	0.44	0.
72.3	0.44875	0.
72.3	0.4575	0.
72.3	0.46625	0.
72.3	0.475	0.
72.3	0.48375	0.
72.3	0.4925	0.
72.3	0.50125	0.
72.3	0.51	0.
72.3	0.51875	0.
72.3	0.5275	0.
72.3	0.53625	0.
72.3	0.545	0.
72.3	0.55375	0.
72.3	0.5625	0.
72.3	0.57125	0.
72.3	0.58	0.
72.3	0.58875	0.
72.3	0.5975	0.
72.3	0.60625	0.
72.3	0.615	0.
72.3	0.62375	0.
72.3	0.6325	0.
72.3	0.64125	0.
72.3	0.65	0.
72.3	0.65875	0.
72.3	0.6675	0.
72.3	0.67625	0.
72.3	0.685	0.
72.3	0.69375	0.
72.3	0.7025	0.
72.3	0.71125	0.
72.3	0.72	0.
72.3	0.72875	0.
72.3	0.7375	0.
72.3	0.74625	0.
72.3	0.755	0.
72.3	0.76375	0.
72.3	0.7725	0.
72.3	0.78125	0.
72.3	0.79	0.
72.3	0.79875	0.
72.3	0.8075	0.
72.3	0.81625	-1.5834891773756545
72.3	0.825	-1.588366443570466
72.3	0.83375	-1.5931736941580341
72.3	0.8425	-1.5979125750580399
72.3	0.85125	-1.6025846779657482
72.3	0.86	-1.6071915426510728
72.3	0.86875	-1.611734659138642
72.3	0.8775	-1.6162154697761304
72.3	0.88625	-1.6206353711976018
72.3	0.895	-1.6249957161881403
72.3	0.90375	-1.629297815455625
72.3	0.9125	-1.6335429393150915
72.3	0.92125	-1.6377323192907716
72.3	0.93	-1.6418671496405435
72.3	0.93875	-1.6459485888072296
72.3	0.9475	-1.6499777608008799
72.3	0.95625	-1.653955756515901
72.3	0.965	-1.6578836349866646
72.3	0.97375	-1.6617624245849707
72.3	0.9825	-1.6655931241625488
72.3	0.99125	-1.669376704141566
72.3	1.	-1.673114107555934
73.	0.125	0.
73.	0.13375	0.
73.	0.1425	0.
73.	0.15125	0.
73.	0.16	0.
73.	0.16875	0.
73.	0.1775	0.
73.	0.18625	0.
73.	0.195	0.
73.	0.20375	0.
73.	0.2125	0.
73.	0.22125	0.
73.	0.23	0.
73.	0.23875	0.
73.	0.2475	0.
73.	0.25625	0.
73.	0.265	0.
73.	0.27375	0.
73.	0.2825	0.
73.	0.29125	0.
73.	0.3	0.
73.	0.30875	0.
73.	0.3175	0.
73.	0.32625	0.
73.	0.335	0.
73.	0.34375	0.
73.	0.3525	0.
73.	0.36125	0.
73.	0.37	0.
73.	0.37875	0.
73.	0.3875	0.
73.	0.39625	0.
73.	0.405	0.
73.	0.41375	0.
73.	0.4225	0.
73.	0.43125	0.
73.	0.44	0.
73.	0.44875	0.
73.	0.4575	0.
73.	0.46625	0.
73.	0.475	0.
73.	0.48375	0.
73.	0.4925	0.
73.	0.50125	0.
73.	0.51	0.
73.	0.51875	0.
73.	0.5275	0.
73.	0.53625	0.
73.	0.545	0.
73.	0.55375	0.
73.	0.5625	0.
73.	0.57125	0.
73.	0.58	0.
73.	0.58875	0.
73.	0.5975	0.
73.	0.60625	0.
73.	0.615	0.
73.	0.62375	0.
73.	0.6325	0.
73.	0.64125	0.
73.	0.65	0.
73.	0.65875	0.
73.	0.6675	0.
73.	0.67625	0.
73.	0.685	0.
73.	0.69375	0.
73.	0.7025	0.
73.	0.71125	0.
73.	0.72	0.
73.	0.72875	0.
73.	0.7375	0.
73.	0.74625	0.
73.	0.755	0.
73.	0.76375	0.
73.	0.7725	0.
73.	0.78125	0.
73.	0.79	0.
73.	0.79875	0.
73.	0.8075	0.
73.	0.81625	0.
73.	0.825	0.
73.	0.83375	-1.572911770842881
73.	0.8425	-1.5776451091229036
73.	0.85125	-1.5823118158197509
73.	0.86	-1.5869134270661345
73.	0.86875	-1.5914514293545892
73.	0.8775	-1.5959272616022058
73.	0.88625	-1.6003423171105164
73.	0.895	-1.6046979454268075
73.	0.90375	-1.608995454112709
73.	0.9125	-1.6132361104254909
73.	0.92125	-1.617421142917159
73.	0.93	-1.6215517429560795
73.	0.93875	-1.6256290661755541
73.	0.9475	-1.6296542338534872
73.	0.95625	-1.6336283342270035
73.	0.965	-1.637552423745627
73.	0.97375	-1.6414275282664241
73.	0.9825	-1.6452546441942566
73.	0.99125	-1.6490347395701337
73.	1.	-1.65276875511044
73.7	0.125	0.
73.7	0.13375	0.
73.7	0.1425	0.
73.7	0.15125	0.
73.7	0.16	0.
73.7	0.16875	0.
73.7	0.1775	0.
73.7	0.18625	0.
73.7	0.195	0.
73.7	0.20375	0.
73.7	0.2125	0.
73.7	0.22125	0.
73.7	0.23	0.
73.7	0.23875	0.
73.7	0.2475	0.
73.7	0.25625	0.
73.7	0.265	0.
73.7	0.27375	0.
73.7	0.2825	0.
73.7	0.29125	0.
73.7	0.3	0.
73.7	0.30875	0.
73.7	0.3175	0.
73.7	0.32625	0.
73.7	0.335	0.
73.7	0.34375	0.
73.7	0.3525	0.
73.7	0.36125	0.
73.7	0.37	0.
73.7	0.37875	0.
73.7	0.3875	0.
73.7	0.39625	0.
73.7	0.405	0.
73.7	0.41375	0.
73.7	0.4225	0.
73.7	0.43125	0.
73.7	0.44	0.
73.7	0.44875	0.
73.7	0.4575	0.
73.7	0.46625	0.
73.7	0.475	0.
73.7	0.48375	0.
73.7	0.4925	0.
73.7	0.50125	0.
73.7	0.51	0.
73.7	0.51875	0.
73.7	0.5275	0.
73.7	0.53625	0.
73.7	0.545	0.
73.7	0.55375	0.
73.7	0.5625	0.
73.7	0.57125	0.
73.7	0.58	0.
73.7	0.58875	0.
73.7	0.5975	0.
73.7	0.60625	0.
73.7	0.615	0.
73.7	0.62375	0.
73.7	0.6325	0.
73.7	0.64125	0.
73.7	0.65	0.
73.7	0.65875	0.
73.7	0.6675	0.
73.7	0.67625	0.
73.7	0.685	0.
73.7	0.69375	0.
73.7	0.7025	0.
73.7	0.71125	0.
73.7	0.72	0.
73.7	0.72875	0.
73.7	0.7375	0.
73.7	0.74625	0.
73.7	0.755	0.
73.7	0.76375	0.
73.7	0.7725	0.
73.7	0.78125	0.
73.7	0.79	0.
73.7	0.79875	0.
73.7	0.8075	0.
73.7	0.81625	0.
73.7	0.825	0.
73.7	0.83375	0.
73.7	0.8425	0.
73.7	0.85125	-1.5617306527969403
73.7	0.86	-1.5663269036434944
73.7	0.86875	-1.5708596880660497
73.7	0.8775	-1.5753304414653944
73.7	0.88625	-1.5797405537275606
73.7	0.895	-1.584091371081712
73.7	0.90375	-1.588384197865439
73.7	0.9125	-1.5926202982028999
73.7	0.92125	-1.5968008976008767
73.7	0.93	-1.6009271844674782
73.7	0.93875	-1.605000311557915
73.7	0.9475	-1.6090213973514667
73.7	0.95625	-1.6129915273635023
73.7	0.965	-1.616911755396171
73.7	0.97375	-1.6207831047311372
73.7	0.9825	-1.624606569267529
73.7	0.99125	-1.6283831146080607
73.7	1.	-1.6321136790961255
74.4	0.125	0.
74.4	0.13375	0.
74.4	0.1425	0.
74.4	0.15125	0.
74.4	0.16	0.
74.4	0.16875	0.
74.4	0.1775	0.
74.4	0.18625	0.
74.4	0.195	0.
74.4	0.20375	0.
74.4	0.2125	0.
74.4	0.22125	0.
74.4	0.23	0.
74.4	0.23875	0.
74.4	0.2475	0.
74.4	0.25625	0.
74.4	0.265	0.
74.4	0.27375	0.
74.4	0.2825	0.
74.4	0.29125	0.
74.4	0.3	0.
74.4	0.30875	0.
74.4	0.3175	0.
74.4	0.32625	0.
74.4	0.335	0.
74.4	0.34375	0.
74.4	0.3525	0.
74.4	0.36125	0.
74.4	0.37	0.
74.4	0.37875	0.
74.4	0.3875	0.
74.4	0.39625	0.
74.4	0.405	0.
74.4	0.41375	0.
74.4	0.4225	0.
74.4	0.43125	0.
74.4	0.44	0.
74.4	0.44875	0.
74.4	0.4575	0.
74.4	0.46625	0.
74.4	0.475	0.
74.4	0.48375	0.
74.4	0.4925	0.
74.4	0.50125	0.
74.4	0.51	0.
74.4	0.51875	0.
74.4	0.5275	0.
74.4	0.53625	0.
74.4	0.545	0.
74.4	0.55375	0.
74.4	0.5625	0.
74.4	0.57125	0.
74.4	0.58	0.
74.4	0.58875	0.
74.4	0.5975	0.
74.4	0.60625	0.
74.4	0.615	0.
74.4	0.62375	0.
74.4	0.6325	0.
74.4	0.64125	0.
74.4	0.65	0.
74.4	0.65875	0.
74.4	0.6675	0.
74.4	0.67625	0.
74.4	0.685	0.
74.4	0.69375	0.
74.4	0.7025	0.
74.4	0.71125	0.
74.4	0.72	0.
74.4	0.72875	0.
74.4	0.7375	0.
74.4	0.74625	0.
74.4	0.755	0.
74.4	0.76375	0.
74.4	0.7725	0.
74.4	0.78125	0.
74.4	0.79	0.
74.4	0.79875	0.
74.4	0.8075	0.
74.4	0.81625	0.
74.4	0.825	0.
74.4	0.83375	0.
74.4	0.8425	0.
74.4	0.85125	0.
74.4	0.86	0.
74.4	0.86875	-1.5499642738368744
74.4	0.8775	-1.5544298490336308
74.4	0.88625	-1.5588349218737612
74.4	0.895	-1.5631808351862726
74.4	0.90375	-1.56746889000529
74.4	0.9125	-1.5717003472449362
74.4	0.92125	-1.575876429292252
74.4	0.93	-1.5799983215228899
74.4	0.93875	-1.5840671737439953
74.4	0.9475	-1.5880841015683895
74.4	0.95625	-1.5920501877239208
74.4	0.965	-1.5959664833015774
74.4	0.97375	-1.5998340089457521
74.4	0.9825	-1.6036537559898079
74.4	0.99125	-1.6074266875399108
74.4	1.	-1.6111537395099165
75.1	0.125	0.
75.1	0.13375	0.
75.1	0.1425	0.
75.1	0.15125	0.
75.1	0.16	0.
75.1	0.16875	0.
75.1	0.1775	0.
75.1	0.18625	0.
75.1	0.195	0.
75.1	0.20375	0.
75.1	0.2125	0.
75.1	0.22125	0.
75.1	0.23	0.
75.1	0.23875	0.
75.1	0.2475	0.
75.1	0.25625	0.
75.1	0.265	0.
75.1	0.27375	0.
75.1	0.2825	0.
75.1	0.29125	0.
75.1	0.3	0.
75.1	0.30875	0.
75.1	0.3175	0.
75.1	0.32625	0.
75.1	0.335	0.
75.1	0.34375	0.
75.1	0.3525	0.
75.1	0.36125	0.
75.1	0.37	0.
75.1	0.37875	0.
75.1	0.3875	0.
75.1	0.39625	0.
75.1	0.405	0.
75.1	0.41375	0.
75.1	0.4225	0.
75.1	0.43125	0.
75.1	0.44	0.
75.1	0.44875	0.
75.1	0.4575	0.
75.1	0.46625	0.
75.1	0.475	0.
75.1	0.48375	0.
75.1	0.4925	0.
75.1	0.50125	0.
75.1	0.51	0.
75.1	0.51875	0.
75.1	0.5275	0.
75.1	0.53625	0.
75.1	0.545	0.
75.1	0.55375	0.
75.1	0.5625	0.
75.1	0.57125	0.
75.1	0.58	0.
75.1	0.58875	0.
75.1	0.5975	0.
75.1	0.60625	0.
75.1	0.615	0.
75.1	0.62375	0.
75.1	0.6325	0.
75.1	0.64125	0.
75.1	0.65	0.
75.1	0.65875	0.
75.1	0.6675	0.
75.1	0.67625	0.
75.1	0.685	0.
75.1	0.69375	0.
75.1	0.7025	0.
75.1	0.71125	0.
75.1	0.72	0.
75.1	0.72875	0.
75.1	0.7375	0.
75.1	0.74625	0.
75.1	0.755	0.
75.1	0.76375	0.
75.1	0.7725	0.
75.1	0.78125	0.
75.1	0.79	0.
75.1	0.79875	0.
75.1	0.8075	0.
75.1	0.81625	0.
75.1	0.825	0.
75.1	0.83375	0.
75.1	0.8425	0.
75.1	0.85125	0.
75.1	0.86	0.
75.1	0.86875	0.
75.1	0.8775	0.
75.1	0.88625	-1.5376304239420269
75.1	0.895	-1.5419713413793175
75.1	0.90375	-1.5462545354678505
75.1	0.9125	-1.5504812638331709
75.1	0.92125	-1.554652745666507
75.1	0.93	-1.5587701632373592
75.1	0.93875	-1.5628346633333943
75.1	0.9475	-1.5668473586317613
75.1	0.95625	-1.5708093290056842
75.1	0.965	-1.5747216227699259
75.1	0.97375	-1.5785852578685002
75.1	0.9825	-1.5824012230077842
75.1	0.99125	-1.586170478737994
75.1	1.	-1.5898939584857956
75.8	0.125	0.
75.8	0.13375	0.
75.8	0.1425	0.
75.8	0.15125	0.
75.8	0.16	0.
75.8	0.16875	0.
75.8	0.1775	0.
75.8	0.18625	0.
75.8	0.195	0.
75.8	0.20375	0.
75.8	0.2125	0.
75.8	0.22125	0.
75.8	0.23	0.
75.8	0.23875	0.
75.8	0.2475	0.
75.8	0.25625	0.
75.8	0.265	0.
75.8	0.27375	0.
75.8	0.2825	0.
75.8	0.29125	0.
75.8	0.3	0.
75.8	0.30875	0.
75.8	0.3175	0.
75.8	0.32625	0.
75.8	0.335	0.
75.8	0.34375	0.
75.8	0.3525	0.
75.8	0.36125	0.
75.8	0.37	0.
75.8	0.37875	0.
75.8	0.3875	0.
75.8	0.39625	0.
75.8	0.405	0.
75.8	0.41375	0.
75.8	0.4225	0.
75.8	0.43125	0.
75.8	0.44	0.
75.8	0.44875	0.
75.8	0.4575	0.
75.8	0.46625	0.
75.8	0.475	0.
75.8	0.48375	0.
75.8	0.4925	0.
75.8	0.50125	0.
75.8	0.51	0.
75.8	0.51875	0.
75.8	0.5275	0.
75.8	0.53625	0.
75.8	0.545	0.
75.8	0.55375	0.
75.8	0.5625	0.
75.8	0.57125	0.
75.8	0.58	0.
75.8	0.58875	0.
75.8	0.5975	0.
75.8	0.60625	0.
75.8	0.615	0.
75.8	0.62375	0.
75.8	0.6325	0.
75.8	0.64125	0.
75.8	0.65	0.
75.8	0.65875	0.
75.8	0.6675	0.
75.8	0.67625	0.
75.8	0.685	0.
75.8	0.69375	0.
75.8	0.7025	0.
75.8	0.71125	0.
75.8	0.72	0.
75.8	0.72875	0.
75.8	0.7375	0.
75.8	0.74625	0.
75.8	0.755	0.
75.8	0.76375	0.
75.8	0.7725	0.
75.8	0.78125	0.
75.8	0.79	0.
75.8	0.79875	0.
75.8	0.8075	0.
75.8	0.81625	0.
75.8	0.825	0.
75.8	0.83375	0.
75.8	0.8425	0.
75.8	0.85125	0.
75.8	0.86	0.
75.8	0.86875	0.
75.8	0.8775	0.
75.8	0.88625	0.
75.8	0.895	0.
75.8	0.90375	-1.5247462851769598
75.8	0.9125	-1.5289682002677245
75.8	0.92125	-1.5331350004488704
75.8	0.93	-1.5372478648085137
75.8	0.93875	-1.5413079370419538
75.8	0.9475	-1.5453163268200325
75.8	0.95625	-1.5492741110928825
75.8	0.965	-1.5531823353326588
75.8	0.97375	-1.5570420147186224
75.8	0.9825	-1.560854135267726
75.8	0.99125	-1.564619654913657
75.8	1.	-1.56833950453711
76.5	0.125	0.
76.5	0.13375	0.
76.5	0.1425	0.
76.5	0.15125	0.
76.5	0.16	0.
76.5	0.16875	0.
76.5	0.1775	0.
76.5	0.18625	0.
76.5	0.195	0.
76.5	0.20375	0.
76.5	0.2125	0.
76.5	0.22125	0.
76.5	0.23	0.
76.5	0.23875	0.
76.5	0.2475	0.
76.5	0.25625	0.
76.5	0.265	0.
76.5	0.27375	0.
76.5	0.2825	0.
76.5	0.29125	0.
76.5	0.3	0.
76.5	0.30875	0.
76.5	0.3175	0.
76.5	0.32625	0.
76.5	0.335	0.
76.5	0.34375	0.
76.5	0.3525	0.
76.5	0.36125	0.
76.5	0.37	0.
76.5	0.37875	0.
76.5	0.3875	0.
76.5	0.39625	0.
76.5	0.405	0.
76.5	0.41375	0.
76.5	0.4225	0.
76.5	0.43125	0.
76.5	0.44	0.
76.5	0.44875	0.
76.5	0.4575	0.
76.5	0.46625	0.
76.5	0.475	0.
76.5	0.48375	0.
76.5	0.4925	0.
76.5	0.50125	0.
76.5	0.51	0.
76.5	0.51875	0.
76.5	0.5275	0.
76.5	0.53625	0.
76.5	0.545	0.
76.5	0.55375	0.
76.5	0.5625	0.
76.5	0.57125	0.
76.5	0.58	0.
76.5	0.58875	0.
76.5	0.5975	0.
76.5	0.60625	0.
76.5	0.615	0.
76.5	0.62375	0.
76.5	0.6325	0.
76.5	0.64125	0.
76.5	0.65	0.
76.5	0.65875	0.
76.5	0.6675	0.
76.5	0.67625	0.
76.5	0.685	0.
76.5	0.69375	0.
76.5	0.7025	0.
76.5	0.71125	0.
76.5	0.72	0.
76.5	0.72875	0.
76.5	0.7375	0.
76.5	0.74625	0.
76.5	0.755	0.
76.5	0.76375	0.
76.5	0.7725	0.
76.5	0.78125	0.
76.5	0.79	0.
76.5	0.79875	0.
76.5	0.8075	0.
76.5	0.81625	0.
76.5	0.825	0.
76.5	0.83375	0.
76.5	0.8425	0.
76.5	0.85125	0.
76.5	0.86	0.
76.5	0.86875	0.
76.5	0.8775	0.
76.5	0.88625	0.
76.5	0.895	0.
76.5	0.90375	0.
76.5	0.9125	0.
76.5	0.92125	-1.5113284777235245
76.5	0.93	-1.5154367118162573
76.5	0.93875	-1.5194922819922558
76.5	0.9475	-1.5234962948439634
76.5	0.95625	-1.5274498243285524
76.5	0.965	-1.5313539130078393
76.5	0.97375	-1.5352095732306612
76.5	0.9825	-1.5390177882608551
76.5	0.99125	-1.5427795133537987
76.5	1.	-1.54649567678427
77.2	0.125	0.
77.2	0.13375	0.
77.2	0.1425	0.
77.2	0.15125	0.
77.2	0.16	0.
77.2	0.16875	0.
77.2	0.1775	0.
77.2	0.18625	0.
77.2	0.195	0.
77.2	0.20375	0.
77.2	0.2125	0.
77.2	0.22125	0.
77.2	0.23	0.
77.2	0.23875	0.
77.2	0.2475	0.
77.2	0.25625	0.
77.2	0.265	0.
77.2	0.27375	0.
77.2	0.2825	0.
77.2	0.29125	0.
77.2	0.3	0.
77.2	0.30875	0.
77.2	0.3175	0.
77.2	0.32625	0.
77.2	0.335	0.
77.2	0.34375	0.
77.2	0.3525	0.
77.2	0.36125	0.
77.2	0.37	0.
77.2	0.37875	0.
77.2	0.3875	0.
77.2	0.39625	0.
77.2	0.405	0.
77.2	0.41375	0.
77.2	0.4225	0.
77.2	0.43125	0.
77.2	0.44	0.
77.2	0.44875	0.
77.2	0.4575	0.
77.2	0.46625	0.
77.2	0.475	0.
77.2	0.48375	0.
77.2	0.4925	0.
77.2	0.50125	0.
77.2	0.51	0.
77.2	0.51875	0.
77.2	0.5275	0.
77.2	0.53625	0.
77.2	0.545	0.
77.2	0.55375	0.
77.2	0.5625	0.
77.2	0.57125	0.
77.2	0.58	0.
77.2	0.58875	0.
77.2	0.5975	0.
77.2	0.60625	0.
77.2	0.615	0.
77.2	0.62375	0.
77.2	0.6325	0.
77.2	0.64125	0.
77.2	0.65	0.
77.2	0.65875	0.
77.2	0.6675	0.
77.2	0.67625	0.
77.2	0.685	0.
77.2	0.69375	0.
77.2	0.7025	0.
77.2	0.71125	0.
77.2	0.72	0.
77.2	0.72875	0.
77.2	0.7375	0.
77.2	0.74625	0.
77.2	0.755	0.
77.2	0.76375	0.
77.2	0.7725	0.
77.2	0.78125	0.
77.2	0.79	0.
77.2	0.79875	0.
77.2	0.8075	0.
77.2	0.81625	0.
77.2	0.825	0.
77.2	0.83375	0.
77.2	0.8425	0.
77.2	0.85125	0.
77.2	0.86	0.
77.2	0.86875	0.
77.2	0.8775	0.
77.2	0.88625	0.
77.2	0.895	0.
77.2	0.90375	0.
77.2	0.9125	0.
77.2	0.92125	0.
77.2	0.93	0.
77.2	0.93875	-1.4973931000925336
77.2	0.9475	-1.5013926662166408
77.2	0.95625	-1.5053418738758595
77.2	0.965	-1.5092417626525545
77.2	0.97375	-1.5130933419981365
77.2	0.9825	-1.5168975923583554
77.2	0.99125	-1.5206554662472622
77.2	1.	-1.524367889272585
77.9	0.125	0.
77.9	0.13375	0.
77.9	0.1425	0.
77.9	0.15125	0.
77.9	0.16	0.
77.9	0.16875	0.
77.9	0.1775	0.
77.9	0.18625	0.
77.9	0.195	0.
77.9	0.20375	0.
77.9	0.2125	0.
77.9	0.22125	0.
77.9	0.23	0.
77.9	0.23875	0.
77.9	0.2475	0.
77.9	0.25625	0.
77.9	0.265	0.
77.9	0.27375	0.
77.9	0.2825	0.
77.9	0.29125	0.
77.9	0.3	0.
77.9	0.30875	0.
77.9	0.3175	0.
77.9	0.32625	0.
77.9	0.335	0.
77.9	0.34375	0.
77.9	0.3525	0.
77.9	0.36125	0.
77.9	0.37	0.
77.9	0.37875	0.
77.9	0.3875	0.
77.9	0.39625	0.
77.9	0.405	0.
77.9	0.41375	0.
77.9	0.4225	0.
77.9	0.43125	0.
77.9	0.44	0.
77.9	0.44875	0.
77.9	0.4575	0.
77.9	0.46625	0.
77.9	0.475	0.
77.9	0.48375	0.
77.9	0.4925	0.
77.9	0.50125	0.
77.9	0.51	0.
77.9	0.51875	0.
77.9	0.5275	0.
77.9	0.53625	0.
77.9	0.545	0.
77.9	0.55375	0.
77.9	0.5625	0.
77.9	0.57125	0.
77.9	0.58	0.
77.9	0.58875	0.
77.9	0.5975	0.
77.9	0.60625	0.
77.9	0.615	0.
77.9	0.62375	0.
77.9	0.6325	0.
77.9	0.64125	0.
77.9	0.65	0.
77.9	0.65875	0.
77.9	0.6675	0.
77.9	0.67625	0.
77.9	0.685	0.
77.9	0.69375	0.
77.9	0.7025	0.
77.9	0.71125	0.
77.9	0.72	0.
77.9	0.72875	0.
77.9	0.7375	0.
77.9	0.74625	0.
77.9	0.755	0.
77.9	0.76375	0.
77.9	0.7725	0.
77.9	0.78125	0.
77.9	0.79	0.
77.9	0.79875	0.
77.9	0.8075	0.
77.9	0.81625	0.
77.9	0.825	0.
77.9	0.83375	0.
77.9	0.8425	0.
77.9	0.85125	0.
77.9	0.86	0.
77.9	0.86875	0.
77.9	0.8775	0.
77.9	0.88625	0.
77.9	0.895	0.
77.9	0.90375	0.
77.9	0.9125	0.
77.9	0.92125	0.
77.9	0.93	0.
77.9	0.93875	0.
77.9	0.9475	0.
77.9	0.95625	-1.4829557642657254
77.9	0.965	-1.486851390502071
77.9	0.97375	-1.4906988290042862
77.9	0.9825	-1.4944990573337495
77.9	0.99125	-1.4982530251989028
77.9	1.	-1.5019616554780744
78.6	0.125	0.
78.6	0.13375	0.
78.6	0.1425	0.
78.6	0.15125	0.
78.6	0.16	0.
78.6	0.16875	0.
78.6	0.1775	0.
78.6	0.18625	0.
78.6	0.195	0.
78.6	0.20375	0.
78.6	0.2125	0.
78.6	0.22125	0.
78.6	0.23	0.
78.6	0.23875	0.
78.6	0.2475	0.
78.6	0.25625	0.
78.6	0.265	0.
78.6	0.27375	0.
78.6	0.2825	0.
78.6	0.29125	0.
78.6	0.3	0.
78.6	0.30875	0.
78.6	0.3175	0.
78.6	0.32625	0.
78.6	0.335	0.
78.6	0.34375	0.
78.6	0.3525	0.
78.6	0.36125	0.
78.6	0.37	0.
78.6	0.37875	0.
78.6	0.3875	0.
78.6	0.39625	0.
78.6	0.405	0.
78.6	0.41375	0.
78.6	0.4225	0.
78.6	0.43125	0.
78.6	0.44	0.
78.6	0.44875	0.
78.6	0.4575	0.
78.6	0.46625	0.
78.6	0.475	0.
78.6	0.48375	0.
78.6	0.4925	0.
78.6	0.50125	0.
78.6	0.51	0.
78.6	0.51875	0.
78.6	0.5275	0.
78.6	0.53625	0.
78.6	0.545	0.
78.6	0.55375	0.
78.6	0.5625	0.
78.6	0.57125	0.
78.6	0.58	0.
78.6	0.58875	0.
78.6	0.5975	0.
78.6	0.60625	0.
78.6	0.615	0.
78.6	0.62375	0.
78.6	0.6325	0.
78.6	0.64125	0.
78.6	0.65	0.
78.6	0.65875	0.
78.6	0.6675	0.
78.6	0.67625	0.
78.6	0.685	0.
78.6	0.69375	0.
78.6	0.7025	0.
78.6	0.71125	0.
78.6	0.72	0.
78.6	0.72875	0.
78.6	0.7375	0.
78.6	0.74625	0.
78.6	0.755	0.
78.6	0.76375	0.
78.6	0.7725	0.
78.6	0.78125	0.
78.6	0.79	0.
78.6	0.79875	0.
78.6	0.8075	0.
78.6	0.81625	0.
78.6	0.825	0.
78.6	0.83375	0.
78.6	0.8425	0.
78.6	0.85125	0.
78.6	0.86	0.
78.6	0.86875	0.
78.6	0.8775	0.
78.6	0.88625	0.
78.6	0.895	0.
78.6	0.90375	0.
78.6	0.9125	0.
78.6	0.92125	0.
78.6	0.93	0.
78.6	0.93875	0.
78.6	0.9475	0.
78.6	0.95625	0.
78.6	0.965	0.
78.6	0.97375	-1.4680316264299722
78.6	0.9825	-1.4718277771628052
78.6	0.99125	-1.4755777860215502
78.6	1.	-1.4792825730915333
79.3	0.125	0.
79.3	0.13375	0.
79.3	0.1425	0.
79.3	0.15125	0.
79.3	0.16	0.
79.3	0.16875	0.
79.3	0.1775	0.
79.3	0.18625	0.
79.3	0.195	0.
79.3	0.20375	0.
79.3	0.2125	0.
79.3	0.22125	0.
79.3	0.23	0.
79.3	0.23875	0.
79.3	0.2475	0.
79.3	0.25625	0.
79.3	0.265	0.
79.3	0.27375	0.
79.3	0.2825	0.
79.3	0.29125	0.
79.3	0.3	0.
79.3	0.30875	0.
79.3	0.3175	0.
79.3	0.32625	0.
79.3	0.335	0.
79.3	0.34375	0.
79.3	0.3525	0.
79.3	0.36125	0.
79.3	0.37	0.
79.3	0.37875	0.
79.3	0.3875	0.
79.3	0.39625	0.
79.3	0.405	0.
79.3	0.41375	0.
79.3	0.4225	0.
79.3	0.43125	0.
79.3	0.44	0.
79.3	0.44875	0.
79.3	0.4575	0.
79.3	0.46625	0.
79.3	0.475	0.
79.3	0.48375	0.
79.3	0.4925	0.
79.3	0.50125	0.
79.3	0.51	0.
79.3	0.51875	0.
79.3	0.5275	0.
79.3	0.53625	0.
79.3	0.545	0.
79.3	0.55375	0.
79.3	0.5625	0.
79.3	0.57125	0.
79.3	0.58	0.
79.3	0.58875	0.
79.3	0.5975	0.
79.3	0.60625	0.
79.3	0.615	0.
79.3	0.62375	0.
79.3	0.6325	0.
79.3	0.64125	0.
79.3	0.65	0.
79.3	0.65875	0.
79.3	0.6675	0.
79.3	0.67625	0.
79.3	0.685	0.
79.3	0.69375	0.
79.3	0.7025	0.
79.3	0.71125	0.
79.3	0.72	0.
79.3	0.72875	0.
79.3	0.7375	0.
79.3	0.74625	0.
79.3	0.755	0.
79.3	0.76375	0.
79.3	0.7725	0.
79.3	0.78125	0.
79.3	0.79	0.
79.3	0.79875	0.
79.3	0.8075	0.
79.3	0.81625	0.
79.3	0.825	0.
79.3	0.83375	0.
79.3	0.8425	0.
79.3	0.85125	0.
79.3	0.86	0.
79.3	0.86875	0.
79.3	0.8775	0.
79.3	0.88625	0.
79.3	0.895	0.
79.3	0.90375	0.
79.3	0.9125	0.
79.3	0.92125	0.
79.3	0.93	0.
79.3	0.93875	0.
79.3	0.9475	0.
79.3	0.95625	0.
79.3	0.965	0.
79.3	0.97375	0.
79.3	0.9825	0.
79.3	0.99125	-1.4526354138879207
79.3	1.	-1.4563363091629657
80.	0.125	0.
80.	0.13375	0.
80.	0.1425	0.
80.	0.15125	0.
80.	0.16	0.
80.	0.16875	0.
80.	0.1775	0.
80.	0.18625	0.
80.	0.195	0.
80.	0.20375	0.
80.	0.2125	0.
80.	0.22125	0.
80.	0.23	0.
80.	0.23875	0.
80.	0.2475	0.
80.	0.25625	0.
80.	0.265	0.
80.	0.27375	0.
80.	0.2825	0.
80.	0.29125	0.
80.	0.3	0.
80.	0.30875	0.
80.	0.3175	0.
80.	0.32625	0.
80.	0.335	0.
80.	0.34375	0.
80.	0.3525	0.
80.	0.36125	0.
80.	0.37	0.
80.	0.37875	0.
80.	0.3875	0.
80.	0.39625	0.
80.	0.405	0.
80.	0.41375	0.
80.	0.4225	0.
80.	0.43125	0.
80.	0.44	0.
80.	0.44875	0.
80.	0.4575	0.
80.	0.46625	0.
80.	0.475	0.
80.	0.48375	0.
80.	0.4925	0.
80.	0.50125	0.
80.	0.51	0.
80.	0.51875	0.
80.	0.5275	0.
80.	0.53625	0.
80.	0.545	0.
80.	0.55375	0.
80.	0.5625	0.
80.	0.57125	0.
80.	0.58	0.
80.	0.58875	0.
80.	0.5975	0.
80.	0.60625	0.
80.	0.615	0.
80.	0.62375	0.
80.	0.6325	0.
80.	0.64125	0.
80.	0.65	0.
80.	0.65875	0.
80.	0.6675	0.
80.	0.67625	0.
80.	0.685	0.
80.	0.69375	0.
80.	0.7025	0.
80.	0.71125	0.
80.	0.72	0.
80.	0.72875	0.
80.	0.7375	0.
80.	0.74625	0.
80.	0.755	0.
80.	0.76375	0.
80.	0.7725	0.
80.	0.78125	0.
80.	0.79	0.
80.	0.79875	0.
80.	0.8075	0.
80.	0.81625	0.
80.	0.825	0.
80.	0.83375	0.
80.	0.8425	0.
80.	0.85125	0.
80.	0.86	0.
80.	0.86875	0.
80.	0.8775	0.
80.	0.88625	0.
80.	0.895	0.
80.	0.90375	0.
80.	0.9125	0.
80.	0.92125	0.
80.	0.93	0.
80.	0.93875	0.
80.	0.9475	0.
80.	0.95625	0.
80.	0.965	0.
80.	0.97375	0.
80.	0.9825	0.
80.	0.99125	0.
80.	1.	0.

==> mergerrate3.dat <==
10.	0.125	0.
10.	0.13375	0.
10.	0.1425	0.
10.	0.15125	0.
10.	0.16	0.
10.	0.16875	0.
10.	0.1775	0.
10.	0.18625	0.
10.	0.195	0.
10.	0.20375	0.
10.	0.2125	0.
10.	0.22125	0.
10.	0.23	0.
10.	0.23875	0.
10.	0.2475	0.
10.	0.25625	0.
10.	0.265	0.
10.	0.27375	0.
10.	0.2825	0.
10.	0.29125	0.
10.	0.3	0.
10.	0.30875	0.
10.	0.3175	0.
10.	0.32625	0.
10.	0.335	0.
10.	0.34375	0.
10.	0.3525	0.
10.	0.36125	0.
10.	0.37	0.
10.	0.37875	0.
10.	0.3875	0.
10.	0.39625	0.
10.	0.405	0.
10.	0.41375	0.
10.	0.4225	0.
10.	0.43125	0.
10.	0.44	0.
10.	0.44875	0.
10.	0.4575	0.
10.	0.46625	0.
10.	0.475	0.
10.	0.48375	0.
10.	0.4925	0.
10.	0.50125	0.
10.	0.51	0.
10.	0.51875	0.
10.	0.5275	0.
10.	0.53625	0.
10.	0.545	0.
10.	0.55375	0.
10.	0.5625	0.
10.	0.57125	0.
10.	0.58	0.
10.	0.58875	0.
10.	0.5975	0.
10.	0.60625	0.
10.	0.615	0.
10.	0.62375	0.
10.	0.6325	0.
10.	0.64125	0.
10.	0.65	0.
10.	0.65875	0.
10.	0.6675	0.
10.	0.67625	0.
10.	0.685	0.
10.	0.69375	0.
10.	0.7025	0.
10.	0.71125	0.
10.	0.72	0.
10.	0.72875	0.
10.	0.7375	0.
10.	0.74625	0.
10.	0.755	0.
10.	0.76375	0.
10.	0.7725	0.
10.	0.78125	0.
10.	0.79	0.
10.	0.79875	0.
10.	0.8075	0.
10.	0.81625	0.
10.	0.825	0.
10.	0.83375	0.
10.	0.8425	0.
10.	0.85125	0.
10.	0.86	0.
10.	0.86875	0.
10.	0.8775	0.
10.	0.88625	0.
10.	0.895	0.
10.	0.90375	0.
10.	0.9125	0.
10.	0.92125	0.
10.	0.93	0.
10.	0.93875	0.
10.	0.9475	0.
10.	0.95625	0.
10.	0.965	0.
10.	0.97375	0.
10.	0.9825	0.
10.	0.99125	0.
10.	1.	0.
10.7	0.125	0.
10.7	0.13375	0.
10.7	0.1425	0.
10.7	0.15125	0.
10.7	0.16	0.
10.7	0.16875	0.
10.7	0.1775	0.
10.7	0.18625	0.
10.7	0.195	0.
10.7	0.20375	0.
10.7	0.2125	0.
10.7	0.22125	0.
10.7	0.23	0.
10.7	0.23875	0.
10.7	0.2475	0.
10.7	0.25625	0.
10.7	0.265	0.
10.7	0.27375	0.
10.7	0.2825	0.
10.7	0.29125	0.
10.7	0.3	0.
10.7	0.30875	0.
10.7	0.3175	0.
10.7	0.32625	0.
10.7	0.335	0.
10.7	0.34375	0.
10.7	0.3525	0.
10.7	0.36125	0.
10.7	0.37	0.
10.7	0.37875	0.
10.7	0.3875	0.
10.7	0.39625	0.
10.7	0.405	0.
10.7	0.41375	0.
10.7	0.4225	0.
10.7	0.43125	0.
10.7	0.44	0.
10.7	0.44875	0.
10.7	0.4575	0.
10.7	0.46625	0.
10.7	0.475	0.
10.7	0.48375	0.
10.7	0.4925	0.
10.7	0.50125	0.
10.7	0.51	0.
10.7	0.51875	0.
10.7	0.5275	0.
10.7	0.53625	0.
10.7	0.545	0.
10.7	0.55375	0.
10.7	0.5625	0.
10.7	0.57125	0.
10.7	0.58	0.
10.7	0.58875	0.
10.7	0.5975	0.
10.7	0.60625	0.
10.7	0.615	0.
10.7	0.62375	0.
10.7	0.6325	0.
10.7	0.64125	0.
10.7	0.65	0.
10.7	0.65875	0.
10.7	0.6675	0.
10.7	0.67625	0.
10.7	0.685	0.
10.7	0.69375	0.
10.7	0.7025	0.
10.7	0.71125	0.
10.7	0.72	0.
10.7	0.72875	0.
10.7	0.7375	0.
10.7	0.74625	0.
10.7	0.755	0.
10.7	0.76375	0.
10.7	0.7725	0.
10.7	0.78125	0.
10.7	0.79	0.
10.7	0.79875	0.
10.7	0.8075	0.
10.7	0.81625	0.
10.7	0.825	0.
10.7	0.83375	0.
10.7	0.8425	0.
10.7	0.85125	0.
10.7	0.86	0.
10.7	0.86875	0.
10.7	0.8775	-1.903478683804091
10.7	0.88625	-1.90819999662699
10.7	0.895	-1.912842934256233
10.7	0.90375	-1.9174093127685332
10.7	0.9125	-1.921900891861692
10.7	0.92125	-1.9263193770740799
10.7	0.93	-1.930666421897813
10.7	0.93875	-1.934943629791639
10.7	0.9475	-1.9391525560991398
10.7	0.95625	-1.943294709877505
10.7	0.965	-1.9473715556417937
10.7	0.97375	-1.9513845150292868
10.7	0.9825	-1.9553349683882486
10.7	0.99125	-1.9592242562951443
10.7	1.	-1.9630536810041095
11.4	0.125	0.
11.4	0.13375	0.
11.4	0.1425	0.
11.4	0.15125	0.
11.4	0.16	0.
11.4	0.16875	0.
11.4	0.1775	0.
11.4	0.18625	0.
11.4	0.195	0.
11.4	0.20375	0.
11.4	0.2125	0.
11.4	0.22125	0.
11.4	0.23	0.
11.4	0.23875	0.
11.4	0.2475	0.
11.4	0.25625	0.
11.4	0.265	0.
11.4	0.27375	0.
11.4	0.2825	0.
11.4	0.29125	0.
11.4	0.3	0.
11.4	0.30875	0.
11.4	0.3175	0.
11.4	0.32625	0.
11.4	0.335	0.
11.4	0.34375	0.
11.4	0.3525	0.
11.4	0.36125	0.
11.4	0.37	0.
11.4	0.37875	0.
11.4	0.3875	0.
11.4	0.39625	0.
11.4	0.405	0.
11.4	0.41375	0.
11.4	0.4225	0.
11.4	0.43125	0.
11.4	0.44	0.
11.4	0.44875	0.
11.4	0.4575	0.
11.4	0.46625	0.
11.4	0.475	0.
11.4	0.48375	0.
11.4	0.4925	0.
11.4	0.50125	0.
11.4	0.51	0.
11.4	0.51875	0.
11.4	0.5275	0.
11.4	0.53625	0.
11.4	0.545	0.
11.4	0.55375	0.
11.4	0.5625	0.
11.4	0.57125	0.
11.4	0.58	0.
11.4	0.58875	0.
11.4	0.5975	0.
11.4	0.60625	0.
11.4	0.615	0.
11.4	0.62375	0.
11.4	0.6325	0.
11.4	0.64125	0.
11.4	0.65	0.
11.4	0.65875	0.
11.4	0.6675	0.
11.4	0.67625	0.
11.4	0.685	0.
11.4	0.69375	0.
11.4	0.7025	0.
11.4	0.71125	0.
11.4	0.72	0.
11.4	0.72875	0.
11.4	0.7375	0.
11.4	0.74625	0.
11.4	0.755	0.
11.4	0.76375	0.
11.4	0.7725	0.
11.4	0.78125	0.
11.4	0.79	-1.8948951225797988
11.4	0.79875	-1.9005151335093138
11.4	0.8075	-1.9060348802751506
11.4	0.81625	-1.9114568949207569
11.4	0.825	-1.9167836233415134
11.4	0.83375	-1.9220174290125676
11.4	0.8425	-1.9271605965201313
11.4	0.85125	-1.9322153349084747
11.4	0.86	-1.9371837808539631
11.4	0.86875	-1.9420680016766754
11.4	0.8775	-1.946869998199423
11.4	0.88625	-1.951591707463279
11.4	0.895	-1.9562350053081166
11.4	0.90375	-1.960801708826078
11.4	0.9125	-1.9652935786953476
11.4	0.92125	-1.9697123214011187
11.4	0.93	-1.9740595913501875
11.4	0.93875	-1.978336992885181
11.4	0.9475	-1.9825460822040368
11.4	0.95625	-1.9866883691899893
11.4	0.965	-1.9907653191569867
11.4	0.97375	-1.9947783545151405
11.4	0.9825	-1.9987288563605325
11.4	0.99125	-2.002618165993427
11.4	1.	-2.006447586368689
12.1	0.125	0.
12.1	0.13375	0.
12.1	0.1425	0.
12.1	0.15125	0.
12.1	0.16	0.
12.1	0.16875	0.
12.1	0.1775	0.
12.1	0.18625	0.
12.1	0.195	0.
12.1	0.20375	0.
12.1	0.2125	0.
12.1	0.22125	0.
12.1	0.23	0.
12.1	0.23875	0.
12.1	0.2475	0.
12.1	0.25625	0.
12.1	0.265	0.
12.1	0.27375	0.
12.1	0.2825	0.
12.1	0.29125	0.
12.1	0.3	0.
12.1	0.30875	0.
12.1	0.3175	0.
12.1	0.32625	0.
12.1	0.335	0.
12.1	0.34375	0.
12.1	0.3525	0.
12.1	0.36125	0.
12.1	0.37	0.
12.1	0.37875	0.
12.1	0.3875	0.
12.1	0.39625	0.
12.1	0.405	0.
12.1	0.41375	0.
12.1	0.4225	0.
12.1	0.43125	0.
12.1	0.44	0.
12.1	0.44875	0.
12.1	0.4575	0.
12.1	0.46625	0.
12.1	0.475	0.
12.1	0.48375	0.
12.1	0.4925	0.
12.1	0.50125	0.
12.1	0.51	0.
12.1	0.51875	0.
12.1	0.5275	0.
12.1	0.53625	0.
12.1	0.545	0.
12.1	0.55375	0.
12.1	0.5625	0.
12.1	0.57125	0.
12.1	0.58	0.
12.1	0.58875	0.
12.1	0.5975	0.
12.1	0.60625	0.
12.1	0.615	0.
12.1	0.62375	0.
12.1	0.6325	0.
12.1	0.64125	0.
12.1	0.65	0.
12.1	0.65875	0.
12.1	0.6675	0.
12.1	0.67625	0.
12.1	0.685	0.
12.1	0.69375	0.
12.1	0.7025	0.
12.1	0.71125	-1.8799474850311428
12.1	0.72	-1.8866013817352063
12.1	0.72875	-1.8931275589657948
12.1	0.7375	-1.8995295336513676
12.1	0.74625	-1.9058106915314548
12.1	0.755	-1.91197429339784
12.1	0.76375	-1.918023480973562
12.1	0.7725	-1.923961282454552
12.1	0.78125	-1.9297906177367505
12.1	0.79	-1.935514303349768
12.1	0.79875	-1.9411350571165356
12.1	0.8075	-1.9466555025569041
12.1	0.81625	-1.9520781730517935
12.1	0.825	-1.9574055157832615
12.1	0.83375	-1.9626398954647135
12.1	0.8425	-1.967783597874452
12.1	0.85125	-1.9728388332047893
12.1	0.86	-1.977807739238091
12.1	0.86875	-1.9826923843602964
12.1	0.8775	-1.9874947704217276
12.1	0.88625	-1.9922168354543222
12.1	0.895	-1.9968604562537833
12.1	0.90375	-2.0014274508345724
12.1	0.9125	-2.005919580765131
12.1	0.92125	-2.0103385533902203
12.1	0.93	-2.014686023946818
12.1	0.93875	-2.018963597579584
12.1	0.9475	-2.023172831261513
12.1	0.95625	-2.0273152356250437
12.1	0.965	-2.031392276708529
12.1	0.97375	-2.0354053776227015
12.1	0.9825	-2.0393559201414404
12.1	0.99125	-2.0432452462208976
12.1	1.	-2.0470746594507885
12.8	0.125	0.
12.8	0.13375	0.
12.8	0.1425	0.
12.8	0.15125	0.
12.8	0.16	0.
12.8	0.16875	0.
12.8	0.1775	0.
12.8	0.18625	0.
12.8	0.195	0.
12.8	0.20375	0.
12.8	0.2125	0.
12.8	0.22125	0.
12.8	0.23	0.
12.8	0.23875	0.
12.8	0.2475	0.
12.8	0.25625	0.
12.8	0.265	0.
12.8	0.27375	0.
12.8	0.2825	0.
12.8	0.29125	0.
12.8	0.3	0.
12.8	0.30875	0.
12.8	0.3175	0.
12.8	0.32625	0.
12.8	0.335	0.
12.8	0.34375	0.
12.8	0.3525	0.
12.8	0.36125	0.
12.8	0.37	0.
12.8	0.37875	0.
12.8	0.3875	0.
12.8	0.39625	0.
12.8	0.405	0.
12.8	0.41375	0.
12.8	0.4225	0.
12.8	0.43125	0.
12.8	0.44	0.
12.8	0.44875	0.
12.8	0.4575	0.
12.8	0.46625	0.
12.8	0.475	0.
12.8	0.48375	0.
12.8	0.4925	0.
12.8	0.50125	0.
12.8	0.51	0.
12.8	0.51875	0.
12.8	0.5275	0.
12.8	0.53625	0.
12.8	0.545	0.
12.8	0.55375	0.
12.8	0.5625	0.
12.8	0.57125	0.
12.8	0.58	0.
12.8	0.58875	0.
12.8	0.5975	0.
12.8	0.60625	0.
12.8	0.615	0.
12.8	0.62375	0.
12.8	0.6325	0.
12.8	0.64125	-1.8597783230311278
12.8	0.65	-1.8676003209991103
12.8	0.65875	-1.8752607781805797
12.8	0.6675	-1.882764541792187
12.8	0.67625	-1.890116260981276
12.8	0.685	-1.89732039717385
12.8	0.69375	-1.904381233762526
12.8	0.7025	-1.9113028851841551
12.8	0.71125	-1.918089305432485
12.8	0.72	-1.924744296047363
12.8	0.72875	-1.9312715136184675
12.8	0.7375	-1.9376744768383822
12.8	0.74625	-1.9439565731369586
12.8	0.755	-1.9501210649262999
12.8	0.76375	-1.9561710954833407
12.8	0.7725	-1.9621096944948397
12.8	0.78125	-1.9679397832876506
12.8	0.79	-1.9736641797653525
12.8	0.79875	-1.9792856030706927
12.8	0.8075	-1.9848066779918165
12.8	0.81625	-1.990229939128897
12.8	0.825	-1.9955578348365375
12.8	0.83375	-2.0007927309561913
12.8	0.8425	-2.005936914351786
12.8	0.85125	-2.0109925962608095
12.8	0.86	-2.0159619154722055
12.8	0.86875	-2.0208469413416505
12.8	0.8775	-2.0256496766540284
12.8	0.88625	-2.0303720603422306
12.8	0.895	-2.0350159700707993
12.8	0.90375	-2.039583224692327
12.8	0.9125	-2.0440755865840172
12.8	0.92125	-2.0484947638712914
12.8	0.93	-2.052842412544891
12.8	0.93875	-2.0571201384774813
12.8	0.9475	-2.0613294993453897
12.8	0.95625	-2.0654720064607432
12.8	0.965	-2.069549126518922
12.8	0.97375	-2.0735622832659515
12.8	0.9825	-2.0775128590901546
12.8	0.99125	-2.0814021965421223
12.8	1.	-2.0852315997868054
13.5	0.125	0.
13.5	0.13375	0.
13.5	0.1425	0.
13.5	0.15125	0.
13.5	0.16	0.
13.5	0.16875	0.
13.5	0.1775	0.
13.5	0.18625	0.
13.5	0.195	0.
13.5	0.20375	0.
13.5	0.2125	0.
13.5	0.22125	0.
13.5	0.23	0.
13.5	0.23875	0.
13.5	0.2475	0.
13.5	0.25625	0.
13.5	0.265	0.
13.5	0.27375	0.
13.5	0.2825	0.
13.5	0.29125	0.
13.5	0.3	0.
13.5	0.30875	0.
13.5	0.3175	0.
13.5	0.32625	0.
13.5	0.335	0.
13.5	0.34375	0.
13.5	0.3525	0.
13.5	0.36125	0.
13.5	0.37	0.
13.5	0.37875	0.
13.5	0.3875	0.
13.5	0.39625	0.
13.5	0.405	0.
13.5	0.41375	0.
13.5	0.4225	0.
13.5	0.43125	0.
13.5	0.44	0.
13.5	0.44875	0.
13.5	0.4575	0.
13.5	0.46625	0.
13.5	0.475	0.
13.5	0.48375	0.
13.5	0.4925	0.
13.5	0.50125	0.
13.5	0.51	0.
13.5	0.51875	0.
13.5	0.5275	0.
13.5	0.53625	0.
13.5	0.545	0.
13.5	0.55375	0.
13.5	0.5625	0.
13.5	0.57125	0.
13.5	0.58	0.
13.5	0.58875	-1.8450572818449669
13.5	0.5975	-1.8539647923956235
13.5	0.60625	-1.8626767607377306
13.5	0.615	-1.8711994874709699
13.5	0.62375	-1.8795389955670123
13.5	0.6325	-1.8877010460388581
13.5	0.64125	-1.8956911525299591
13.5	0.65	-1.9035145949109895
13.5	0.65875	-1.9111764319639046
13.5	0.6675	-1.9186815132255823
13.5	0.67625	-1.9260344900567554
13.5	0.685	-1.9332398259960326
13.5	0.69375	-1.9403018064535005
13.5	0.7025	-1.947224547793614
13.5	0.71125	-1.9540120058527877
13.5	0.72	-1.9606679839332013
13.5	0.72875	-1.9671961403108422
13.5	0.7375	-1.9735999952926173
13.5	0.74625	-1.979882937854494
13.5	0.755	-1.9860482318900334
13.5	0.76375	-1.992099022096296
13.5	0.7725	-1.9980383395219619
13.5	0.78125	-2.0038691068005345
13.5	0.79	-2.0095941430897355
13.5	0.79875	-2.015216168736543
13.5	0.8075	-2.0207378096858664
13.5	0.81625	-2.0261616016494797
13.5	0.825	-2.0314899940505966
13.5	0.83375	-2.0367253537583343
13.5	0.8425	-2.041869968625273
13.5	0.85125	-2.0469260508403613
13.5	0.86	-2.0518957401085385
13.5	0.86875	-2.056781106667638
13.5	0.8775	-2.0615841541524005
13.5	0.88625	-2.0663068223147327
13.5	0.895	-2.0709509896087264
13.5	0.90375	-2.075518475648368
13.5	0.9125	-2.080011043545331
13.5	0.92125	-2.084430402133761
13.5	0.93	-2.0887782080884842
13.5	0.93875	-2.093056067942669
13.5	0.9475	-2.0972655400105693
13.5	0.95625	-2.1014081362206074
13.5	0.965	-2.1054853238637325
13.5	0.97375	-2.1094985272616746
13.5	0.9825	-2.1134491293594095
13.5	0.99125	-2.1173384732459097
13.5	1.	-2.121167863606972
14.2	0.125	0.
14.2	0.13375	0.
14.2	0.1425	0.
14.2	0.15125	0.
14.2	0.16	0.
14.2	0.16875	0.
14.2	0.1775	0.
14.2	0.18625	0.
14.2	0.195	0.
14.2	0.20375	0.
14.2	0.2125	0.
14.2	0.22125	0.
14.2	0.23	0.
14.2	0.23875	0.
14.2	0.2475	0.
14.2	0.25625	0.
14.2	0.265	0.
14.2	0.27375	0.
14.2	0.2825	0.
14.2	0.29125	0.
14.2	0.3	0.
14.2	0.30875	0.
14.2	0.3175	0.
14.2	0.32625	0.
14.2	0.335	0.
14.2	0.34375	0.
14.2	0.3525	0.
14.2	0.36125	0.
14.2	0.37	0.
14.2	0.37875	0.
14.2	0.3875	0.
14.2	0.39625	0.
14.2	0.405	0.
14.2	0.41375	0.
14.2	0.4225	0.
14.2	0.43125	0.
14.2	0.44	0.
14.2	0.44875	0.
14.2	0.4575	0.
14.2	0.46625	0.
14.2	0.475	0.
14.2	0.48375	0.
14.2	0.4925	0.
14.2	0.50125	0.
14.2	0.51	0.
14.2	0.51875	0.
14.2	0.5275	0.
14.2	0.53625	0.
14.2	0.545	-1.8312316888352143
14.2	0.55375	-1.8412245176147315
14.2	0.5625	-1.8509854087488455
14.2	0.57125	-1.8605223349811595
14.2	0.58	-1.8698428928920297
14.2	0.58875	-1.8789543256644063
14.2	0.5975	-1.8878635441663276
14.2	0.60625	-1.896577146496879
14.2	0.615	-1.9051014361276954
14.2	0.62375	-1.9134424387590532
14.2	0.6325	-1.9216059179979887
14.2	0.64125	-1.929597389955568
14.2	0.65	-1.9374221368512154
14.2	0.65875	-1.9450852197038004
14.2	0.6675	-1.9525914901818127
14.2	0.67625	-1.959945601678378
14.2	0.685	-1.9671520196709493
14.2	0.69375	-1.97421503142019
14.2	0.7025	-1.9811387550578008
14.2	0.71125	-1.9879271481087122
14.2	0.72	-1.9945840154892016
14.2	0.72875	-2.0011130170189575
14.2	0.7375	-2.007517674481963
14.2	0.74625	-2.0138013782681696
14.2	0.755	-2.0199673936253366
14.2	0.76375	-2.0260188665480445
14.2	0.7725	-2.031958829328727
14.2	0.78125	-2.0377902057936144
14.2	0.79	-2.043515816244698
14.2	0.79875	-2.0491383821271887
14.2	0.8075	-2.054660530440471
14.2	0.81625	-2.0600847979091736
14.2	0.825	-2.0654136349297696
14.2	0.83375	-2.0706494093069403
14.2	0.8425	-2.0757944097929326
14.2	0.85125	-2.080850849442156
14.2	0.86	-2.085820868792407
14.2	0.86875	-2.0907065388832815
14.2	0.8775	-2.0955098641216194
14.2	0.88625	-2.100232785003111
14.2	0.895	-2.1048771806985975
14.2	0.90375	-2.109444871512986
14.2	0.9125	-2.113937621224194
14.2	0.92125	-2.1183571393090137
14.2	0.93	-2.1227050830623533
14.2	0.93875	-2.1269830596158763
14.2	0.9475	-2.1311926278616666
14.2	0.95625	-2.1353353002861923
14.2	0.965	-2.1394125447195016
14.2	0.97375	-2.1434257860042654
14.2	0.9825	-2.1473764075890007
14.2	0.99125	-2.151265753049534
14.2	1.	-2.1550951275425145
14.9	0.125	0.
14.9	0.13375	0.
14.9	0.1425	0.
14.9	0.15125	0.
14.9	0.16	0.
14.9	0.16875	0.
14.9	0.1775	0.
14.9	0.18625	0.
14.9	0.195	0.
14.9	0.20375	0.
14.9	0.2125	0.
14.9	0.22125	0.
14.9	0.23	0.
14.9	0.23875	0.
14.9	0.2475	0.
14.9	0.25625	0.
14.9	0.265	0.
14.9	0.27375	0.
14.9	0.2825	0.
14.9	0.29125	0.
14.9	0.3	0.
14.9	0.30875	0.
14.9	0.3175	0.
14.9	0.32625	0.
14.9	0.335	0.
14.9	0.34375	0.
14.9	0.3525	0.
14.9	0.36125	0.
14.9	0.37	0.
14.9	0.37875	0.
14.9	0.3875	0.
14.9	0.39625	0.
14.9	0.405	0.
14.9	0.41375	0.
14.9	0.4225	0.
14.9	0.43125	0.
14.9	0.44	0.
14.9	0.44875	0.
14.9	0.4575	0.
14.9	0.46625	0.
14.9	0.475	0.
14.9	0.48375	0.
14.9	0.4925	0.
14.9	0.50125	0.
14.9	0.51	-1.8208218022401668
14.9	0.51875	-1.8318328321253232
14.9	0.5275	-1.8425756488744942
14.9	0.53625	-1.8530600016958099
14.9	0.545	-1.8632951519252345
14.9	0.55375	-1.8732899043778273
14.9	0.5625	-1.8830526362374296
14.9	0.57125	-1.8925913237126237
14.9	0.58	-1.9019135666625946
14.9	0.58875	-1.9110266113751948
14.9	0.5975	-1.9199373716607264
14.9	0.60625	-1.9286524484083163
14.9	0.615	-1.93717814773705
14.9	0.62375	-1.9455204978609753
14.9	0.6325	-1.9536852647754748
14.9	0.64125	-1.9616779668621889
14.9	0.65	-1.9695038885004472
14.9	0.65875	-1.977168092764953
14.9	0.6675	-1.9846754332820908
14.9	0.67625	-1.9920305653106518
14.9	0.685	-1.9992379561068374
14.9	0.69375	-2.0063018946281
14.9	0.7025	-2.0132265006255876
14.9	0.71125	-2.0200157331706547
14.9	0.72	-2.0266733986570062
14.9	0.72875	-2.0332031583165335
14.9	0.7375	-2.039608535283721
14.9	0.74625	-2.045892921240623
14.9	0.755	-2.052059582671798
14.9	0.76375	-2.0581116667562185
14.9	0.7725	-2.064052206921027
14.9	0.78125	-2.0698841280800324
14.9	0.79	-2.0756102515780754
14.9	0.79875	-2.0812332998607435
14.9	0.8075	-2.0867559008874426
14.9	0.81625	-2.092180592304472
14.9	0.825	-2.097509825393497
14.9	0.83375	-2.10274596880969
14.9	0.8425	-2.1078913121227565
14.9	0.85125	-2.112948069173108
14.9	0.86	-2.117918381254572
14.9	0.86875	-2.1228043201342115
14.9	0.8775	-2.127607890919093
14.9	0.88625	-2.132331034779149
14.9	0.895	-2.136975631534664
14.9	0.90375	-2.1415435021163116
14.9	0.9125	-2.146036410905159
14.9	0.92125	-2.150456067959542
14.9	0.93	-2.1548041311352555
14.9	0.93875	-2.1590822081050964
14.9	0.9475	-2.1632918582833875
14.9	0.95625	-2.1674345946607554
14.9	0.965	-2.171511885554094
14.9	0.97375	-2.175525156276343
14.9	0.9825	-2.1794757907304074
14.9	0.99125	-2.183365132931281
14.9	1.	-2.18719448846019
15.6	0.125	0.
15.6	0.13375	0.
15.6	0.1425	0.
15.6	0.15125	0.
15.6	0.16	0.
15.6	0.16875	0.
15.6	0.1775	0.
15.6	0.18625	0.
15.6	0.195	0.
15.6	0.20375	0.
15.6	0.2125	0.
15.6	0.22125	0.
15.6	0.23	0.
15.6	0.23875	0.
15.6	0.2475	0.
15.6	0.25625	0.
15.6	0.265	0.
15.6	0.27375	0.
15.6	0.2825	0.
15.6	0.29125	0.
15.6	0.3	0.
15.6	0.30875	0.
15.6	0.3175	0.
15.6	0.32625	0.
15.6	0.335	0.
15.6	0.34375	0.
15.6	0.3525	0.
15.6	0.36125	0.
15.6	0.37	0.
15.6	0.37875	0.
15.6	0.3875	0.
15.6	0.39625	0.
15.6	0.405	0.
15.6	0.41375	0.
15.6	0.4225	0.
15.6	0.43125	0.
15.6	0.44	0.
15.6	0.44875	0.
15.6	0.4575	0.
15.6	0.46625	0.
15.6	0.475	-1.8042598994606385
15.6	0.48375	-1.816454769700821
15.6	0.4925	-1.8283367135542081
15.6	0.50125	-1.839917809250184
15.6	0.51	-1.8512094912053334
15.6	0.51875	-1.862222594135786
15.6	0.5275	-1.8729673934769562
15.6	0.53625	-1.883453642474859
15.6	0.545	-1.8936906062719694
15.6	0.55375	-1.903687093274636
15.6	0.5625	-1.9134514840575905
15.6	0.57125	-1.9229917580335294
15.6	0.58	-1.9323155180915033
15.6	0.58875	-1.941430013386526
15.6	0.5975	-1.9503421604439957
15.6	0.60625	-1.959058562725891
15.6	0.615	-1.967585528790983
15.6	0.62375	-1.9759290891682304
15.6	0.6325	-1.9840950120509273
15.6	0.64125	-1.9920888179088259
15.6	0.65	-1.9999157931062523
15.6	0.65875	-2.0075810026059915
15.6	0.6675	-2.0150893018313636
15.6	0.67625	-2.022445347752309
15.6	0.685	-2.0296536092553827
15.6	0.69375	-2.036718376852247
15.6	0.7025	-2.043643771776453
15.6	0.71125	-2.0504337545139935
15.6	0.72	-2.0570921328092298
15.6	0.72875	-2.063622569184254
15.6	0.7375	-2.070028588006603
15.6	0.74625	-2.07631358213732
15.6	0.755	-2.0824808191887856
15.6	0.76375	-2.08853344741934
15.6	0.7725	-2.0944745012895827
15.6	0.78125	-2.1003069067032545
15.6	0.79	-2.106033485953844
15.6	0.79875	-2.1116569623964065
15.6	0.8075	-2.11717996486262
15.6	0.81625	-2.1226050318357172
15.6	0.825	-2.1279346154007124
15.6	0.83375	-2.133171084984194
15.6	0.8425	-2.138316730896903
15.6	0.85125	-2.1433737676913753
15.6	0.86	-2.148344337346034
15.6	0.86875	-2.153230512286312
15.6	0.8775	-2.1580342982526557
15.6	0.88625	-2.162757637024551
15.6	0.895	-2.167402409009108
15.6	0.90375	-2.1719704357021428
15.6	0.9125	-2.1764634820291646
15.6	0.92125	-2.1808832585731834
15.6	0.93	-2.1852314236957833
15.6	0.93875	-2.1895095855575026
15.6	0.9475	-2.193719304043151
15.6	0.95625	-2.1978620925973362
15.6	0.965	-2.201939419975146
15.6	0.97375	-2.2059527119126012
15.6	0.9825	-2.2099033527212164
15.6	0.99125	-2.213792686810738
15.6	1.	-2.217622020143863
16.3	0.125	0.
16.3	0.13375	0.
16.3	0.1425	0.
16.3	0.15125	0.
16.3	0.16	0.
16.3	0.16875	0.
16.3	0.1775	0.
16.3	0.18625	0.
16.3	0.195	0.
16.3	0.20375	0.
16.3	0.2125	0.
16.3	0.22125	0.
16.3	0.23	0.
16.3	0.23875	0.
16.3	0.2475	0.
16.3	0.25625	0.
16.3	0.265	0.
16.3	0.27375	0.
16.3	0.2825	0.
16.3	0.29125	0.
16.3	0.3	0.
16.3	0.30875	0.
16.3	0.3175	0.
16.3	0.32625	0.
16.3	0.335	0.
16.3	0.34375	0.
16.3	0.3525	0.
16.3	0.36125	0.
16.3	0.37	0.
16.3	0.37875	0.
16.3	0.3875	0.
16.3	0.39625	0.
16.3	0.405	0.
16.3	0.41375	0.
16.3	0.4225	0.
16.3	0.43125	0.
16.3	0.44	0.
16.3	0.44875	-1.7945061422216666
16.3	0.4575	-1.807722020671341
16.3	0.46625	-1.820584253190898
16.3	0.475	-1.8331071633883211
16.3	0.48375	-1.8453042717967758
16.3	0.4925	-1.8571883537892058
16.3	0.50125	-1.8687714923912755
16.3	0.51	-1.880065126521825
16.3	0.51875	-1.8910800951270839
16.3	0.5275	-1.9018266776203716
16.3	0.53625	-1.912314630991648
16.3	0.545	-1.9225532239100596
16.3	0.55375	-1.9325512681066406
16.3	0.5625	-1.9423171472928493
16.3	0.57125	-1.951858843843028
16.3	0.58	-1.961183963444639
16.3	0.58875	-1.9702997578987766
16.3	0.5975	-1.9792131462346392
16.3	0.60625	-1.9879307342849977
16.3	0.615	-1.99645883285497
16.3	0.62375	-2.0048034746033356
16.3	0.6325	-2.0129704297440094
16.3	0.64125	-2.0209652206649507
16.3	0.65	-2.028793135552576
16.3	0.65875	-2.0364592411014804
16.3	0.6675	-2.043968394381941
16.3	0.67625	-2.0513252539310436
16.3	0.685	-2.058534290127372
16.3	0.69375	-2.065599794903869
16.3	0.7025	-2.0725258908486888
16.3	0.71125	-2.07931653973955
16.3	0.72	-2.0859755505532056
16.3	0.72875	-2.0925065869881196
16.3	0.7375	-2.0989131745352707
16.3	0.74625	-2.105198707129114
16.3	0.755	-2.1113664534081193
16.3	0.76375	-2.117419562611932
16.3	0.7725	-2.1233610701400525
16.3	0.78125	-2.129193902794948
16.3	0.79	-2.134920883730754
16.3	0.79875	-2.140544737127061
16.3	0.8075	-2.1460680926058138
16.3	0.81625	-2.151493489407985
16.3	0.825	-2.1568233803454344
16.3	0.83375	-2.162060135542238
16.3	0.8425	-2.167206045978718
16.3	0.85125	-2.172263326850447
16.3	0.86	-2.177234120753629
16.3	0.86875	-2.1821205007074354
16.3	0.8775	-2.1869244730231534
16.3	0.88625	-2.1916479800292943
16.3	0.895	-2.1962929026612006
16.3	0.90375	-2.2008610629230922
16.3	0.9125	-2.205354226229969
16.3	0.92125	-2.2097741036362786
16.3	0.93	-2.2141223539578117
16.3	0.93875	-2.2184005857928555
16.3	0.9475	-2.222610359448241
16.3	0.95625	-2.2267531887755703
16.3	0.965	-2.2308305429225537
16.3	0.97375	-2.2348438480040884
16.3	0.9825	-2.2387944886974154
16.3	0.99125	-2.2426838097654174
16.3	1.	-2.246513117511876
17.	0.125	0.
17.	0.13375	0.
17.	0.1425	0.
17.	0.15125	0.
17.	0.16	0.
17.	0.16875	0.
17.	0.1775	0.
17.	0.18625	0.
17.	0.195	0.
17.	0.20375	0.
17.	0.2125	0.
17.	0.22125	0.
17.	0.23	0.
17.	0.23875	0.
17.	0.2475	0.
17.	0.25625	0.
17.	0.265	0.
17.	0.27375	0.
17.	0.2825	0.
17.	0.29125	0.
17.	0.3	0.
17.	0.30875	0.
17.	0.3175	0.
17.	0.32625	0.
17.	0.335	0.
17.	0.34375	0.
17.	0.3525	0.
17.	0.36125	0.
17.	0.37	0.
17.	0.37875	0.
17.	0.3875	0.
17.	0.39625	0.
17.	0.405	0.
17.	0.41375	0.
17.	0.4225	-1.7799996890580476
17.	0.43125	-1.794374141458348
17.	0.44	-1.8083463643639317
17.	0.44875	-1.8219335053530399
17.	0.4575	-1.8351516976650992
17.	0.46625	-1.8480161374214477
17.	0.475	-1.8605411536674175
17.	0.48375	-1.872740272021046
17.	0.4925	-1.8846262726152798
17.	0.50125	-1.8962112429359805
17.	0.51	-1.9075066260851816
17.	0.51875	-1.9185232649360633
17.	0.5275	-1.9292714425915918
17.	0.53625	-1.939760919511369
17.	0.545	-1.9500009676299987
17.	0.55375	-1.9600004017542778
17.	0.5625	-1.969767608495015
17.	0.57125	-1.9793105729616907
17.	0.58	-1.9886369034239013
17.	0.58875	-1.997753854122187
17.	0.5975	-2.0066683463920083
17.	0.60625	-2.0153869882479762
17.	0.615	-2.0239160925607167
17.	0.62375	-2.0322616939456646
17.	0.6325	-2.0404295644714456
17.	0.64125	-2.048425228285197
17.	0.65	-2.056253975242904
17.	0.65875	-2.0639208736246353
17.	0.6675	-2.0714307820071465
17.	0.67625	-2.078788360359762
17.	0.685	-2.0859980804234746
17.	0.69375	-2.0930642354279194
17.	0.7025	-2.0999909491960516
17.	0.71125	-2.106782184682068
17.	0.72	-2.113441751984204
17.	0.72875	-2.119973315870521
17.	0.7375	-2.1263804028526097
17.	0.74625	-2.1326664078392668
17.	0.755	-2.138834600399571
17.	0.76375	-2.144888130662423
17.	0.7725	-2.150830034877448
17.	0.78125	-2.1566632406601967
17.	0.79	-2.1623905719428027
17.	0.79875	-2.168014753649608
17.	0.8075	-2.1735384161157842
17.	0.81625	-2.1789640992656287
17.	0.825	-2.184294256565949
17.	0.83375	-2.189531258768823
17.	0.8425	-2.1946773974569775
17.	0.85125	-2.1997348884040675
17.	0.86	-2.2047058747612476
17.	0.86875	-2.2095924300806424
17.	0.8775	-2.214396561185555
17.	0.88625	-2.2191202108965835
17.	0.895	-2.2237652606221725
17.	0.90375	-2.2283335328215563
17.	0.9125	-2.2328267933475088
17.	0.92125	-2.237246753675811
17.	0.93	-2.241595073027904
17.	0.93875	-2.2458733603927548
17.	0.9475	-2.2500831764535882
17.	0.95625	-2.254226035424751
17.	0.965	-2.25830340680366
17.	0.97375	-2.2623167170424563
17.	0.9825	-2.2662673511437115
17.	0.99125	-2.270156654184241
17.	1.	-2.2739859327708585
17.7	0.125	0.
17.7	0.13375	0.
17.7	0.1425	0.
17.7	0.15125	0.
17.7	0.16	0.
17.7	0.16875	0.
17.7	0.1775	0.
17.7	0.18625	0.
17.7	0.195	0.
17.7	0.20375	0.
17.7	0.2125	0.
17.7	0.22125	0.
17.7	0.23	0.
17.7	0.23875	0.
17.7	0.2475	0.
17.7	0.25625	0.
17.7	0.265	0.
17.7	0.27375	0.
17.7	0.2825	0.
17.7	0.29125	0.
17.7	0.3	0.
17.7	0.30875	0.
17.7	0.3175	0.
17.7	0.32625	0.
17.7	0.335	0.
17.7	0.34375	0.
17.7	0.3525	0.
17.7	0.36125	0.
17.7	0.37	0.
17.7	0.37875	0.
17.7	0.3875	0.
17.7	0.39625	-1.760377802407453
17.7	0.405	-1.7760760922329304
17.7	0.41375	-1.7913135873877124
17.7	0.4225	-1.8061110357055685
17.7	0.43125	-1.8204878856890394
17.7	0.44	-1.8344623912769
17.7	0.44875	-1.8480517063007678
17.7	0.4575	-1.8612719698239635
17.7	0.46625	-1.8741383833977217
17.7	0.475	-1.8866652811353215
17.7	0.48375	-1.8988661933897903
17.7	0.4925	-1.9107539047223825
17.7	0.50125	-1.9223405067644328
17.7	0.51	-1.9336374465022894
17.7	0.51875	-1.9446555704520265
17.7	0.5275	-1.9554051651360767
17.7	0.53625	-1.965895994226506
17.7	0.545	-1.9761373326784002
17.7	0.55375	-1.9861379981408012
17.7	0.5625	-1.9959063799011252
17.7	0.57125	-2.0054504655913834
17.7	0.58	-2.014777865860248
17.7	0.58875	-2.023895837193649
17.7	0.5975	-2.032811303047744
17.7	0.60625	-2.04153087344144
17.7	0.615	-2.0500608631409083
17.7	0.62375	-2.0584073085554406
17.7	0.6325	-2.0665759834523683
17.7	0.64125	-2.074572413588422
17.7	0.65	-2.0824018903456722
17.7	0.65875	-2.0900694834519493
17.7	0.6675	-2.0975800528582704
17.7	0.67625	-2.1049382598391877
17.7	0.685	-2.112148577376049
17.7	0.69375	-2.1192152998778346
17.7	0.7025	-2.1261425522894384
17.7	0.71125	-2.132934298632943
17.7	0.72	-2.1395943500235406
17.7	0.72875	-2.146126372198238
17.7	0.7375	-2.1525338925922854
17.7	0.74625	-2.1588203069953957
17.7	0.755	-2.164988885817202
17.7	0.76375	-2.1710427799890204
17.7	0.7725	-2.176985026526838
17.7	0.78125	-2.1828185537784646
17.7	0.79	-2.1885461863760227
17.7	0.79875	-2.1941706499132847
17.7	0.8075	-2.199694575365908
17.7	0.81625	-2.2051205032712407
17.7	0.825	-2.210450887683128
17.7	0.83375	-2.215688099916009
17.7	0.8425	-2.2208344320915487
17.7	0.85125	-2.2258921005001024
17.7	0.86	-2.2308632487883973
17.7	0.86875	-2.2357499509840544
17.7	0.8775	-2.2405542143667825
17.7	0.88625	-2.2452779821954287
17.7	0.895	-2.2499231362994077
17.7	0.90375	-2.2544914995424765
17.7	0.9125	-2.258984838166267
17.7	0.92125	-2.263404864020494
17.7	0.93	-2.267753236686307
17.7	0.93875	-2.2720315654988212
17.7	0.9475	-2.2762414114744716
17.7	0.95625	-2.2803842891484716
17.7	0.965	-2.2844616683273213
17.7	0.97375	-2.288474975760997
17.7	0.9825	-2.292425596739152
17.7	0.99125	-2.2963148766154196
17.7	1.	-2.3001441222636085
18.4	0.125	0.
18.4	0.13375	0.
18.4	0.1425	0.
18.4	0.15125	0.
18.4	0.16	0.
18.4	0.16875	0.
18.4	0.1775	0.
18.4	0.18625	0.
18.4	0.195	0.
18.4	0.20375	0.
18.4	0.2125	0.
18.4	0.22125	0.
18.4	0.23	0.
18.4	0.23875	0.
18.4	0.2475	0.
18.4	0.25625	0.
18.4	0.265	0.
18.4	0.27375	0.
18.4	0.2825	0.
18.4	0.29125	0.
18.4	0.3	0.
18.4	0.30875	0.
18.4	0.3175	0.
18.4	0.32625	0.
18.4	0.335	0.
18.4	0.34375	0.
18.4	0.3525	0.
18.4	0.36125	0.
18.4	0.37	0.
18.4	0.37875	-1.752390199458421
18.4	0.3875	-1.7690808832580904
18.4	0.39625	-1.7852647578079086
18.4	0.405	-1.8009655407998146
18.4	0.41375	-1.8162054037470023
18.4	0.4225	-1.831005101789248
18.4	0.43125	-1.845384090202461
18.4	0.44	-1.8593606292126736
18.4	0.44875	-1.8729518784944184
18.4	0.4575	-1.8861739825471546
18.4	0.46625	-1.899042147985333
18.4	0.475	-1.9115707136430902
18.4	0.48375	-1.9237732142795876
18.4	0.4925	-1.9356624385725238
18.4	0.50125	-1.9472504820027003
18.4	0.51	-1.9585487951595895
18.4	0.51875	-1.96956822793483
18.4	0.5275	-1.9803190700159676
18.4	0.53625	-1.9908110880453491
18.4	0.545	-2.001053559767779
18.4	0.55375	-2.0110553054545073
18.4	0.5625	-2.0208247168596114
18.4	0.57125	-2.0303697839371835
18.4	0.58	-2.039698119523469
18.4	0.58875	-2.0488169821667213
18.4	0.5975	-2.0577332972686944
18.4	0.60625	-2.066453676685012
18.4	0.615	-2.0749844369169224
18.4	0.62375	-2.0833316160138358
18.4	0.6325	-2.0915009892944183
18.4	0.64125	-2.099498083983663
18.4	0.65	-2.1073281928541148
18.4	0.65875	-2.1149963869511894
18.4	0.6675	-2.1225075274751424
18.4	0.67625	-2.129866276885632
18.4	0.685	-2.1370771092888963
18.4	0.69375	-2.1441443201622303
18.4	0.7025	-2.151072035465652
18.4	0.71125	-2.157864220186331
18.4	0.72	-2.1645246863574488
18.4	0.72875	-2.1710571005896395
18.4	0.7375	-2.1774649911499786
18.4	0.74625	-2.1837517546205842
18.4	0.755	-2.189920662166305
18.4	0.76375	-2.195974865438571
18.4	0.7725	-2.2019174021403267
18.4	0.78125	-2.2077512012750122
18.4	0.79	-2.2134790881007587
18.4	0.79875	-2.219103788809332
18.4	0.8075	-2.2246279349478706
18.4	0.81625	-2.2300540676000975
18.4	0.825	-2.2353846413424536
18.4	0.83375	-2.2406220279894393
18.4	0.8425	-2.2457685201414117
18.4	0.85125	-2.25082633454715
18.4	0.86	-2.255797615292574
18.4	0.86875	-2.2606844368262324
18.4	0.8775	-2.265488806831423
18.4	0.88625	-2.2702126689540973
18.4	0.895	-2.2748579053951112
18.4	0.90375	-2.279426339374766
18.4	0.9125	-2.283919737477064
18.4	0.92125	-2.288339811880602
18.4	0.93	-2.2926882224825698
18.4	0.93875	-2.29696657892189
18.4	0.9475	-2.3011764425071504
18.4	0.95625	-2.305319328054609
18.4	0.965	-2.3093967056412166
18.4	0.97375	-2.313410002277295
18.4	0.9825	-2.3173606035032055
18.4	0.99125	-2.32124985491408
18.4	1.	-2.3250790636164425
19.1	0.125	0.
19.1	0.13375	0.
19.1	0.1425	0.
19.1	0.15125	0.
19.1	0.16	0.
19.1	0.16875	0.
19.1	0.1775	0.
19.1	0.18625	0.
19.1	0.195	0.
19.1	0.20375	0.
19.1	0.2125	0.
19.1	0.22125	0.
19.1	0.23	0.
19.1	0.23875	0.
19.1	0.2475	0.
19.1	0.25625	0.
19.1	0.265	0.
19.1	0.27375	0.
19.1	0.2825	0.
19.1	0.29125	0.
19.1	0.3	0.
19.1	0.30875	0.
19.1	0.3175	0.
19.1	0.32625	0.
19.1	0.335	0.
19.1	0.34375	0.
19.1	0.3525	0.
19.1	0.36125	-1.741125889411857
19.1	0.37	-1.758911025925325
19.1	0.37875	-1.776136533881393
19.1	0.3875	-1.7928296849762249
19.1	0.39625	-1.8090158967279062
19.1	0.405	-1.8247188948396187
19.1	0.41375	-1.8399608582247047
19.1	0.4225	-1.8547625488675872
19.1	0.43125	-1.869143428383006
19.1	0.44	-1.8831217628744958
19.1	0.44875	-1.896714717472689
19.1	0.4575	-1.9099384417476368
19.1	0.46625	-1.9228081470312062
19.1	0.475	-1.935338176550947
19.1	0.48375	-1.9475420691618048
19.1	0.4925	-1.959432617363507
19.1	0.50125	-1.9710219202067811
19.1	0.51	-1.982321431618588
19.1	0.51875	-1.9933420046135
19.1	0.5275	-2.004093931803734
19.1	0.53625	-2.014586982572904
19.1	0.545	-2.0248304372372474
19.1	0.55375	-2.0348331184820223
19.1	0.5625	-2.044603420329251
19.1	0.57125	-2.0541493348653206
19.1	0.58	-2.0634784769326835
19.1	0.58875	-2.07259810696849
19.1	0.5975	-2.081515152154158
19.1	0.60625	-2.0902362260231833
19.1	0.615	-2.098767646659742
19.1	0.62375	-2.107115453607554
19.1	0.6325	-2.1152854235968173
19.1	0.64125	-2.1232830851866744
19.1	0.65	-2.13111373241143
19.1	0.65875	-2.138782437510497
19.1	0.6675	-2.1462940628146434
19.1	0.67625	-2.1536532718545356
19.1	0.685	-2.160864539751602
19.1	0.69375	-2.1679321629459376
19.1	0.7025	-2.1748602683111553
19.1	0.71125	-2.1816528217017805
19.1	0.72	-2.1883136359748696
19.1	0.72875	-2.194846378524026
19.1	0.7375	-2.2012545783607806
19.1	0.74625	-2.207541632775436
19.1	0.755	-2.2137108136068426
19.1	0.76375	-2.219765273148196
19.1	0.7725	-2.2257080497137993
19.1	0.78125	-2.2315420728897486
19.1	0.79	-2.2372701684897254
19.1	0.79875	-2.242895063235436
19.1	0.8075	-2.24841938917975
19.1	0.81625	-2.2538456878892292
19.1	0.825	-2.2591764144014905
19.1	0.83375	-2.2644139409717052
19.1	0.8425	-2.2695605606214837
19.1	0.85125	-2.2746184905024607
19.1	0.86	-2.2795898750859718
19.1	0.86875	-2.2844767891894504
19.1	0.8775	-2.289281240849388
19.1	0.88625	-2.294005174050048
19.1	0.895	-2.2986504713164617
19.1	0.90375	-2.3032189561796828
19.1	0.9125	-2.3077123955217114
19.1	0.92125	-2.3121325018070173
19.1	0.93	-2.316480935207136
19.1	0.93875	-2.3207593056243696
19.1	0.9475	-2.3249691746202465
19.1	0.95625	-2.3291120572540343
19.1	0.965	-2.3331894238362305
19.1	0.97375	-2.3372027016016923
19.1	0.9825	-2.341153276306726
19.1	0.99125	-2.345042493754223
19.1	1.	-2.3488716612506564
19.8	0.125	0.
19.8	0.13375	0.
19.8	0.1425	0.
19.8	0.15125	0.
19.8	0.16	0.
19.8	0.16875	0.
19.8	0.1775	0.
19.8	0.18625	0.
19.8	0.195	0.
19.8	0.20375	0.
19.8	0.2125	0.
19.8	0.22125	0.
19.8	0.23	0.
19.8	0.23875	0.
19.8	0.2475	0.
19.8	0.25625	0.
19.8	0.265	0.
19.8	0.27375	0.
19.8	0.2825	0.
19.8	0.29125	0.
19.8	0.3	0.
19.8	0.30875	0.
19.8	0.3175	0.
19.8	0.32625	0.
19.8	0.335	0.
19.8	0.34375	-1.72642993080456
19.8	0.3525	-1.7454272344965929
19.8	0.36125	-1.7638038956710735
19.8	0.37	-1.7815914745241765
19.8	0.37875	-1.798819288830194
19.8	0.3875	-1.8155146191533804
19.8	0.39625	-1.831702891171484
19.8	0.405	-1.847407838106116
19.8	0.41375	-1.862651645807571
19.8	0.4225	-1.8774550826690088
19.8	0.43125	-1.8918376162332688
19.8	0.44	-1.905817518093934
19.8	0.44875	-1.9194119584718345
19.8	0.4575	-1.9326370916616957
19.8	0.46625	-1.945508133385446
19.8	0.475	-1.9580394309539595
19.8	0.48375	-1.970244527023952
19.8	0.4925	-1.9821362176381643
19.8	0.50125	-1.9937266051522364
19.8	0.51	-2.0050271465786933
19.8	0.51875	-2.016048697815374
19.8	0.5275	-2.02680155417098
19.8	0.53625	-2.037295487552983
19.8	0.545	-2.0475397806417575
19.8	0.55375	-2.057543258338787
19.8	0.5625	-2.0673143167452053
19.8	0.57125	-2.0768609498992956
19.8	0.58	-2.0861907744772616
19.8	0.58875	-2.095311052640199
19.8	0.5975	-2.104228713191322
19.8	0.60625	-2.1129503711908217
19.8	0.615	-2.1214823461609638
19.8	0.62375	-2.129830679000937
19.8	0.6325	-2.1380011477193084
19.8	0.64125	-2.145999282081595
19.8	0.65	-2.1538303772611993
19.8	0.65875	-2.1614995065737173
19.8	0.6675	-2.1690115333672315
19.8	0.67625	-2.1763711221345994
19.8	0.685	-2.183582748907791
19.8	0.69375	-2.190650710989022
19.8	0.7025	-2.1975791360686032
19.8	0.71125	-2.2043719907751194
19.8	0.72	-2.211033088699643
19.8	0.72875	-2.2175660979321608
19.8	0.7375	-2.2239745481452067
19.8	0.74625	-2.2302618372568013
19.8	0.755	-2.2364312377021816
19.8	0.76375	-2.242485902341428
19.8	0.7725	-2.2484288700279276
19.8	0.78125	-2.2542630708606572
19.8	0.79	-2.259991331141465
19.8	0.79875	-2.2656163780569027
19.8	0.8075	-2.2711408441026717
19.8	0.81625	-2.2765672712673743
19.8	0.825	-2.2818981149910225
19.8	0.83375	-2.287135747912612
19.8	0.8425	-2.2922824634200176
19.8	0.85125	-2.297340479014522
19.8	0.86	-2.3023119395013834
19.8	0.86875	-2.3071989200170657
19.8	0.8775	-2.3120034289029885
19.8	0.88625	-2.316727410434972
19.8	0.895	-2.321372747416936
19.8	0.90375	-2.3259412636468046
19.8	0.9125	-2.3304347262620433
19.8	0.92125	-2.33485484797177
19.8	0.93	-2.3392032891818926
19.8	0.93875	-2.3434816600193247
19.8	0.9475	-2.347691522260939
19.8	0.95625	-2.351834391172531
19.8	0.965	-2.35591173726275
19.8	0.97375	-2.359924987956633
19.8	0.9825	-2.3638755291930855
19.8	0.99125	-2.36776470695038
19.8	1.	-2.3715938287035017
20.5	0.125	0.
20.5	0.13375	0.
20.5	0.1425	0.
20.5	0.15125	0.
20.5	0.16	0.
20.5	0.16875	0.
20.5	0.1775	0.
20.5	0.18625	0.
20.5	0.195	0.
20.5	0.20375	0.
20.5	0.2125	0.
20.5	0.22125	0.
20.5	0.23	0.
20.5	0.23875	0.
20.5	0.2475	0.
20.5	0.25625	0.
20.5	0.265	0.
20.5	0.27375	0.
20.5	0.2825	0.
20.5	0.29125	0.
20.5	0.3	0.
20.5	0.30875	0.
20.5	0.3175	0.
20.5	0.32625	-1.7081034483075563
20.5	0.335	-1.7284496157950935
20.5	0.34375	-1.7481041699068356
20.5	0.3525	-1.7671038930692307
20.5	0.36125	-1.78548283037534
20.5	0.37	-1.8032725519377424
20.5	0.37875	-1.8205023846167707
20.5	0.3875	-1.8371996173145742
20.5	0.39625	-1.8533896833713777
20.5	0.405	-1.8690963230603421
20.5	0.41375	-1.8843417287297108
20.5	0.4225	-1.8991466747680665
20.5	0.43125	-1.9135306342567444
20.5	0.44	-1.9275118839117038
20.5	0.44875	-1.9411075986966095
20.5	0.4575	-1.954333937302344
20.5	0.46625	-1.967206119529883
20.5	0.475	-1.9797384964786973
20.5	0.48375	-1.9919446143277262
20.5	0.4925	-2.003837272397331
20.5	0.50125	-2.0154285760958963
20.5	0.51	-2.0267299852817167
20.5	0.51875	-2.0377523585076793
20.5	0.5275	-2.0485059935616188
20.5	0.53625	-2.0590006646676944
20.5	0.545	-2.0692456566728277
20.5	0.55375	-2.079249796506138
20.5	0.5625	-2.0890214821677597
20.5	0.57125	-2.0985687094757433
20.5	0.58	-2.1078990967754505
20.5	0.58875	-2.1170199077944374
20.5	0.5975	-2.125938072806947
20.5	0.60625	-2.134660208255451
20.5	0.615	-2.143192634961901
20.5	0.62375	-2.1515413950482407
20.5	0.6325	-2.1597122676740907
20.5	0.64125	-2.1677107836891434
20.5	0.65	-2.175542239288555
20.5	0.65875	-2.183211708751375
20.5	0.6675	-2.1907240563346533
20.5	0.67625	-2.1980839473892613
20.5	0.685	-2.205295858757502
20.5	0.69375	-2.21236408850728
20.5	0.7025	-2.2192927650527707
20.5	0.71125	-2.2260858557072165
20.5	0.72	-2.232747174709576
20.5	0.72875	-2.2392803907632146
20.5	0.7375	-2.2456890341216442
20.5	0.74625	-2.2519765032534274
20.5	0.755	-2.2581460711157364
20.5	0.76375	-2.2642008910636857
20.5	0.7725	-2.2701440024203903
20.5	0.78125	-2.2759783357307324
20.5	0.79	-2.2817067177200356
20.5	0.79875	-2.2873318759771926
20.5	0.8075	-2.2928564433803293
20.5	0.81625	-2.298282962281688
20.5	0.825	-2.303613888467207
20.5	0.83375	-2.3088515949050836
20.5	0.8425	-2.3139983752966113
20.5	0.85125	-2.319056447441578
20.5	0.86	-2.3240279564296604
20.5	0.86875	-2.328914977668425
20.5	0.8775	-2.3337195197577993
20.5	0.88625	-2.338443527220201
20.5	0.895	-2.343088883094874
20.5	0.90375	-2.3476574114043944
20.5	0.9125	-2.352150879500776
20.5	0.92125	-2.3565710002981115
20.5	0.93	-2.3609194343982085
20.5	0.93875	-2.3651977921152842
20.5	0.9475	-2.3694076354053566
20.5	0.95625	-2.3735504797056297
20.5	0.965	-2.377627795688822
20.5	0.97375	-2.3816410109370696
20.5	0.9825	-2.3855915115397597
20.5	0.99125	-2.389480643619363
20.5	1.	-2.3933097147890883
21.2	0.125	0.
21.2	0.13375	0.
21.2	0.1425	0.
21.2	0.15125	0.
21.2	0.16	0.
21.2	0.16875	0.
21.2	0.1775	0.
21.2	0.18625	0.
21.2	0.195	0.
21.2	0.20375	0.
21.2	0.2125	0.
21.2	0.22125	0.
21.2	0.23	0.
21.2	0.23875	0.
21.2	0.2475	0.
21.2	0.25625	0.
21.2	0.265	0.
21.2	0.27375	0.
21.2	0.2825	0.
21.2	0.29125	0.
21.2	0.3	0.
21.2	0.30875	-1.6858966407541103
21.2	0.3175	-1.707751606594891
21.2	0.32625	-1.728831770417835
21.2	0.335	-1.7491803383254134
21.2	0.34375	-1.7688371403521304
21.2	0.3525	-1.7878389701338184
21.2	0.36125	-1.806219882988153
21.2	0.37	-1.8240114583694795
21.2	0.37875	-1.8412430316866846
21.2	0.3875	-1.8579418996763037
21.2	0.39625	-1.8741335028686672
21.2	0.405	-1.8898415881447106
21.2	0.41375	-1.9050883539331633
21.2	0.4225	-1.919894580224822
21.2	0.43125	-1.9342797452687113
21.2	0.44	-1.948262130553081
21.2	0.44875	-1.961858915453547
21.2	0.4575	-1.9750862627440815
21.2	0.46625	-1.9879593960082043
21.2	0.475	-2.000492669852895
21.2	0.48375	-2.0126996337125935
21.2	0.4925	-2.0245930899319706
21.2	0.50125	-2.0361851467313774
21.2	0.51	-2.047487266585821
21.2	0.51875	-2.0585103104851687
21.2	0.5275	-2.0692645784886152
21.2	0.53625	-2.0797598469389103
21.2	0.545	-2.0900054026605104
21.2	0.55375	-2.1000100744297137
21.2	0.5625	-2.1097822619732467
21.2	0.57125	-2.119329962724112
21.2	0.58	-2.1286607965391764
21.2	0.58875	-2.1377820285615643
21.2	0.5975	-2.146700590392049
21.2	0.60625	-2.1554230997169324
21.2	0.615	-2.16395587852512
21.2	0.62375	-2.172304970034005
21.2	0.6325	-2.180476154432096
21.2	0.64125	-2.188474963535972
21.2	0.65	-2.1963066944498864
21.2	0.65875	-2.2039764223080867
21.2	0.6675	-2.211489012172517
21.2	0.67625	-2.218849130151968
21.2	0.685	-2.22606125380277
21.2	0.69375	-2.2331296818658197
21.2	0.7025	-2.2400585433898983
21.2	0.71125	-2.246851806286927
21.2	0.72	-2.2535132853608997
21.2	0.72875	-2.2600466498486957
21.2	0.7375	-2.2664554305077944
21.2	0.74625	-2.272743026283014
21.2	0.755	-2.2789127105817824
21.2	0.76375	-2.284967637185062
21.2	0.7725	-2.290910845818894
21.2	0.78125	-2.2967452674095497
21.2	0.79	-2.3024737290434967
21.2	0.79875	-2.308098958651737
21.2	0.8075	-2.3136235894365944
21.2	0.81625	-2.3190501640576566
21.2	0.825	-2.324381138592338
21.2	0.83375	-2.329618886285365
21.2	0.8425	-2.334765701100478
21.2	0.85125	-2.339823801086639
21.2	0.86	-2.344795331570182
21.2	0.86875	-2.349682368183525
21.2	0.8775	-2.354486919740307
21.2	0.88625	-2.359210930966145
21.2	0.895	-2.363856285093552
21.2	0.90375	-2.368424806328998
21.2	0.9125	-2.372918262199531
21.2	0.92125	-2.377338365785903
21.2	0.93	-2.381686777848668
21.2	0.93875	-2.3859651088533
21.2	0.9475	-2.390174920899995
21.2	0.95625	-2.394317729563432
21.2	0.965	-2.3983950056474623
21.2	0.97375	-2.4024081768593497
21.2	0.9825	-2.4063586294079213
21.2	0.99125	-2.4102477095297
21.2	1.	-2.4140767249468413
21.9	0.125	0.
21.9	0.13375	0.
21.9	0.1425	0.
21.9	0.15125	0.
21.9	0.16	0.
21.9	0.16875	0.
21.9	0.1775	0.
21.9	0.18625	0.
21.9	0.195	0.
21.9	0.20375	0.
21.9	0.2125	0.
21.9	0.22125	0.
21.9	0.23	0.
21.9	0.23875	0.
21.9	0.2475	0.
21.9	0.25625	0.
21.9	0.265	0.
21.9	0.27375	0.
21.9	0.2825	0.
21.9	0.29125	0.
21.9	0.3	-1.683051735841407
21.9	0.30875	-1.7057310400892072
21.9	0.3175	-1.7275883936067553
21.9	0.32625	-1.7486707811325835
21.9	0.335	-1.7690214215881048
21.9	0.34375	-1.788680156644109
21.9	0.3525	-1.8076837905182088
21.9	0.36125	-1.8260663881673287
21.9	0.37	-1.8438595378406875
21.9	0.37875	-1.8610925829839435
21.9	0.3875	-1.8777928276883593
21.9	0.39625	-1.893985719224165
21.9	0.405	-1.9096950106569202
21.9	0.41375	-1.9249429060975962
21.9	0.4225	-1.939750190763928
21.9	0.43125	-1.9541363477185751
21.9	0.44	-1.968119662887659
21.9	0.44875	-1.9817173197425326
21.9	0.4575	-1.9949454848409456
21.9	0.46625	-2.007819385265362
21.9	0.475	-2.0203533788613064
21.9	0.48375	-2.032561018063399
21.9	0.4925	-2.0444551079980395
21.9	0.50125	-2.056047759466875
21.9	0.51	-2.0673504373421046
21.9	0.51875	-2.0783740048415025
21.9	0.5275	-2.0891287640963516
21.9	0.53625	-2.0996244933779273
21.9	0.545	-2.1098704813068156
21.9	0.55375	-2.119875558333231
21.9	0.5625	-2.1296481257449082
21.9	0.57125	-2.139196182431456
21.9	0.58	-2.1485273496097284
21.9	0.58875	-2.157648893693359
21.9	0.5975	-2.1665677474706917
21.9	0.60625	-2.1752905297386715
21.9	0.615	-2.1838235635254413
21.9	0.62375	-2.1921728930213082
21.9	0.6325	-2.200344299326049
21.9	0.64125	-2.2083433151101746
21.9	0.65	-2.2161752382785114
21.9	0.65875	-2.223845144716191
21.9	0.6675	-2.2313579001897432
21.9	0.67625	-2.2387181714693813
21.9	0.685	-2.2459304367325954
21.9	0.69375	-2.2529989953038645
21.9	0.7025	-2.2599279767804616
21.9	0.71125	-2.2667213495900187
21.9	0.72	-2.2733829290215963
21.9	0.72875	-2.2799163847684873
21.9	0.7375	-2.2863252480177736
21.9	0.74625	-2.292612918118783
21.9	0.755	-2.298782668859955
21.9	0.76375	-2.3048376543812514
21.9	0.7725	-2.3107809147470815
21.9	0.78125	-2.316615381202746
21.9	0.79	-2.322343881135597
21.9	0.79875	-2.3279691427605034
21.9	0.8075	-2.3334937995476794
21.9	0.81625	-2.3389203944096026
21.9	0.825	-2.3442513836624856
21.9	0.83375	-2.34948914077662
21.9	0.8425	-2.3546359599288653
21.9	0.85125	-2.3596940593696067
21.9	0.86	-2.3646655846156
21.9	0.86875	-2.369552611479336
21.9	0.8775	-2.374357148944788
21.9	0.88625	-2.3790811418987383
21.9	0.895	-2.383726473726237
21.9	0.90375	-2.388294968778161
21.9	0.9125	-2.392788394718309
21.9	0.92125	-2.397208464756967
21.9	0.93	-2.4015568397774234
21.9	0.93875	-2.4058351303614773
21.9	0.9475	-2.410044898719602
21.9	0.95625	-2.414187660531055
21.9	0.965	-2.418264886698886
21.9	0.97375	-2.422278005024484
21.9	0.9825	-2.4262284018060107
21.9	0.99125	-2.4301174233648037
21.9	1.	-2.433946377503565
22.6	0.125	0.
22.6	0.13375	0.
22.6	0.1425	0.
22.6	0.15125	0.
22.6	0.16	0.
22.6	0.16875	0.
22.6	0.1775	0.
22.6	0.18625	0.
22.6	0.195	0.
22.6	0.20375	0.
22.6	0.2125	0.
22.6	0.22125	0.
22.6	0.23	0.
22.6	0.23875	0.
22.6	0.2475	0.
22.6	0.25625	0.
22.6	0.265	0.
22.6	0.27375	0.
22.6	0.2825	0.
22.6	0.29125	-1.6784866185468619
22.6	0.3	-1.7020414548172043
22.6	0.30875	-1.724722965423761
22.6	0.3175	-1.7465823617475937
22.6	0.32625	-1.7676666419311895
22.6	0.335	-1.7880190370238656
22.6	0.34375	-1.8076793996902272
22.6	0.3525	-1.8266845441312087
22.6	0.36125	-1.8450685443845252
22.6	0.37	-1.8628629969722397
22.6	0.37875	-1.880097252888031
22.6	0.3875	-1.8967986231195868
22.6	0.39625	-1.9129925612466614
22.6	0.405	-1.9287028261147343
22.6	0.41375	-1.9439516271359512
22.6	0.4225	-1.9587597543957276
22.6	0.43125	-1.973146695431256
22.6	0.44	-1.9871307402860925
22.6	0.44875	-2.000729076224196
22.6	0.4575	-2.013957873300037
22.6	0.46625	-2.0268323618229247
22.6	0.475	-2.0393669026187546
22.6	0.48375	-2.0515750508771533
22.6	0.4925	-2.0634696142732127
22.6	0.50125	-2.0750627059681936
22.6	0.51	-2.0863657930204353
22.6	0.51875	-2.0973897406745374
22.6	0.5275	-2.1081448529421447
22.6	0.53625	-2.1186409098401238
22.6	0.545	-2.1288872016105236
22.6	0.55375	-2.138892560210596
22.6	0.5625	-2.1486653883295426
22.6	0.57125	-2.158213686160959
22.6	0.58	-2.167545076135609
22.6	0.58875	-2.176666825797729
22.6	0.5975	-2.185585868989174
22.6	0.60625	-2.194308825489002
22.6	0.615	-2.2028420192413067
22.6	0.62375	-2.2111914952909877
22.6	0.6325	-2.219363035535482
22.6	0.64125	-2.227362173390103
22.6	0.65	-2.235194207455371
22.6	0.65875	-2.242864214266465
22.6	0.6675	-2.250377060197514
22.6	0.67625	-2.2577374125868244
22.6	0.685	-2.264949750143207
22.6	0.69375	-2.272018372688208
22.6	0.7025	-2.2789474102842475
22.6	0.71125	-2.285740831794348
22.6	0.72	-2.2924024529152067
22.6	0.72875	-2.2989359437218546
22.6	0.7375	-2.3053448357589414
22.6	0.74625	-2.3116325287107875
22.6	0.755	-2.317802296679741
22.6	0.76375	-2.323857294099965
22.6	0.7725	-2.329800561311653
22.6	0.78125	-2.3356350298186612
22.6	0.79	-2.34136352725079
22.6	0.79875	-2.3469887820502766
22.6	0.8075	-2.352513427900595
22.6	0.81625	-2.357940007914272
22.6	0.825	-2.3632709785951986
22.6	0.83375	-2.3685087135897556
22.6	0.8425	-2.3736555072400356
22.6	0.85125	-2.3787135779514825
22.6	0.86	-2.383685071386374
22.6	0.86875	-2.3885720634937795
22.6	0.8775	-2.3933765633858677
22.6	0.88625	-2.3981005160697535
22.6	0.895	-2.4027458050434425
22.6	0.90375	-2.407314254763844
22.6	0.9125	-2.4118076329942992
22.6	0.92125	-2.4162276530385394
22.6	0.93	-2.4205759758675787
22.6	0.93875	-2.4248542121455725
22.6	0.9475	-2.429063924160311
22.6	0.95625	-2.4332066276636346
22.6	0.965	-2.4372837936267304
22.6	0.97375	-2.4412968499149557
22.6	0.9825	-2.445247182886519
22.6	0.99125	-2.449136138919125
22.6	1.	-2.4529650258683873
23.3	0.125	0.
23.3	0.13375	0.
23.3	0.1425	0.
23.3	0.15125	0.
23.3	0.16	0.
23.3	0.16875	0.
23.3	0.1775	0.
23.3	0.18625	0.
23.3	0.195	0.
23.3	0.20375	0.
23.3	0.2125	0.
23.3	0.22125	0.
23.3	0.23	0.
23.3	0.23875	0.
23.3	0.2475	0.
23.3	0.25625	0.
23.3	0.265	0.
23.3	0.27375	-1.6467104900027028
23.3	0.2825	-1.6721875123882368
23.3	0.29125	-1.696673812942337
23.3	0.3	-1.7202306699035996
23.3	0.30875	-1.7429140376097558
23.3	0.3175	-1.764775141517972
23.3	0.32625	-1.7858609924636926
23.3	0.335	-1.8062148329640797
23.3	0.34375	-1.825876526063548
23.3	0.3525	-1.8448828953741034
23.3	0.36125	-1.8632680234799597
23.3	0.37	-1.881063514676333
23.3	0.37875	-1.8982987270368294
23.3	0.3875	-1.915000978006407
23.3	0.39625	-1.9311957270617437
23.3	0.405	-1.9469067384400518
23.3	0.41375	-1.9621562264889567
23.3	0.4225	-1.9769649858166238
23.3	0.43125	-1.9913525081090446
23.3	0.44	-2.0053370872192593
23.3	0.44875	-2.018935913912382
23.3	0.4575	-2.032165161463487
23.3	0.46625	-2.0450400631468755
23.3	0.475	-2.0575749825202667
23.3	0.48375	-2.069783477292152
23.3	0.4925	-2.0816783574617777
23.3	0.50125	-2.0932717383363295
23.3	0.51	-2.1045750889567705
23.3	0.51875	-2.115599276400544
23.3	0.5275	-2.126354606374633
23.3	0.53625	-2.136850860464889
23.3	0.545	-2.147097330366141
23.3	0.55375	-2.157102849381458
23.3	0.5625	-2.166875821447326
23.3	0.57125	-2.176424247913785
23.3	0.58	-2.185755752284238
23.3	0.58875	-2.1948776030981874
23.3	0.5975	-2.203796735121273
23.3	0.60625	-2.2125197689902554
23.3	0.615	-2.221053029445802
23.3	0.62375	-2.229402562272811
23.3	0.6325	-2.237574150056316
23.3	0.64125	-2.2455733268506766
23.3	0.65	-2.2534053918504444
23.3	0.65875	-2.261075422143079
23.3	0.6675	-2.2685882846162415
23.3	0.67625	-2.2759486470857997
23.3	0.685	-2.283160988704712
23.3	0.69375	-2.290229609707623
23.3	0.7025	-2.2971586405411943
23.3	0.71125	-2.3039520504258473
23.3	0.72	-2.3106136553907133
23.3	0.72875	-2.317147125820025
23.3	0.7375	-2.3235559935460057
23.3	0.74625	-2.3298436585204136
23.3	0.755	-2.3360133950942767
23.3	0.76375	-2.342068357932967
23.3	0.7725	-2.3480115875916017
23.3	0.78125	-2.353846015773784
23.3	0.79	-2.3595744702949113
23.3	0.79875	-2.3651996797696255
23.3	0.8075	-2.370724278041499
23.3	0.81625	-2.376150808371681
23.3	0.825	-2.381481727401978
23.3	0.83375	-2.386719408906695
23.3	0.8425	-2.39186614734653
23.3	0.85125	-2.3969241612368304
23.3	0.86	-2.4018955963416624
23.3	0.86875	-2.4067825287043068
23.3	0.8775	-2.411586967524072
23.3	0.88625	-2.416310857888614
23.3	0.895	-2.420956083370319
23.3	0.90375	-2.42552446849473
23.3	0.9125	-2.4300177810884547
23.3	0.92125	-2.434437734513487
23.3	0.93	-2.4387859897944324
23.3	0.93875	-2.443064157644678
23.3	0.9475	-2.447273800397181
23.3	0.95625	-2.451416433845157
23.3	0.965	-2.4554935289976347
23.3	0.97375	-2.459506513754513
23.3	0.9825	-2.463456774505473
23.3	0.99125	-2.4673456576568262
23.3	1.	-2.4711744710901287
24.	0.125	0.
24.	0.13375	0.
24.	0.1425	0.
24.	0.15125	0.
24.	0.16	0.
24.	0.16875	0.
24.	0.1775	0.
24.	0.18625	0.
24.	0.195	0.
24.	0.20375	0.
24.	0.2125	0.
24.	0.22125	0.
24.	0.23	0.
24.	0.23875	0.
24.	0.2475	0.
24.	0.25625	0.
24.	0.265	-1.6375940580977228
24.	0.27375	-1.6641313060227598
24.	0.2825	-1.6896103392665929
24.	0.29125	-1.714098469975818
24.	0.3	-1.7376569929490633
24.	0.30875	-1.7603418773723072
24.	0.3175	-1.7822043620446415
24.	0.32625	-1.8032914698139442
24.	0.335	-1.823646454033093
24.	0.34375	-1.843309187537952
24.	0.3525	-1.862316502802944
24.	0.36125	-1.8807024904462402
24.	0.37	-1.8984987620565883
24.	0.37875	-1.9157346823379942
24.	0.3875	-1.9324375747707228
24.	0.39625	-1.9486329043317174
24.	0.405	-1.964344440276543
24.	0.41375	-1.9795944015363858
24.	0.4225	-1.9944035869100514
24.	0.43125	-2.008791491918558
24.	0.44	-2.022776413927644
24.	0.44875	-2.0363755469225646
24.	0.4575	-2.0496050671326422
24.	0.46625	-2.0624802105444715
24.	0.475	-2.0750153432076215
24.	0.48375	-2.087224025121363
24.	0.4925	-2.0991190683921213
24.	0.50125	-2.110712590266441
24.	0.51	-2.12201606157109
24.	0.51875	-2.1330403510286877
24.	0.5275	-2.1437957658624853
24.	0.53625	-2.1542920890563337
24.	0.545	-2.1645386135944684
24.	0.55375	-2.1745441739695752
24.	0.5625	-2.184317175215988
24.	0.57125	-2.1938656196971484
24.	0.58	-2.2031971318520887
24.	0.58875	-2.2123189810842794
24.	0.5975	-2.221238102957252
24.	0.60625	-2.2299611188446984
24.	0.615	-2.238494354167946
24.	0.62375	-2.2468438553405785
24.	0.6325	-2.2550154055282943
24.	0.64125	-2.263014539321718
24.	0.65	-2.270846556410609
24.	0.65875	-2.278516534339639
24.	0.6675	-2.286029340418516
24.	0.67625	-2.2933896428525915
24.	0.685	-2.300601921154145
24.	0.69375	-2.3076704758891964
24.	0.7025	-2.3145994378098784
24.	0.71125	-2.3213927764180706
24.	0.72	-2.328054308002095
24.	0.72875	-2.3345877031847198
24.	0.7375	-2.340996494017545
24.	0.74625	-2.3472840806539272
24.	0.755	-2.3534537376299967
24.	0.76375	-2.3595086197809145
24.	0.7725	-2.3654517678173765
24.	0.78125	-2.3712861135853767
24.	0.79	-2.3770144850304535
24.	0.79875	-2.3826396108860264
24.	0.8075	-2.388164125103892
24.	0.81625	-2.393590571043629
24.	0.825	-2.3989214054363845
24.	0.83375	-2.4041590021373658
24.	0.8425	-2.4093056556803436
24.	0.85125	-2.414363584646476
24.	0.86	-2.4193349348588997
24.	0.86875	-2.424221782413718
24.	0.8775	-2.4290261365572694
24.	0.88625	-2.433749942418868
24.	0.895	-2.4383950836075843
24.	0.90375	-2.442963384681039
24.	0.9125	-2.4474566134936495
24.	0.92125	-2.451876483431275
24.	0.93	-2.4562246555387346
24.	0.93875	-2.460502740546258
24.	0.9475	-2.4647123008005285
24.	0.95625	-2.468854852105613
24.	0.965	-2.472931865478742
24.	0.97375	-2.4769447688255726
24.	0.9825	-2.4808949485392984
24.	0.99125	-2.4847837510276762
24.	1.	-2.488612484171811
24.7	0.125	0.
24.7	0.13375	0.
24.7	0.1425	0.
24.7	0.15125	0.
24.7	0.16	0.
24.7	0.16875	0.
24.7	0.1775	0.
24.7	0.18625	0.
24.7	0.195	0.
24.7	0.20375	0.
24.7	0.2125	0.
24.7	0.22125	0.
24.7	0.23	0.
24.7	0.23875	0.
24.7	0.2475	0.
24.7	0.25625	-1.6266136870824794
24.7	0.265	-1.6542853066994443
24.7	0.27375	-1.6808243718259794
24.7	0.2825	-1.7063050393794923
24.7	0.29125	-1.7307946391230615
24.7	0.3	-1.7543544815911984
24.7	0.30875	-1.7770405500573048
24.7	0.3175	-1.798904095958344
24.7	0.32625	-1.8199921535016408
24.7	0.335	-1.84034798626887
24.7	0.34375	-1.8600114763221234
24.7	0.3525	-1.879019464470856
24.7	0.36125	-1.897406048874234
24.7	0.37	-1.915202847952984
24.7	0.37875	-1.9324392326086743
24.7	0.3875	-1.9491425319503592
24.7	0.39625	-1.9653382160729018
24.7	0.405	-1.9810500588901254
24.7	0.41375	-1.996300283577198
24.7	0.4225	-2.0111096928029504
24.7	0.43125	-2.0254977856203573
24.7	0.44	-2.0394828626210564
24.7	0.44875	-2.0530821207387544
24.7	0.4575	-2.066311738899393
24.7	0.46625	-2.079186955557321
24.7	0.475	-2.091722139021635
24.7	0.48375	-2.103930851361478
24.7	0.4925	-2.11582590658022
24.7	0.50125	-2.1274194236635293
24.7	0.51	-2.1387228750331193
24.7	0.51875	-2.149747130874731
24.7	0.5275	-2.160502499754101
24.7	0.53625	-2.170998765887083
24.7	0.545	-2.1812452233886543
24.7	0.55375	-2.1912507077893655
24.7	0.5625	-2.2010236250761728
24.7	0.57125	-2.210571978486852
24.7	0.58	-2.219903393262827
24.7	0.58875	-2.2290251395438108
24.7	0.5975	-2.237944153568721
24.7	0.60625	-2.2466670573306238
24.7	0.615	-2.255200176818642
24.7	0.62375	-2.263549558966636
24.7	0.6325	-2.271720987416791
24.7	0.64125	-2.2797199971958433
24.7	0.65	-2.287551888392427
24.7	0.65875	-2.2952217389157386
24.7	0.6675	-2.3027344164083123
24.7	0.67625	-2.310094589379068
24.7	0.685	-2.317306737616842
24.7	0.69375	-2.324375161939271
24.7	0.7025	-2.33130399332707
24.7	0.71125	-2.3380972014894312
24.7	0.72	-2.3447586029023384
24.7	0.72875	-2.3512918683580737
24.7	0.7375	-2.357700530060985
24.7	0.74625	-2.3639879883016928
24.7	0.755	-2.3701575177392877
24.7	0.76375	-2.376212273318685
24.7	0.7725	-2.3821552958481385
24.7	0.78125	-2.387989517259938
24.7	0.79	-2.3937177655755293
24.7	0.79875	-2.3993427695946465
24.7	0.8075	-2.404867163326558
24.7	0.81625	-2.4102934901801585
24.7	0.825	-2.415624206928393
24.7	0.83375	-2.420861687461343
24.7	0.8425	-2.426008226341277
24.7	0.85125	-2.431066042171989
24.7	0.86	-2.4360372807938537
24.7	0.86875	-2.4409240183152616
24.7	0.8775	-2.445728263990289
24.7	0.88625	-2.450451962951818
24.7	0.895	-2.4550969988086675
24.7	0.90375	-2.4596651961147113
24.7	0.9125	-2.464158322717428
24.7	0.92125	-2.4685780919928275
24.7	0.93	-2.472926164973223
24.7	0.93875	-2.4772041523739308
24.7	0.9475	-2.4814136165245317
24.7	0.95625	-2.4855560732100144
24.7	0.965	-2.489632993426741
24.7	0.97375	-2.4936458050578962
24.7	0.9825	-2.497595894472759
24.7	0.99125	-2.501484608053885
24.7	1.	-2.505313253656033
25.4	0.125	0.
25.4	0.13375	0.
25.4	0.1425	0.
25.4	0.15125	0.
25.4	0.16	0.
25.4	0.16875	0.
25.4	0.1775	0.
25.4	0.18625	0.
25.4	0.195	0.
25.4	0.20375	0.
25.4	0.2125	0.
25.4	0.22125	0.
25.4	0.23	0.
25.4	0.23875	0.
25.4	0.2475	-1.6137188828720475
25.4	0.25625	-1.642606814899697
25.4	0.265	-1.6702800532208655
25.4	0.27375	-1.6968205511443335
25.4	0.2825	-1.7223024844221284
25.4	0.29125	-1.7467931995750803
25.4	0.3	-1.7703540220823601
25.4	0.30875	-1.793040948573903
25.4	0.3175	-1.8149052424477656
25.4	0.32625	-1.8359939486426318
25.4	0.335	-1.8563503403848431
25.4	0.34375	-1.8760143084183827
25.4	0.3525	-1.895022701379533
25.4	0.36125	-1.9134096244931487
25.4	0.37	-1.9312067025666464
25.4	0.37875	-1.9484433122813363
25.4	0.3875	-1.965146787982426
25.4	0.39625	-1.9813426045132099
25.4	0.405	-1.9970545400975954
25.4	0.41375	-2.012304821826226
25.4	0.4225	-2.027114255927631
25.4	0.43125	-2.041502344693253
25.4	0.44	-2.055487391662761
25.4	0.44875	-2.0690865964549636
25.4	0.4575	-2.0823161404425745
25.4	0.46625	-2.095191264310445
25.4	0.475	-2.1077263384017004
25.4	0.48375	-2.119934926640838
25.4	0.4925	-2.1318298447239385
25.4	0.50125	-2.1434232131811917
25.4	0.51	-2.1547265058436946
25.4	0.51875	-2.1657505941832373
25.4	0.5275	-2.176505787938952
25.4	0.53625	-2.187001872397123
25.4	0.545	-2.1972481426489754
25.4	0.55375	-2.2072534351151143
25.4	0.5625	-2.217026156593612
25.4	0.57125	-2.226574311061033
25.4	0.58	-2.235905524431285
25.4	0.58875	-2.2450270674557493
25.4	0.5975	-2.2539458769292136
25.4	0.60625	-2.2626685753493954
25.4	0.615	-2.2712014891630363
25.4	0.62375	-2.2795506657184195
25.4	0.6325	-2.287721889032463
25.4	0.64125	-2.295720694470164
25.4	0.65	-2.303552382424897
25.4	0.65875	-2.311222031079782
25.4	0.6675	-2.3187345083229474
25.4	0.67625	-2.3260944828828594
25.4	0.685	-2.333306434743953
25.4	0.69375	-2.3403746648974457
25.4	0.7025	-2.347303304477393
25.4	0.71125	-2.3540963233277212
25.4	0.72	-2.360757538042049
25.4	0.72875	-2.3672906195145815
25.4	0.7375	-2.37369910003716
25.4	0.74625	-2.3799863799746444
25.4	0.755	-2.3861557340482027
25.4	0.76375	-2.3922103172536677
25.4	0.7725	-2.39815317043998
25.4	0.78125	-2.4039872255707397
25.4	0.79	-2.409715310690119
25.4	0.79875	-2.4153401546127227
25.4	0.8075	-2.420864391355511
25.4	0.81625	-2.4262905643285144
25.4	0.825	-2.431621130299832
25.4	0.83375	-2.4368584631492536
25.4	0.8425	-2.4420048574238025
25.4	0.85125	-2.447062531707524
25.4	0.86	-2.452033631816971
25.4	0.86875	-2.456920233833018
25.4	0.8775	-2.4617243469788987
25.4	0.88625	-2.466447916353654
25.4	0.895	-2.4710928255295728
25.4	0.90375	-2.475660899021594
25.4	0.9125	-2.480153904636118
25.4	0.92125	-2.4845735557061746
25.4	0.93	-2.488921513219424
25.4	0.93875	-2.493199387845058
25.4	0.9475	-2.497408741865257
25.4	0.95625	-2.501551091016505
25.4	0.965	-2.505627906245723
25.4	0.97375	-2.5096406153858637
25.4	0.9825	-2.5135906047553247
25.4	0.99125	-2.5174792206852556
25.4	1.	-2.521307770978604
26.1	0.125	0.
26.1	0.13375	0.
26.1	0.1425	0.
26.1	0.15125	0.
26.1	0.16	0.
26.1	0.16875	0.
26.1	0.1775	0.
26.1	0.18625	0.
26.1	0.195	0.
26.1	0.20375	0.
26.1	0.2125	0.
26.1	0.22125	0.
26.1	0.23	0.
26.1	0.23875	-1.5988474026751949
26.1	0.2475	-1.629042505976098
26.1	0.25625	-1.6579318532418776
26.1	0.265	-1.6856063169179396
26.1	0.27375	-1.7121478705557194
26.1	0.2825	-1.737630707843824
26.1	0.29125	-1.762122191235096
26.1	0.3	-1.7856836603920334
26.1	0.30875	-1.8083711245973595
26.1	0.3175	-1.830235858558153
26.1	0.32625	-1.8513249173389084
26.1	0.335	-1.8716815832471045
26.1	0.34375	-1.8913457551831467
26.1	0.3525	-1.9103542891192542
26.1	0.36125	-1.9287412968865716
26.1	0.37	-1.94653840924857
26.1	0.37875	-1.9637750082619918
26.1	0.3875	-1.9804784331280438
26.1	0.39625	-1.996674163080509
26.1	0.405	-2.0123859803159
26.1	0.41375	-2.02763611552175
26.1	0.4225	-2.04244537818518
26.1	0.43125	-2.056833273551184
26.1	0.44	-2.0708181078375825
26.1	0.44875	-2.084417083092374
26.1	0.4575	-2.0976463828921523
26.1	0.46625	-2.1105212499215122
26.1	0.475	-2.1230560563381813
26.1	0.48375	-2.1352643677131855
26.1	0.4925	-2.1471590012364143
26.1	0.50125	-2.158752078792983
26.1	0.51	-2.1700550754425105
26.1	0.51875	-2.1810788637701806
26.1	0.5275	-2.1918337545235915
26.1	0.53625	-2.2023295339017985
26.1	0.545	-2.2125754978214753
26.1	0.55375	-2.222580483448949
26.1	0.5625	-2.23235289825519
26.1	0.57125	-2.2419007468231107
26.1	0.58	-2.2512316556121275
26.1	0.58875	-2.260352895863498
26.1	0.5975	-2.2692714048109925
26.1	0.60625	-2.2779938053447464
26.1	0.615	-2.286526424261308
26.1	0.62375	-2.2948753092197682
26.1	0.6325	-2.3030462445121525
26.1	0.64125	-2.311044765745892
26.1	0.65	-2.318876173526885
26.1	0.65875	-2.3265455462234015
26.1	0.6675	-2.3340577518836696
26.1	0.67625	-2.3414174593733366
26.1	0.685	-2.348629148793054
26.1	0.69375	-2.35569712123109
26.1	0.7025	-2.362625507901028
26.1	0.71125	-2.36941827871032
26.1	0.72	-2.3760792503014976
26.1	0.72875	-2.3826120936043482
26.1	0.7375	-2.3890203409341377
26.1	0.74625	-2.395307392668084
26.1	0.755	-2.4014765235296363
26.1	0.76375	-2.4075308885077535
26.1	0.7725	-2.4134735284361883
26.1	0.78125	-2.4193073752558223
26.1	0.79	-2.4250352569812885
26.1	0.79875	-2.4306599023914965
26.1	0.8075	-2.4361839454621594
26.1	0.81625	-2.441609929557069
26.1	0.825	-2.4469403113936115
26.1	0.83375	-2.452177464796864
26.1	0.8425	-2.4573236842555697
26.1	0.85125	-2.462381188292336
26.1	0.86	-2.4673521226594843
26.1	0.86875	-2.47223856337121
26.1	0.8775	-2.4770425195819303
26.1	0.88625	-2.4817659363200253
26.1	0.895	-2.486410697085538
26.1	0.90375	-2.490978626319826
26.1	0.9125	-2.4954714917545955
26.1	0.92125	-2.4998910066472737
26.1	0.93	-2.504238831909202
26.1	0.93875	-2.508516578132707
26.1	0.9475	-2.512725807522718
26.1	0.95625	-2.516868035738229
26.1	0.965	-2.520944733648562
26.1	0.97375	-2.5249573290090863
26.1	0.9825	-2.5289072080607395
26.1	0.99125	-2.5327957170574416
26.1	1.	-2.5366241637252243
26.8	0.125	0.
26.8	0.13375	0.
26.8	0.1425	0.
26.8	0.15125	0.
26.8	0.16	0.
26.8	0.16875	0.
26.8	0.1775	0.
26.8	0.18625	0.
26.8	0.195	0.
26.8	0.20375	0.
26.8	0.2125	0.
26.8	0.22125	0.
26.8	0.23	-1.5819242117291814
26.8	0.23875	-1.6135275966171103
26.8	0.2475	-1.6437239067363925
26.8	0.25625	-1.6726142658357668
26.8	0.265	-1.7002895682357284
26.8	0.27375	-1.72683180678775
26.8	0.2825	-1.7523151922522107
26.8	0.29125	-1.7768071022182286
26.8	0.3	-1.800368889797448
26.8	0.30875	-1.8230565762462656
26.8	0.3175	-1.8449214469511086
26.8	0.32625	-1.8660105665171411
26.8	0.335	-1.8863672257880801
26.8	0.34375	-1.906031331312331
26.8	0.3525	-1.9250397459227822
26.8	0.36125	-1.9434265876118162
26.8	0.37	-1.961223492681516
26.8	0.37875	-1.9784598481719033
26.8	0.3875	-1.9951629977712464
26.8	0.39625	-2.011358424756237
26.8	0.405	-2.0270699149681057
26.8	0.41375	-2.042319702381582
26.8	0.4225	-2.057128599449516
26.8	0.43125	-2.071516114093205
26.8	0.44	-2.0855005549458667
26.8	0.44875	-2.0990991262354237
26.8	0.4575	-2.112328013505648
26.8	0.46625	-2.125202461215899
26.8	0.475	-2.1377368431244856
26.8	0.48375	-2.1499447262451903
26.8	0.4925	-2.161838929067545
26.8	0.50125	-2.173431574646428
26.8	0.51	-2.1847341390932833
26.8	0.51875	-2.1957574959379453
26.8	0.5275	-2.2065119567752216
26.8	0.53625	-2.2170073085627386
26.8	0.545	-2.227252847895073
26.8	0.55375	-2.2372574125430105
26.8	0.5625	-2.2470294105150947
26.8	0.57125	-2.2565768468708756
26.8	0.58	-2.265907348490887
26.8	0.58875	-2.2750281869869036
26.8	0.5975	-2.283946299917099
26.8	0.60625	-2.2926683104539767
26.8	0.615	-2.301200545638149
26.8	0.62375	-2.3095490533378564
26.8	0.6325	-2.3177196180224686
26.8	0.64125	-2.3257177754477842
26.8	0.65	-2.333548826341686
26.8	0.65875	-2.3412178491704125
26.8	0.6675	-2.348729712058311
26.8	0.67625	-2.356089083927282
26.8	0.685	-2.363300444916184
26.8	0.69375	-2.3703680961351057
26.8	0.7025	-2.377296168804594
26.8	0.71125	-2.3840886328256015
26.8	0.72	-2.3907493048219806
26.8	0.72875	-2.3972818556938362
26.8	0.7375	-2.403689817716827
26.8	0.74625	-2.4099765912196247
26.8	0.755	-2.416145450869106
26.8	0.76375	-2.422199551590461
26.8	0.7725	-2.4281419341472428
26.8	0.78125	-2.4339755304044033
26.8	0.79	-2.439703168295561
26.8	0.79875	-2.4453275765141154
26.8	0.8075	-2.450851388946318
26.8	0.81625	-2.456277148863041
26.8	0.825	-2.461607312885754
26.8	0.83375	-2.466844254741032
26.8	0.8425	-2.471990268816921
26.8	0.85125	-2.477047573533481
26.8	0.86	-2.4820183145389607
26.8	0.86875	-2.4869045677422514
26.8	0.8775	-2.491708342191502
26.8	0.88625	-2.4964315828081056
26.8	0.895	-2.5010761729846296
26.8	0.90375	-2.505643937054665
26.8	0.9125	-2.5101366426420513
26.8	0.92125	-2.514556002896419
26.8	0.93	-2.5189036786215353
26.8	0.93875	-2.5231812803025186
26.8	0.9475	-2.5273903700375806
26.8	0.95625	-2.531532463379605
26.8	0.965	-2.535609031092514
26.8	0.97375	-2.5396215008270833
26.8	0.9825	-2.5435712587205446
26.8	0.99125	-2.5474596509240777
26.8	1.	-2.551287985062008
27.5	0.125	0.
27.5	0.13375	0.
27.5	0.1425	0.
27.5	0.15125	0.
27.5	0.16	0.
27.5	0.16875	0.
27.5	0.1775	0.
27.5	0.18625	0.
27.5	0.195	0.
27.5	0.20375	0.
27.5	0.2125	0.
27.5	0.22125	0.
27.5	0.23	-1.5959847645396226
27.5	0.23875	-1.6275891430601912
27.5	0.2475	-1.6577862453966226
27.5	0.25625	-1.6866772190719987
27.5	0.265	-1.7143529792887928
27.5	0.27375	-1.7408955372895605
27.5	0.2825	-1.7663791200719197
27.5	0.29125	-1.7908711195928242
27.5	0.3	-1.8144329017035565
27.5	0.30875	-1.837120498977433
27.5	0.3175	-1.8589852068708554
27.5	0.32625	-1.8800740989629954
27.5	0.335	-1.900430474105761
27.5	0.34375	-1.920094246002535
27.5	0.3525	-1.9391022838857017
27.5	0.36125	-1.957488711476759
27.5	0.37	-1.975285170210836
27.5	0.37875	-1.9925210517300067
27.5	0.3875	-2.0092237038507346
27.5	0.39625	-2.0254186135543373
27.5	0.405	-2.0411295700074708
27.5	0.41375	-2.0563788101703158
27.5	0.4225	-2.071187149175965
27.5	0.43125	-2.0855740973516106
27.5	0.44	-2.0995579654894696
27.5	0.44875	-2.113155959754037
27.5	0.4575	-2.1263842674250686
27.5	0.46625	-2.1392581345168487
27.5	0.475	-2.1517919361790385
27.5	0.48375	-2.1639992406688857
27.5	0.4925	-2.1758928675855858
27.5	0.50125	-2.1874849409725465
27.5	0.51	-2.1987869378200138
27.5	0.51875	-2.209809732437178
27.5	0.5275	-2.22056363710804
27.5	0.53625	-2.231058439397639
27.5	0.545	-2.2413034364337716
27.5	0.55375	-2.251307466453114
27.5	0.5625	-2.261078937868994
27.5	0.57125	-2.2706258560902834
27.5	0.58	-2.2799558482964963
27.5	0.58875	-2.2890761863527
27.5	0.5975	-2.297993808028902
27.5	0.60625	-2.3067153366718314
27.5	0.615	-2.3152470994622183
27.5	0.62375	-2.323595144377505
27.5	0.6325	-2.331765255968254
27.5	0.64125	-2.3397629700461
27.5	0.65	-2.34759358737182
27.5	0.65875	-2.355262186423819
27.5	0.6675	-2.3627736353198903
27.5	0.67625	-2.370132602958508
27.5	0.685	-2.3773435694399074
27.5	0.69375	-2.384410835821896
27.5	0.7025	-2.3913385332604866
27.5	0.71125	-2.398130631581129
27.5	0.72	-2.4047909473223754
27.5	0.72875	-2.4113231512903113
27.5	0.7375	-2.4177307756588333
27.5	0.74625	-2.424017220648012
27.5	0.755	-2.4301857608100983
27.5	0.76375	-2.4362395509503876
27.5	0.7725	-2.442181631707954
27.5	0.78125	-2.448014934819313
27.5	0.79	-2.4537422880862625
27.5	0.79875	-2.4593664200675196
27.5	0.8075	-2.4648899645122704
27.5	0.81625	-2.4703154645523777
27.5	0.825	-2.4756453766687496
27.5	0.83375	-2.4808820744462152
27.5	0.8425	-2.486027852130219
27.5	0.85125	-2.4910849279976617
27.5	0.86	-2.496055447553354
27.5	0.86875	-2.500941486562712
27.5	0.8775	-2.505745053930603
27.5	0.88625	-2.510468094435534
27.5	0.895	-2.5151124913277627
27.5	0.90375	-2.5196800687993206
27.5	0.9125	-2.524172594333381
27.5	0.92125	-2.5285917809399407
27.5	0.93	-2.532939289284286
27.5	0.93875	-2.5372167297143133
27.5	0.9475	-2.54142566419237
27.5	0.95625	-2.5455676081369165
27.5	0.965	-2.5496440321789735
27.5	0.97375	-2.5536563638379954
27.5	0.9825	-2.557605989121538
27.5	0.99125	-2.5614942540527976
27.5	1.	-2.565322466129852
28.2	0.125	0.
28.2	0.13375	0.
28.2	0.1425	0.
28.2	0.15125	0.
28.2	0.16	0.
28.2	0.16875	0.
28.2	0.1775	0.
28.2	0.18625	0.
28.2	0.195	0.
28.2	0.20375	0.
28.2	0.2125	0.
28.2	0.22125	-1.5763227782181028
28.2	0.23	-1.6094481743279867
28.2	0.23875	-1.6410531195014033
28.2	0.2475	-1.671250605056946
28.2	0.25625	-1.7001418012417377
28.2	0.265	-1.7278176431814172
28.2	0.27375	-1.754360159631388
28.2	0.2825	-1.77984359301956
28.2	0.29125	-1.8043353489271234
28.2	0.3	-1.8278968052579194
28.2	0.30875	-1.850584005265717
28.2	0.3175	-1.872448253885927
28.2	0.32625	-1.8935366331217929
28.2	0.335	-1.9138924493206027
28.2	0.34375	-1.9335556228615933
28.2	0.3525	-1.9525630289281841
28.2	0.36125	-1.9709487965505035
28.2	0.37	-1.9887445719018408
28.2	0.37875	-2.00597975085491
28.2	0.3875	-2.0226816850045357
28.2	0.39625	-2.0388758647067027
28.2	0.405	-2.054586082141882
28.2	0.41375	-2.0698345769610693
28.2	0.4225	-2.084642166698684
28.2	0.43125	-2.0990283638234986
28.2	0.44	-2.1130114810359877
28.2	0.44875	-2.126608726199119
28.2	0.4575	-2.1398362881023254
28.2	0.46625	-2.1527094140995233
28.2	0.475	-2.1652424805267407
28.2	0.48375	-2.1774490566893556
28.2	0.4925	-2.1893419631099467
28.2	0.50125	-2.200933324642672
28.2	0.51	-2.212234618986791
28.2	0.51875	-2.223256721068588
28.2	0.5275	-2.23400994370608
28.2	0.53625	-2.2445040749232277
28.2	0.545	-2.2547484122388686
28.2	0.55375	-2.2647517942193542
28.2	0.5625	-2.2745226295522234
28.2	0.57125	-2.284068923870437
28.2	0.58	-2.293398304532317
28.2	0.58875	-2.3025180435408497
28.2	0.5975	-2.3114350787670563
28.2	0.60625	-2.320156033625396
28.2	0.615	-2.3286872353343324
28.2	0.62375	-2.3370347318820315
28.2	0.6325	-2.3452043078054934
28.2	0.64125	-2.353201498880974
28.2	0.65	-2.361031605814311
28.2	0.65875	-2.3686997070114524
28.2	0.6675	-2.3762106705020933
28.2	0.67625	-2.383569165082663
28.2	0.685	-2.390779670738957
28.2	0.69375	-2.3978464884033617
28.2	0.7025	-2.4047737490967735
28.2	0.71125	-2.4115654225010017
28.2	0.72	-2.418225325003508
28.2	0.72875	-2.424757127252805
28.2	0.7375	-2.4311643612596265
28.2	0.74625	-2.437450427076095
28.2	0.755	-2.4436185990824684
28.2	0.76375	-2.4496720319086696
28.2	0.7725	-2.4556137660156336
28.2	0.78125	-2.461446732959522
28.2	0.79	-2.4671737603600707
28.2	0.79875	-2.4727975765926833
28.2	0.8075	-2.4783208152223946
28.2	0.81625	-2.483746019196456
28.2	0.825	-2.489075644811045
28.2	0.83375	-2.49431206546645
28.2	0.8425	-2.4994575752240404
28.2	0.85125	-2.504514392177363
28.2	0.86	-2.5094846616488167
28.2	0.86875	-2.5143704592225555
28.2	0.8775	-2.519173793623514
28.2	0.88625	-2.523896609451758
28.2	0.895	-2.5285407897807453
28.2	0.90375	-2.533108158627468
28.2	0.9125	-2.537600483301947
28.2	0.92125	-2.542019476643004
28.2	0.93	-2.5463667991468193
28.2	0.93875	-2.5506440609943284
28.2	0.9475	-2.554852823983131
28.2	0.95625	-2.5589946033692055
28.2	0.965	-2.5630708696234055
28.2	0.97375	-2.5670830501073754
28.2	0.9825	-2.571032530673248
28.2	0.99125	-2.5749206571912087
28.2	1.	-2.578748737008758
28.9	0.125	0.
28.9	0.13375	0.
28.9	0.1425	0.
28.9	0.15125	0.
28.9	0.16	0.
28.9	0.16875	0.
28.9	0.1775	0.
28.9	0.18625	0.
28.9	0.195	0.
28.9	0.20375	0.
28.9	0.2125	-1.5544347787394506
28.9	0.22125	-1.5892078983127929
28.9	0.23	-1.6223336299117763
28.9	0.23875	-1.6539387198413387
28.9	0.2475	-1.6841361842978169
28.9	0.25625	-1.7130272152372301
28.9	0.265	-1.74070276678092
28.9	0.27375	-1.7672448843469348
28.9	0.2825	-1.7927278250116714
28.9	0.29125	-1.8172190072595626
28.9	0.3	-1.840779820380302
28.9	0.30875	-1.8634663176900623
28.9	0.3175	-1.8853298130289697
28.9	0.32625	-1.906417396289535
28.9	0.335	-1.926772380815377
28.9	0.34375	-1.9464346931950023
28.9	0.3525	-1.9654412141258502
28.9	0.36125	-1.9838260775366638
28.9	0.37	-2.001620933953594
28.9	0.37875	-2.0188551831173798
28.9	0.3875	-2.0355561800594555
28.9	0.39625	-2.0517494181879568
28.9	0.405	-2.0674586923924165
28.9	0.41375	-2.0827062447263334
28.9	0.4225	-2.0975128948523913
28.9	0.43125	-2.1118981571220368
28.9	0.44	-2.125880345898275
28.9	0.44875	-2.139476670509097
28.9	0.4575	-2.1527033210316238
28.9	0.46625	-2.1655755459481276
28.9	0.475	-2.1781077225797523
28.9	0.48375	-2.190313421088154
28.9	0.4925	-2.2022054627362584
28.9	0.50125	-2.2137959730142267
28.9	0.51	-2.225096430163376
28.9	0.51875	-2.2361177095674676
28.9	0.5275	-2.2468701244258362
28.9	0.53625	-2.2573634630751984
28.9	0.545	-2.2676070232854277
28.9	0.55375	-2.277609643818379
28.9	0.5625	-2.2873797335071497
28.9	0.57125	-2.296925298085359
28.9	0.58	-2.3062539649716616
28.9	0.58875	-2.315373006193184
28.9	0.5975	-2.324289359612647
28.9	0.60625	-2.333009648607162
28.9	0.615	-2.341540200331875
28.9	0.62375	-2.349887062688465
28.9	0.6325	-2.3580560201068037
28.9	0.64125	-2.366052608237682
28.9	0.65	-2.373882127645223
28.9	0.65875	-2.38154965657931
28.9	0.6675	-2.3890600629009446
28.9	0.67625	-2.396418015226798
28.9	0.685	-2.4036279933532683
28.9	0.69375	-2.4106942980149904
28.9	0.7025	-2.4176210600279315
28.9	0.71125	-2.4244122488628586
28.9	0.72	-2.4310716806910424
28.9	0.72875	-2.437603025940533
28.9	0.7375	-2.4440098163981254
28.9	0.74625	-2.450295451889248
28.9	0.755	-2.4564632065653615
28.9	0.76375	-2.4625162348260825
28.9	0.7725	-2.46845757690106
28.9	0.78125	-2.4742901641146786
28.9	0.79	-2.4800168238548363
28.9	0.79875	-2.485640284265437
28.9	0.8075	-2.491163178680704
28.9	0.81625	-2.496588049818083
28.9	0.825	-2.5019173537452395
28.9	0.83375	-2.5071534636354946
28.9	0.8425	-2.5122986733250268
28.9	0.85125	-2.5173552006841677
28.9	0.86	-2.522325190814259
28.9	0.86875	-2.527210719080712
28.9	0.8775	-2.532013793992173
28.9	0.88625	-2.5367363599350004
28.9	0.895	-2.5413802997716233
28.9	0.90375	-2.545947437310786
28.9	0.9125	-2.5504395396571113
28.9	0.92125	-2.554858319446945
28.9	0.93	-2.559205436976966
28.9	0.93875	-2.5634825022316314
28.9	0.9475	-2.567691076815115
28.9	0.95625	-2.571832675793059
28.9	0.965	-2.575908769449081
28.9	0.97375	-2.5799207849607106
28.9	0.9825	-2.583870107999088
28.9	0.99125	-2.587758084256533
28.9	1.	-2.5915860209058037
29.6	0.125	0.
29.6	0.13375	0.
29.6	0.1425	0.
29.6	0.15125	0.
29.6	0.16	0.
29.6	0.16875	0.
29.6	0.1775	0.
29.6	0.18625	0.
29.6	0.195	0.
29.6	0.20375	-1.5301961367066352
29.6	0.2125	-1.5667597573035577
29.6	0.22125	-1.6015329762015653
29.6	0.23	-1.6346586072825269
29.6	0.23875	-1.6662634242586354
29.6	0.2475	-1.6964604671250982
29.6	0.25625	-1.7253509485638734
29.6	0.265	-1.7530258407931927
29.6	0.27375	-1.7795672050691294
29.6	0.2825	-1.8050493123576683
29.6	0.29125	-1.8295395933460514
29.6	0.3	-1.8530994480616296
29.6	0.30875	-1.8757849392816202
29.6	0.3175	-1.897647389191663
29.6	0.32625	-1.9187338950524089
29.6	0.335	-1.9390877767171708
29.6	0.34375	-1.9587489665284366
29.6	0.3525	-1.9777543502709376
29.6	0.36125	-1.9961380663714108
29.6	0.37	-2.01393176933216
29.6	0.37875	-2.031164862407204
29.6	0.3875	-2.0478647037300517
29.6	0.39625	-2.064056789445102
29.6	0.405	-2.0797649168522976
29.6	0.41375	-2.0950113301249482
29.6	0.4225	-2.1098168507861206
29.6	0.43125	-2.1242009948158187
29.6	0.44	-2.1381820779982776
29.6	0.44875	-2.15177731089716
29.6	0.4575	-2.165002884659086
29.6	0.46625	-2.1778740486869315
29.6	0.475	-2.1904051810889804
29.6	0.48375	-2.2026098526943576
29.6	0.4925	-2.214500885326137
29.6	0.50125	-2.22609040493837
29.6	0.51	-2.237389890149941
29.6	0.51875	-2.2484102166447686
29.6	0.5275	-2.2591616978529547
29.6	0.53625	-2.2696541222798077
29.6	0.545	-2.2798967878081142
29.6	0.55375	-2.289898533262822
29.6	0.5625	-2.299667767495576
29.6	0.57125	-2.3092124962187723
29.6	0.58	-2.3185403467943724
29.6	0.58875	-2.327658591161232
29.6	0.5975	-2.336574167065733
29.6	0.60625	-2.345293697743766
29.6	0.615	-2.3538235101872482
29.6	0.62375	-2.362169652115223
29.6	0.6325	-2.370337907757876
29.6	0.64125	-2.378333812551395
29.6	0.65	-2.386162666832312
29.6	0.65875	-2.3938295486116803
29.6	0.6675	-2.4013393255020117
29.6	0.67625	-2.4086966658632623
29.6	0.685	-2.4159060492281847
29.6	0.69375	-2.422971776062011
29.6	0.7025	-2.429897976906607
29.6	0.71125	-2.436688620954898
29.6	0.72	-2.443347524097437
29.6	0.72875	-2.4498783564794664
29.6	0.7375	-2.456284649603583
29.6	0.74625	-2.4625698030102625
29.6	0.755	-2.468737090565833
29.6	0.76375	-2.4747896663851066
29.6	0.7725	-2.4807305704137232
29.6	0.78125	-2.48656273369326
29.6	0.79	-2.4922889833303876
29.6	0.79875	-2.49791204718968
29.6	0.8075	-2.503434558328233
29.6	0.81625	-2.50885905918882
29.6	0.825	-2.5141880055671204
29.6	0.83375	-2.5194237703673625
29.6	0.8425	-2.5245686471596964
29.6	0.85125	-2.52962485355165
29.6	0.86	-2.5345945343851155
29.6	0.86875	-2.5394797647695273
29.6	0.8775	-2.544282552961125
29.6	0.88625	-2.5490048430975096
29.6	0.895	-2.5536485177960744
29.6	0.90375	-2.5582154006243027
29.6	0.9125	-2.5627072584493726
29.6	0.92125	-2.567125803674039
29.6	0.93	-2.5714726963652614
29.6	0.93875	-2.5757495462816675
29.6	0.9475	-2.5799579148054974
29.6	0.95625	-2.584099316784351
29.6	0.965	-2.588175222287694
29.6	0.97375	-2.5921870582827755
29.6	0.9825	-2.596136210234314
29.6	0.99125	-2.6000240236320376
29.6	1.	-2.6038518054499216
30.3	0.125	0.
30.3	0.13375	0.
30.3	0.1425	0.
30.3	0.15125	0.
30.3	0.16	0.
30.3	0.16875	0.
30.3	0.1775	0.
30.3	0.18625	0.
30.3	0.195	0.
30.3	0.20375	-1.5419775752047182
30.3	0.2125	-1.5785410548741299
30.3	0.22125	-1.613313921704178
30.3	0.23	-1.6464390199698091
30.3	0.23875	-1.6780431496393537
30.3	0.2475	-1.7082393734612755
30.3	0.25625	-1.7371289238899725
30.3	0.265	-1.76480279036794
30.3	0.27375	-1.7913430491879923
30.3	0.2825	-1.8168239844676586
30.3	0.29125	-1.8413130384152534
30.3	0.3	-1.864871621164374
30.3	0.30875	-1.887555804367043
30.3	0.3175	-1.9094169180088574
30.3	0.32625	-1.9305020662098173
30.3	0.335	-1.9508545748574724
30.3	0.34375	-1.9705143816031496
30.3	0.3525	-1.989518376901379
30.3	0.36125	-2.0079007032846783
30.3	0.37	-2.0256930188624707
30.3	0.37875	-2.0429247300543207
30.3	0.3875	-2.0596231977677015
30.3	0.39625	-2.075813920573274
30.3	0.405	-2.09152069788814
30.3	0.41375	-2.106765775727699
30.3	0.4225	-2.121569977212089
30.3	0.43125	-2.135952819699969
30.3	0.44	-2.1499326201593902
30.3	0.44875	-2.1635265901639293
30.3	0.4575	-2.176750921714835
30.3	0.46625	-2.189620864930911
30.3	0.475	-2.202150798512453
30.3	0.48375	-2.2143542937698912
30.3	0.4925	-2.2262441729086992
30.3	0.50125	-2.237832562176991
30.3	0.51	-2.2491309404088455
30.3	0.51875	-2.260150183432996
30.3	0.5275	-2.2709006047616023
30.3	0.53625	-2.2813919929261184
30.3	0.545	-2.2916336457857227
30.3	0.55375	-2.3016344020975374
30.3	0.5625	-2.3114026706061503
30.3	0.57125	-2.3209464568821594
30.3	0.58	-2.330273388115033
30.3	0.58875	-2.3393907360440873
30.3	0.5975	-2.3483054381924084
30.3	0.60625	-2.357024117551802
30.3	0.615	-2.3655531008519883
30.3	0.62375	-2.3738984355341186
30.3	0.6325	-2.382065905536971
30.3	0.64125	-2.3900610459937774
30.3	0.65	-2.3978891569283416
30.3	0.65875	-2.4055553160308163
30.3	0.6675	-2.4130643905860847
30.3	0.67625	-2.420421048621048
30.3	0.685	-2.4276297693311486
30.3	0.69375	-2.4346948528411114
30.3	0.7025	-2.4416204293500456
30.3	0.71125	-2.4484104677067258
30.3	0.72	-2.455068783456927
30.3	0.72875	-2.4615990464011706
30.3	0.7375	-2.4680047876980087
30.3	0.74625	-2.474289406545099
30.3	0.755	-2.4804561764676665
30.3	0.76375	-2.486508251241576
30.3	0.7725	-2.4924486704760613
30.3	0.78125	-2.498280364879182
30.3	0.79	-2.504006161227278
30.3	0.79875	-2.5096287870580545
30.3	0.8075	-2.5151508751054257
30.3	0.81625	-2.5205749674928795
30.3	0.825	-2.52590351970088
30.3	0.83375	-2.5311389043226598
30.3	0.8425	-2.5362834146217232
30.3	0.85125	-2.5413392679034086
30.3	0.86	-2.5463086087119646
30.3	0.86875	-2.5511935118638003
30.3	0.8775	-2.5559959853268017
30.3	0.88625	-2.5607179729549356
30.3	0.895	-2.565361357086709
30.3	0.90375	-2.569927961015483
30.3	0.9125	-2.574419551339091
30.3	0.92125	-2.5788378401957153
30.3	0.93	-2.5831844873925123
30.3	0.93875	-2.5874611024330534
30.3	0.9475	-2.591669246449251
30.3	0.95625	-2.5958104340430763
30.3	0.965	-2.5998861350430293
30.3	0.97375	-2.603897776180019
30.3	0.9825	-2.6078467426870064
30.3	0.99125	-2.6117343798265003
30.3	1.	-2.6155619943497386
31.	0.125	0.
31.	0.13375	0.
31.	0.1425	0.
31.	0.15125	0.
31.	0.16	0.
31.	0.16875	0.
31.	0.1775	0.
31.	0.18625	0.
31.	0.195	-1.5147148697933037
31.	0.20375	-1.553230279404125
31.	0.2125	-1.589793150018816
31.	0.22125	-1.6245652166337932
31.	0.23	-1.657689352683835
31.	0.23875	-1.6892923832768902
31.	0.2475	-1.7194873928995524
31.	0.25625	-1.748375632852126
31.	0.265	-1.7760481089526534
31.	0.27375	-1.8025869117506812
31.	0.2825	-1.8280663377962159
31.	0.29125	-1.8525538401538726
31.	0.3	-1.876110838447301
31.	0.30875	-1.898793412630758
31.	0.3175	-1.9206528999565495
31.	0.32625	-1.9417364109063395
31.	0.335	-1.962087276936502
31.	0.34375	-1.9817454405711552
31.	0.3525	-2.0007477965253884
31.	0.36125	-2.0191284910527907
31.	0.37	-2.0369191855077005
31.	0.37875	-2.0541492891337243
31.	0.3875	-2.070846165289874
31.	0.39625	-2.0870353146682716
31.	0.405	-2.1027405385146944
31.	0.41375	-2.117984084413271
31.	0.4225	-2.132786776821912
31.	0.43125	-2.147168134231713
31.	0.44	-2.161146474560519
31.	0.44875	-2.1747390101691835
31.	0.4575	-2.187961933701597
31.	0.46625	-2.2008304957904716
31.	0.475	-2.213359075535447
31.	0.48375	-2.2255612445443624
31.	0.4925	-2.2374498252294495
31.	0.50125	-2.2490369439650073
31.	0.51	-2.260334079639745
31.	0.51875	-2.2713521080735446
31.	0.5275	-2.282101342713472
31.	0.53625	-2.292591571976132
31.	0.545	-2.30283209356192
31.	0.55375	-2.312831746030471
31.	0.5625	-2.3225989378948766
31.	0.57125	-2.3321416744644528
31.	0.58	-2.3414675826413918
31.	0.58875	-2.3505839338551513
31.	0.5975	-2.3594976652994504
31.	0.60625	-2.3682153996199724
31.	0.615	-2.376743463186049
31.	0.62375	-2.385087903066406
31.	0.6325	-2.3932545028173715
31.	0.64125	-2.401248797181504
31.	0.65	-2.409076085785337
31.	0.65875	-2.416741445916609
31.	0.6675	-2.42424974445396
31.	0.67625	-2.4316056490153843
31.	0.685	-2.438813638385814
31.	0.69375	-2.445878012278793
31.	0.7025	-2.452802900482428
31.	0.71125	-2.459592271435413
31.	0.72	-2.4662499402750417
31.	0.72875	-2.472779576395542
31.	0.7375	-2.479184710551894
31.	0.74625	-2.4854687415413665
31.	0.755	-2.491634942492397
31.	0.76375	-2.4976864667880196
31.	0.7725	-2.5036263536489187
31.	0.78125	-2.5094575333991562
31.	0.79	-2.515182832435868
31.	0.79875	-2.5208049779225523
31.	0.8075	-2.5263266022240876
31.	0.81625	-2.5317502471002493
31.	0.825	-2.537078367673228
31.	0.83375	-2.5423133361835264
31.	0.8425	-2.5474574455475394
31.	0.85125	-2.552512912729178
31.	0.86	-2.557481881936991
31.	0.86875	-2.5623664276574423
31.	0.8775	-2.567168557534245
31.	0.88625	-2.57189021510297
31.	0.895	-2.5765332823894944
31.	0.90375	-2.581099582380303
31.	0.9125	-2.585590881372079
31.	0.92125	-2.5900088912075474
31.	0.93	-2.5943552714040603
31.	0.93875	-2.5986316311809903
31.	0.9475	-2.6028395313916075
31.	0.95625	-2.6069804863647374
31.	0.965	-2.6110559656611723
31.	0.97375	-2.6150673957494863
31.	0.9825	-2.6190161616056113
31.	0.99125	-2.6229036082402604
31.	1.	-2.626731042158039
31.7	0.125	0.
31.7	0.13375	0.
31.7	0.1425	0.
31.7	0.15125	0.
31.7	0.16	0.
31.7	0.16875	0.
31.7	0.1775	0.
31.7	0.18625	0.
31.7	0.195	-1.5254528776808425
31.7	0.20375	-1.56396741703759
31.7	0.2125	-1.6005292132624804
31.7	0.22125	-1.6353000339619996
31.7	0.23	-1.6684227805337657
31.7	0.23875	-1.7000243021405979
31.7	0.2475	-1.7302177040200364
31.7	0.25625	-1.7591042554164134
31.7	0.265	-1.7867749776964257
31.7	0.27375	-1.8133119749057118
31.7	0.2825	-1.838789555324928
31.7	0.29125	-1.8632751822256008
31.7	0.3	-1.886830284118994
31.7	0.30875	-1.9095109487013597
31.7	0.3175	-1.9313685199695405
31.7	0.32625	-1.9524501142791515
31.7	0.335	-1.9727990681989669
31.7	0.34375	-1.9924553286979758
31.7	0.3525	-2.0114557943499363
31.7	0.36125	-2.0298346147514628
31.7	0.37	-2.0476234541456564
31.7	0.37875	-2.0648517242641615
31.7	0.3875	-2.0815467906001146
31.7	0.39625	-2.0977341556668634
31.7	0.405	-2.1134376222545423
31.7	0.41375	-2.128679439246465
31.7	0.4225	-2.1434804321825003
31.7	0.43125	-2.1578601204431567
31.7	0.44	-2.17183682266498
31.7	0.44875	-2.1854277517761562
31.7	0.4575	-2.1986491008537
31.7	0.46625	-2.2115161208444887
31.7	0.475	-2.2240431910569276
31.7	0.48375	-2.236243883214304
31.7	0.4925	-2.2481310197617432
31.7	0.50125	-2.259716727033492
31.7	0.51	-2.271012483813842
31.7	0.51875	-2.2820291657615637
31.7	0.5275	-2.292777086112773
31.7	0.53625	-2.3032660330294292
31.7	0.545	-2.3135053039190834
31.7	0.55375	-2.323503737015252
31.7	0.5625	-2.333269740476049
31.7	0.57125	-2.3428113192309086
31.7	0.58	-2.352136099780788
31.7	0.58875	-2.3612513531357338
31.7	0.5975	-2.370164016054733
31.7	0.60625	-2.3788807107359737
31.7	0.615	-2.387407763090819
31.7	0.62375	-2.3957512197216104
31.7	0.6325	-2.4039168637117116
31.7	0.64125	-2.4119102293257875
31.7	0.65	-2.419736615709018
31.7	0.65875	-2.427401099665648
31.7	0.6675	-2.434908547589855
31.7	0.67625	-2.4422636266152535
31.7	0.685	-2.449470815043407
31.7	0.69375	-2.4565344121063335
31.7	0.7025	-2.4634585471131887
31.7	0.71125	-2.4702471880269448
31.7	0.72	-2.476904149512971
31.7	0.72875	-2.483433100497876
31.7	0.7375	-2.4898375712737666
31.7	0.74625	-2.49612096018017
31.7	0.755	-2.5022865398932463
31.7	0.76375	-2.508337463349508
31.7	0.7725	-2.514276769329116
31.7	0.78125	-2.5201073877218194
31.7	0.79	-2.525832144496823
31.7	0.79875	-2.5314537663962233
31.7	0.8075	-2.5369748853701437
31.7	0.81625	-2.5423980427703374
31.7	0.825	-2.5477256933177816
31.7	0.83375	-2.552960208858618
31.7	0.8425	-2.5581038819217694
31.7	0.85125	-2.563158929090574
31.7	0.86	-2.568127494199908
31.7	0.86875	-2.573011651369452
31.7	0.8775	-2.577813407883
31.7	0.88625	-2.5825347069230324
31.7	0.895	-2.5871774301691195
31.7	0.90375	-2.5917434002681734
31.7	0.9125	-2.596234383183977
31.7	0.92125	-2.600652090432962
31.7	0.93	-2.6049981812127236
31.7	0.93875	-2.6092742644293367
31.7	0.9475	-2.613481900629152
31.7	0.95625	-2.6176226038403705
31.7	0.965	-2.621697843329368
31.7	0.97375	-2.625709045276419
31.7	0.9825	-2.629657594375182
31.7	0.99125	-2.6335448353600257
31.7	1.	-2.6373720744650515
32.4	0.125	0.
32.4	0.13375	0.
32.4	0.1425	0.
32.4	0.15125	0.
32.4	0.16	0.
32.4	0.16875	0.
32.4	0.1775	0.
32.4	0.18625	-1.4950375289977842
32.4	0.195	-1.5356877700794809
32.4	0.20375	-1.574200955233433
32.4	0.2125	-1.6107612137371219
32.4	0.22125	-1.645530344518445
32.4	0.23	-1.678651275774216
32.4	0.23875	-1.7102508796665346
32.4	0.2475	-1.7404422812222953
32.4	0.25625	-1.7693267667505033
32.4	0.265	-1.7969953723595073
32.4	0.27375	-1.823530214848007
32.4	0.2825	-1.8490056135411121
32.4	0.29125	-1.8734890412817853
32.4	0.3	-1.8970419348788723
32.4	0.30875	-1.9197203892214747
32.4	0.3175	-1.9415757545387369
32.4	0.32625	-1.962655152581428
32.4	0.335	-1.9830019245823167
32.4	0.34375	-2.002656021534563
32.4	0.3525	-2.021654345475218
32.4	0.36125	-2.040031048971762
32.4	0.37	-2.0578177988052326
32.4	0.37875	-2.0750440088641335
32.4	0.3875	-2.091737046462687
32.4	0.39625	-2.107922415639214
32.4	0.405	-2.123623920447505
32.4	0.41375	-2.138863810803806
32.4	0.4225	-2.1536629130771323
32.4	0.43125	-2.1680407472971224
32.4	0.44	-2.182015632590432
32.4	0.44875	-2.1956047822349207
32.4	0.4575	-2.2088243895333033
32.4	0.46625	-2.221689705548794
32.4	0.475	-2.2342151096097456
32.4	0.48375	-2.246414173374537
32.4	0.4925	-2.258299719148801
32.4	0.50125	-2.2698838730618527
32.4	0.51	-2.281178113635766
32.4	0.51875	-2.29219331621708
32.4	0.5275	-2.302939793686162
32.4	0.53625	-2.313427333811499
32.4	0.545	-2.3236652335746273
32.4	0.55375	-2.333662330755136
32.4	0.5625	-2.343427033033437
32.4	0.57125	-2.3529673448411814
32.4	0.58	-2.362290892164772
32.4	0.58875	-2.371404945485888
32.4	0.5975	-2.3803164410239663
32.4	0.60625	-2.389032000428828
32.4	0.615	-2.397557949056755
32.4	0.62375	-2.4059003329501714
32.4	0.6325	-2.4140649346293617
32.4	0.64125	-2.422057287794239
32.4	0.65	-2.4298826910248845
32.4	0.65875	-2.437546220561279
32.4	0.6675	-2.445052742235206
32.4	0.67625	-2.452406922620688
32.4	0.685	-2.4596132394633075
32.4	0.69375	-2.466675991443432
32.4	0.7025	-2.4735993073235294
32.4	0.71125	-2.4803871545253915
32.4	0.72	-2.4870433471791977
32.4	0.72875	-2.4935715536827705
32.4	0.7375	-2.49997530380619
32.4	0.74625	-2.5062579953740225
32.4	0.755	-2.5124229005547862
32.4	0.76375	-2.518473171784891
32.4	0.7725	-2.5244118473521056
32.4	0.78125	-2.530241856661642
32.4	0.79	-2.535966025206137
32.4	0.79875	-2.541587079259169
32.4	0.8075	-2.5471076503104504
32.4	0.81625	-2.552530279259473
32.4	0.825	-2.5578574203831135
32.4	0.83375	-2.5630914450915783
32.4	0.8425	-2.568234645485997
32.4	0.85125	-2.5732892377300307
32.4	0.86	-2.5782573652469503
32.4	0.86875	-2.5831411017528456
32.4	0.8775	-2.5879424541358733
32.4	0.88625	-2.592663365190751
32.4	0.895	-2.5973057162170896
32.4	0.90375	-2.601871329489547
32.4	0.9125	-2.6063619706072703
32.4	0.92125	-2.610779350729575
32.4	0.93	-2.615125128704354
32.4	0.93875	-2.619400913095293
32.4	0.9475	-2.6236082641135505
32.4	0.95625	-2.6277486954592266
32.4	0.965	-2.6318236760775724
32.4	0.97375	-2.635834631834596
32.4	0.9825	-2.6397829471164345
32.4	0.99125	-2.643669966356562
32.4	1.	-2.647496995494692
33.1	0.125	0.
33.1	0.13375	0.
33.1	0.1425	0.
33.1	0.15125	0.
33.1	0.16	0.
33.1	0.16875	0.
33.1	0.1775	0.
33.1	0.18625	-1.5047818047129078
33.1	0.195	-1.5454304077563288
33.1	0.20375	-1.583941756325177
33.1	0.2125	-1.6205000150380149
33.1	0.22125	-1.6552670128907698
33.1	0.23	-1.6883857037464616
33.1	0.23875	-1.7199829817376258
33.1	0.2475	-1.7501719907423245
33.1	0.25625	-1.7790540332754325
33.1	0.265	-1.806720159398041
33.1	0.27375	-1.8332524979348563
33.1	0.2825	-1.858725378583388
33.1	0.29125	-1.883206283135102
33.1	0.3	-1.906756656117555
33.1	0.30875	-1.929432599073491
33.1	0.3175	-1.9512854679609948
33.1	0.32625	-1.9723623894551305
33.1	0.335	-1.992706709011369
33.1	0.34375	-2.012358381232719
33.1	0.3525	-2.0313543112298875
33.1	0.36125	-2.0497286541742215
33.1	0.37	-2.0675130790385174
33.1	0.37875	-2.0847370015411615
33.1	0.3875	-2.1014277905082137
33.1	0.39625	-2.11761095121014
33.1	0.405	-2.1333102886867916
33.1	0.41375	-2.1485480536239057
33.1	0.4225	-2.163345072969385
33.1	0.43125	-2.177720867164027
33.1	0.44	-2.191693755598111
33.1	0.44875	-2.205280951683421
33.1	0.4575	-2.218498648742688
33.1	0.46625	-2.231362097759215
33.1	0.475	-2.2438856778939202
33.1	0.48375	-2.2560829605612343
33.1	0.4925	-2.267966767756106
33.1	0.50125	-2.2795492252391276
33.1	0.51	-2.290841811113347
33.1	0.51875	-2.3018554002628617
33.1	0.5275	-2.312600305068314
33.1	0.53625	-2.323086312766646
33.1	0.545	-2.333322719780898
33.1	0.55375	-2.3433183633095482
33.1	0.5625	-2.3530816504331495
33.1	0.57125	-2.3626205849681945
33.1	0.58	-2.371942792273688
33.1	0.58875	-2.381055542194411
33.1	0.5975	-2.3899657703058295
33.1	0.60625	-2.398680097608885
33.1	0.615	-2.40720484880799
33.1	0.62375	-2.415546069292414
33.1	0.6325	-2.4237095409295137
33.1	0.64125	-2.4317007967678363
33.1	0.65	-2.439525134738841
33.1	0.65875	-2.4471876304376687
33.1	0.6675	-2.4546931490559594
33.1	0.67625	-2.462046356533091
33.1	0.685	-2.4692517299861967
33.1	0.69375	-2.4763135674740027
33.1	0.7025	-2.4832359971446603
33.1	0.71125	-2.4900229858134297
33.1	0.72	-2.4966783470121254
33.1	0.72875	-2.503205748548696
33.1	0.7375	-2.5096087196121117
33.1	0.74625	-2.5158906574548174
33.1	0.755	-2.5220548336823794
33.1	0.76375	-2.5281044001775657
33.1	0.7725	-2.5340423946839223
33.1	0.78125	-2.5398717460719333
33.1	0.79	-2.545595279309051
33.1	0.79875	-2.551215720153235
33.1	0.8075	-2.556735699588152
33.1	0.81625	-2.562157758016797
33.1	0.825	-2.5674843492290673
33.1	0.83375	-2.5727178441576544
33.1	0.8425	-2.5778605344355756
33.1	0.85125	-2.582914635767704
33.1	0.86	-2.5878822911277592
33.1	0.86875	-2.5927655737914224
33.1	0.8775	-2.5975664902154776
33.1	0.88625	-2.602286982772197
33.1	0.895	-2.6069289323475497
33.1	0.90375	-2.6114941608112434
33.1	0.9125	-2.6159844333660307
33.1	0.92125	-2.6204014607832598
33.1	0.93	-2.624746901531153
33.1	0.93875	-2.6290223638018833
33.1	0.9475	-2.6332294074431193
33.1	0.95625	-2.6373695457993542
33.1	0.965	-2.6414442474679722
33.1	0.97375	-2.6454549379747188
33.1	0.9825	-2.6494030013729284
33.1	0.99125	-2.6532897817705954
33.1	1.	-2.6571165847891334
33.8	0.125	0.
33.8	0.13375	0.
33.8	0.1425	0.
33.8	0.15125	0.
33.8	0.16	0.
33.8	0.16875	0.
33.8	0.1775	-1.471049446154044
33.8	0.18625	-1.514044171819136
33.8	0.195	-1.554690633869565
33.8	0.20375	-1.5931996642995043
33.8	0.2125	-1.6297554617127012
33.8	0.22125	-1.6645198839522157
33.8	0.23	-1.6976359094424462
33.8	0.23875	-1.7292304532820169
33.8	0.2475	-1.759416677283344
33.8	0.25625	-1.7882958993270819
33.8	0.265	-1.8159591826545798
33.8	0.27375	-1.842488667403951
33.8	0.2825	-1.867958692985801
33.8	0.29125	-1.8924367495284438
33.8	0.3	-1.9159842887092595
33.8	0.30875	-1.938657418194296
33.8	0.3175	-1.9605074991751008
33.8	0.32625	-1.981581662787199
33.8	0.335	-2.001923258273733
33.8	0.34375	-2.0215722434388383
33.8	0.3525	-2.040565526082244
33.8	0.36125	-2.0589372636166505
33.8	0.37	-2.076719126864459
33.8	0.37875	-2.093940533050563
33.8	0.3875	-2.1106288522068573
33.8	0.39625	-2.1268095905460394
33.8	0.405	-2.1425065538190484
33.8	0.41375	-2.157741993220032
33.8	0.4225	-2.1725367360276473
33.8	0.43125	-2.186910302857799
33.8	0.44	-2.200881013139627
33.8	0.44875	-2.214466080204653
33.8	0.4575	-2.2276816971913425
33.8	0.46625	-2.2405431148081107
33.8	0.475	-2.253064711862204
33.8	0.48375	-2.2652600593460943
33.8	0.4925	-2.277141978773785
33.8	0.50125	-2.288722595374194
33.8	0.51	-2.3000133866752916
33.8	0.51875	-2.311025226949203
33.8	0.5275	-2.321768427933483
33.8	0.53625	-2.3322527761960066
33.8	0.545	-2.342487567469328
33.8	0.55375	-2.3524816382440767
33.8	0.5625	-2.362243394879191
33.8	0.57125	-2.3717808404589764
33.8	0.58	-2.381101599602517
33.8	0.58875	-2.3902129414094464
33.8	0.5975	-2.3991218007070887
33.8	0.60625	-2.407834797747212
33.8	0.615	-2.416358256485766
33.8	0.62375	-2.4246982215658
33.8	0.6325	-2.4328604741120428
33.8	0.64125	-2.44085054643519
33.8	0.65	-2.4486737357346637
33.8	0.65875	-2.456335116880284
33.8	0.6675	-2.463839554345877
33.8	0.67625	-2.4711917133611876
33.8	0.685	-2.4783960703424857
33.8	0.69375	-2.4854569226568994
33.8	0.7025	-2.4923783977706737
33.8	0.71125	-2.4991644618272035
33.8	0.72	-2.5058189276967737
33.8	0.72875	-2.512345462536376
33.8	0.7375	-2.5187475948947875
33.8	0.74625	-2.5250287213951617
33.8	0.755	-2.5311921130247863
33.8	0.76375	-2.5372409210592295
33.8	0.7725	-2.543178182645958
33.8	0.78125	-2.5490068260705065
33.8	0.79	-2.5547296757264935
33.8	0.79875	-2.560349456809128
33.8	0.8075	-2.5658687997503486
33.8	0.81625	-2.5712902444123795
33.8	0.825	-2.576616244055211
33.8	0.83375	-2.581849169092397
33.8	0.8425	-2.586991310648471
33.8	0.85125	-2.5920448839303556
33.8	0.86	-2.5970120314242227
33.8	0.86875	-2.60189482592847
33.8	0.8775	-2.606695273432721
33.8	0.88625	-2.6114153158520574
33.8	0.895	-2.616056833625077
33.8	0.90375	-2.6206216481837745
33.8	0.9125	-2.6251115243026915
33.8	0.92125	-2.6295281723343025
33.8	0.93	-2.633873250337129
33.8	0.93875	-2.63814836610265
33.8	0.9475	-2.642355079086686
33.8	0.95625	-2.646494902250552
33.8	0.965	-2.6505693038169698
33.8	0.97375	-2.6545797089453633
33.8	0.9825	-2.6585275013309246
33.8	0.99125	-2.662414024731522
33.8	1.	-2.6662405844262955
34.5	0.125	0.
34.5	0.13375	0.
34.5	0.1425	0.
34.5	0.15125	0.
34.5	0.16	0.
34.5	0.16875	0.
34.5	0.1775	-1.4798412569059123
34.5	0.18625	-1.522833533743111
34.5	0.195	-1.5634773522426584
34.5	0.20375	-1.6019835831090354
34.5	0.2125	-1.638536457609994
34.5	0.22125	-1.673297861244725
34.5	0.23	-1.7064107959200097
34.5	0.23875	-1.7380021967186094
34.5	0.2475	-1.7681852424899702
34.5	0.25625	-1.797061265657428
34.5	0.265	-1.8247213418849717
34.5	0.27375	-1.851247621924554
34.5	0.2825	-1.876714454252026
34.5	0.29125	-1.9011893367309747
34.5	0.3	-1.9247337276286147
34.5	0.30875	-1.9474037402118165
34.5	0.3175	-1.9692507404170718
34.5	0.32625	-1.990321863382694
34.5	0.335	-2.010660461709941
34.5	0.34375	-2.0303064960002133
34.5	0.3525	-2.049296876361953
34.5	0.36125	-2.0676657620905456
34.5	0.37	-2.0854448255192715
34.5	0.37875	-2.1026634850592147
34.5	0.3875	-2.1193491116448246
34.5	0.39625	-2.1355272121435505
34.5	0.405	-2.1512215927446126
34.5	0.41375	-2.1664545048914285
34.5	0.4225	-2.181246775947003
34.5	0.43125	-2.1956179264678366
34.5	0.44	-2.2095862756985487
34.5	0.44875	-2.223169036677434
34.5	0.4575	-2.2363824021555065
34.5	0.46625	-2.249241622372286
34.5	0.475	-2.2617610755959796
34.5	0.48375	-2.2739543322198554
34.5	0.4925	-2.2858342131073943
34.5	0.50125	-2.297412842793489
34.5	0.51	-2.308701698075514
34.5	0.51875	-2.3197116524645596
34.5	0.5275	-2.3304530169121414
34.5	0.53625	-2.3409355771799034
34.5	0.545	-2.351168628178242
34.5	0.55375	-2.3611610055634666
34.5	0.5625	-2.370921114851376
34.5	0.57125	-2.3804569582772634
34.5	0.58	-2.3897761596079325
34.5	0.58875	-2.398885987089763
34.5	0.5975	-2.407793374697879
34.5	0.60625	-2.4165049418346722
34.5	0.615	-2.4250270116111077
34.5	0.62375	-2.4333656278310007
34.5	0.6325	-2.441526570786787
34.5	0.64125	-2.449515371964846
34.5	0.65	-2.457337327749154
34.5	0.65875	-2.464997512203727
34.5	0.6675	-2.4725007890068866
34.5	0.67625	-2.4798518226037327
34.5	0.685	-2.4870550886372214
34.5	0.69375	-2.4941148837128875
34.5	0.7025	-2.501035334547424
34.5	0.71125	-2.507820406546974
34.5	0.72	-2.5144739118570665
34.5	0.72875	-2.5209995169225894
34.5	0.7375	-2.527400749592966
34.5	0.74625	-2.533681005804818
34.5	0.755	-2.539843555871748
34.5	0.76375	-2.5458915504084882
34.5	0.7725	-2.551828025914484
34.5	0.78125	-2.5576559100400136
34.5	0.79	-2.5633780265561263
34.5	0.79875	-2.5689971000480543
34.5	0.8075	-2.574515760350242
34.5	0.81625	-2.5799365467397726
34.5	0.825	-2.585261911903714
34.5	0.83375	-2.590494225694763
34.5	0.8425	-2.5956357786885054
34.5	0.85125	-2.600688785554657
34.5	0.86	-2.605655388253751
34.5	0.86875	-2.610537659069937
34.5	0.8775	-2.6153376034897926
34.5	0.88625	-2.6200571629363725
34.5	0.895	-2.624698217367078
34.5	0.90375	-2.629262587743339
34.5	0.9125	-2.6337520383795776
34.5	0.92125	-2.6381682791783927
34.5	0.93	-2.6425129677584867
34.5	0.93875	-2.6467877114813745
34.5	0.9475	-2.6509940693825755
34.5	0.95625	-2.6551335540125764
34.5	0.965	-2.6592076331925445
34.5	0.97375	-2.663217731689439
34.5	0.9825	-2.6671652328148845
34.5	0.99125	-2.6710514799518927
34.5	1.	-2.674877778013272
35.2	0.125	0.
35.2	0.13375	0.
35.2	0.1425	0.
35.2	0.15125	0.
35.2	0.16	0.
35.2	0.16875	-1.4425877585029208
35.2	0.1775	-1.4881686236691347
35.2	0.18625	-1.531157926479678
35.2	0.195	-1.5717985985666496
35.2	0.20375	-1.6103015479086746
35.2	0.2125	-1.6468510371483374
35.2	0.22125	-1.6816089782774237
35.2	0.23	-1.7147183956297571
35.2	0.23875	-1.746306243310726
35.2	0.2475	-1.7764857163271863
35.2	0.25625	-1.8053581608374505
35.2	0.265	-1.833014664183929
35.2	0.27375	-1.8595373870445464
35.2	0.2825	-1.88500068632278
35.2	0.29125	-1.9094720670248813
35.2	0.3	-1.933012993455776
35.2	0.30875	-1.9556795839675927
35.2	0.3175	-1.97752320875933
35.2	0.32625	-1.998591006519779
35.2	0.335	-2.018926332783478
35.2	0.34375	-2.0385691505494
35.2	0.3525	-2.0575563718580683
35.2	0.36125	-2.0759221575321387
35.2	0.37	-2.0936981810799105
35.2	0.37875	-2.1109138617808765
35.2	0.3875	-2.127596571171
35.2	0.39625	-2.143771816486974
35.2	0.405	-2.1594634040852405
35.2	0.41375	-2.1746935854008793
35.2	0.4225	-2.1894831876361884
35.2	0.43125	-2.2038517310549453
35.2	0.44	-2.2178175344949045
35.2	0.44875	-2.231397810489086
35.2	0.4575	-2.2446087511986623
35.2	0.46625	-2.2574656062009493
35.2	0.475	-2.26998275304034
35.2	0.48375	-2.2821737613341813
35.2	0.4925	-2.2940514511262946
35.2	0.50125	-2.3056279460955804
35.2	0.51	-2.3169147221536175
35.2	0.51875	-2.327922651901667
35.2	0.5275	-2.338662045362475
35.2	0.53625	-2.3491426873544725
35.2	0.545	-2.35937387183436
35.2	0.55375	-2.3693644334977693
35.2	0.5625	-2.37912277689591
35.2	0.57125	-2.388656903298288
35.2	0.58	-2.3979744355070927
35.2	0.58875	-2.4070826408073502
35.2	0.5975	-2.4159884522179067
35.2	0.60625	-2.424698488191551
35.2	0.615	-2.4332190708976915
35.2	0.62375	-2.4415562432078355
35.2	0.6325	-2.449715784492391
35.2	0.64125	-2.457703225326875
35.2	0.65	-2.465523861196319
35.2	0.65875	-2.4731827652783496
35.2	0.6675	-2.4806848003779907
35.2	0.67625	-2.488034630080572
35.2	0.685	-2.495236729183167
35.2	0.69375	-2.5022953934596006
35.2	0.7025	-2.5092147488092444
35.2	0.71125	-2.515998759835471
35.2	0.72	-2.5226512378956993
35.2	0.72875	-2.529175848661428
35.2	0.7375	-2.535576119223437
35.2	0.74625	-2.541855444774434
35.2	0.755	-2.5480170948987952
35.2	0.76375	-2.5540642194966368
35.2	0.7725	-2.559999854367306
35.2	0.78125	-2.5658269264753777
35.2	0.79	-2.5715482589204575
35.2	0.79875	-2.5771665756304376
35.2	0.8075	-2.58268450579636
35.2	0.81625	-2.588104588065662
35.2	0.825	-2.593429274509335
35.2	0.83375	-2.5986609343773646
35.2	0.8425	-2.6038018576557906
35.2	0.85125	-2.608854258437732
35.2	0.86	-2.6138202781198614
35.2	0.86875	-2.618701988434979
35.2	0.8775	-2.6235013943306065
35.2	0.88625	-2.628220436702807
35.2	0.895	-2.63286099499383
35.2	0.90375	-2.6374248896615664
35.2	0.9125	-2.6419138845282832
35.2	0.92125	-2.6463296890155865
35.2	0.93	-2.650673960272113
35.2	0.93875	-2.6549483052000284
35.2	0.9475	-2.6591542823859835
35.2	0.95625	-2.6632934039418634
35.2	0.965	-2.6673671372602827
35.2	0.97375	-2.6713769066894777
35.2	0.9825	-2.675324095131969
35.2	0.99125	-2.679210045571072
35.2	1.	-2.6830360625290997
35.9	0.125	0.
35.9	0.13375	0.
35.9	0.1425	0.
35.9	0.15125	0.
35.9	0.16	0.
35.9	0.16875	-1.4504612223931752
35.9	0.1775	-1.4960387807602245
35.9	0.18625	-1.539024583606578
35.9	0.195	-1.579661605446947
35.9	0.20375	-1.6181607901325243
35.9	0.2125	-1.6547064304210224
35.9	0.22125	-1.689460463658477
35.9	0.23	-1.7225659355720286
35.9	0.23875	-1.7541498183467743
35.9	0.2475	-1.7843253222834095
35.9	0.25625	-1.8131938064813906
35.9	0.265	-1.84084636922936
35.9	0.27375	-1.8673651804537867
35.9	0.2825	-1.892824604857239
35.9	0.29125	-1.9172921540039352
35.9	0.3	-1.9408292976912882
35.9	0.30875	-1.9634921588471392
35.9	0.3175	-1.985332111455818
35.9	0.32625	-2.0063962973088776
35.9	0.335	-2.026728074453321
35.9	0.34375	-2.0463674078895124
35.9	0.3525	-2.065351211216497
35.9	0.36125	-2.0837136464314634
35.9	0.37	-2.101486387884212
35.9	0.37875	-2.1186988554069046
35.9	0.3875	-2.1353784208377524
35.9	0.39625	-2.15155059149873
35.9	0.405	-2.1672391736437753
35.9	0.41375	-2.1824664184431812
35.9	0.4225	-2.19725315269448
35.9	0.43125	-2.2116188961362577
35.9	0.44	-2.2255819669777903
35.9	0.44875	-2.23915957703539
35.9	0.4575	-2.252367917678516
35.9	0.46625	-2.265222237629395
35.9	0.475	-2.2777369135241923
35.9	0.48375	-2.2899255140278902
35.9	0.4925	-2.301800858195742
35.9	0.50125	-2.3133750686888526
35.9	0.51	-2.324659620377927
35.9	0.51875	-2.3356653848056803
35.9	0.5275	-2.3464026709234
35.9	0.53625	-2.3568812624693245
35.9	0.545	-2.367110452314904
35.9	0.55375	-2.3770990740686813
35.9	0.5625	-2.3868555311957627
35.9	0.57125	-2.396387823882996
35.9	0.58	-2.4057035738555186
35.9	0.58875	-2.4148100473287752
35.9	0.5975	-2.4237141762611296
35.9	0.60625	-2.4324225780553834
35.9	0.615	-2.440941573842664
35.9	0.62375	-2.4492772054689316
35.9	0.6325	-2.457435251292658
35.9	0.64125	-2.465421240891771
35.9	0.65	-2.4732404687686746
35.9	0.65875	-2.4808980071338365
35.9	0.6675	-2.488398717840994
35.9	0.67625	-2.4957472635403897
35.9	0.685	-2.502948118110452
35.9	0.69375	-2.5100055764229787
35.9	0.7025	-2.5169237634920547
35.9	0.71125	-2.523706643052567
35.9	0.72	-2.5303580256102687
35.9	0.72875	-2.5368815760017895
35.9	0.7375	-2.543280820499775
35.9	0.74625	-2.5495591534954447
35.9	0.755	-2.555719843788209
35.9	0.76375	-2.5617660405095988
35.9	0.7725	-2.567700778706593
35.9	0.78125	-2.5735269846074265
35.9	0.79	-2.5792474805911967
35.9	0.79875	-2.584864989880908
35.9	0.8075	-2.5903821409781096
35.9	0.81625	-2.5958014718559066
35.9	0.825	-2.601125433925878
35.9	0.83375	-2.6063563957932714
35.9	0.8425	-2.6114966468138054
35.9	0.85125	-2.616548400464442
35.9	0.86	-2.6215137975395986
35.9	0.86875	-2.626394909183464
35.9	0.8775	-2.631193739768326
35.9	0.88625	-2.6359122296281297
35.9	0.895	-2.6405522576558615
35.9	0.90375	-2.64511564377274
35.9	0.9125	-2.6496041512766912
35.9	0.92125	-2.6540194890770525
35.9	0.93	-2.658363313822012
35.9	0.93875	-2.662637231924843
35.9	0.9475	-2.6668428014946213
35.9	0.95625	-2.670981534176719
35.9	0.965	-2.675054896908056
35.9	0.97375	-2.6790643135917542
35.9	0.9825	-2.6830111666955587
35.9	0.99125	-2.6868967987781183
35.9	1.	-2.6907225139469575
36.6	0.125	0.
36.6	0.13375	0.
36.6	0.1425	0.
36.6	0.15125	0.
36.6	0.16	-1.409437029345174
36.6	0.16875	-1.4578845196302208
36.6	0.1775	-1.503458220412096
36.6	0.18625	-1.5464399959435153
36.6	0.195	-1.5870728620907726
36.6	0.20375	-1.6255677972079672
36.6	0.2125	-1.6621091229353073
36.6	0.22125	-1.696858800857791
36.6	0.23	-1.7299598970818337
36.6	0.23875	-1.7615394009461873
36.6	0.2475	-1.7917105371962865
36.6	0.25625	-1.820574677091347
36.6	0.265	-1.8482229291447774
36.6	0.27375	-1.8747374718634235
36.6	0.2825	-1.900192677128401
36.6	0.29125	-1.9246560624841111
36.6	0.3	-1.9481891026812095
36.6	0.30875	-1.9708479247188813
36.6	0.3175	-1.9926839058940875
36.6	0.32625	-2.0137441906573006
36.6	0.335	-2.0340721391505223
36.6	0.34375	-2.0537077179822147
36.6	0.3525	-2.072687841938875
36.6	0.36125	-2.091046673841631
36.6	0.37	-2.108815888550106
36.6	0.37875	-2.1260249061349588
36.6	0.3875	-2.1427010984387205
36.6	0.39625	-2.158869972585816
36.6	0.405	-2.1745553344589097
36.6	0.41375	-2.189779434707848
36.6	0.4225	-2.204563099481997
36.6	0.43125	-2.2189258477628138
36.6	0.44	-2.232885996909912
36.6	0.44875	-2.246460757811791
36.6	0.4575	-2.259666320844574
36.6	0.46625	-2.2725179336826953
36.6	0.475	-2.2850299718697866
36.6	0.48375	-2.2972160029420845
36.6	0.4925	-2.3090888447973685
36.6	0.50125	-2.3206606189171133
36.6	0.51	-2.3319427989759993
36.6	0.51875	-2.342946255309376
36.6	0.5275	-2.3536812956542468
36.6	0.53625	-2.364157702531526
36.6	0.545	-2.3743847675956777
36.6	0.55375	-2.384371323241551
36.6	0.5625	-2.394125771726417
36.6	0.57125	-2.4036561120373783
36.6	0.58	-2.4129699647098413
36.6	0.58875	-2.4220745947812
36.6	0.5975	-2.430976933044873
36.6	0.60625	-2.439683595753038
36.6	0.615	-2.44820090290155
36.6	0.62375	-2.4565348952173176
36.6	0.6325	-2.4646913499566967
36.6	0.64125	-2.472675795613029
36.6	0.65	-2.480493525622137
36.6	0.65875	-2.4881496111462824
36.6	0.6675	-2.4956489130096595
36.6	0.67625	-2.502996092851833
36.6	0.685	-2.510195623559551
36.6	0.69375	-2.5172517990320036
36.6	0.7025	-2.5241687433297533
36.6	0.71125	-2.5309504192532226
36.6	0.72	-2.537600636392683
36.6	0.72875	-2.544123058688153
36.6	0.7375	-2.5505212115344027
36.6	0.74625	-2.5567984884633326
36.6	0.755	-2.562958157433402
36.6	0.76375	-2.569003366753342
36.6	0.7725	-2.574937150665246
36.6	0.78125	-2.5807624346101368
36.6	0.79	-2.586482040197308
36.6	0.79875	-2.5920986898970946
36.6	0.8075	-2.597615011475235
36.6	0.81625	-2.6030335421855932
36.6	0.825	-2.6083567327367834
36.6	0.83375	-2.6135869510470675
36.6	0.8425	-2.6187264858008596
36.6	0.85125	-2.623777549819195
36.6	0.86	-2.62874228325564
36.6	0.86875	-2.633622756628306
36.6	0.8775	-2.6384209736978734
36.6	0.88625	-2.6431388742008517
36.6	0.895	-2.64777833644666
36.6	0.90375	-2.652341179786528
36.6	0.9125	-2.656829166961671
36.6	0.92125	-2.6612440063377063
36.6	0.93	-2.665587354031806
36.6	0.93875	-2.6698608159386468
36.6	0.9475	-2.674065949660848
36.6	0.95625	-2.6782042663491916
36.6	0.965	-2.6822772324576007
36.6	0.97375	-2.68628627141753
36.6	0.9825	-2.6902327652361238
36.6	0.99125	-2.6941180560222397
36.6	1.	-2.6979434474441684
37.3	0.125	0.
37.3	0.13375	0.
37.3	0.1425	0.
37.3	0.15125	0.
37.3	0.16	-1.4164201825631173
37.3	0.16875	-1.4648634571923713
37.3	0.1775	-1.510432747743765
37.3	0.18625	-1.553409966548631
37.3	0.195	-1.5940381693287329
37.3	0.20375	-1.6325283676007964
37.3	0.2125	-1.669064910679717
37.3	0.22125	-1.703809783295196
37.3	0.23	-1.7369060709367539
37.3	0.23875	-1.7684807791859556
37.3	0.2475	-1.7986471463968596
37.3	0.25625	-1.8275065552181513
37.3	0.265	-1.855150123676034
37.3	0.27375	-1.8816600381976842
37.3	0.2825	-1.9071106772291881
37.3	0.29125	-1.9315695637233072
37.3	0.3	-1.9550981768498028
37.3	0.30875	-1.9777526471792037
37.3	0.3175	-1.9995843548521368
37.3	0.32625	-2.020640446537334
37.3	0.335	-2.040964284057037
37.3	0.34375	-2.06059583523681
37.3	0.3525	-2.0795720156814697
37.3	0.36125	-2.097926988687119
37.3	0.37	-2.11569242929288
37.3	0.37875	-2.1328977574948604
37.3	0.3875	-2.1495703448428993
37.3	0.39625	-2.165735697981781
37.3	0.405	-2.181417622154707
37.3	0.41375	-2.1966383672358702
37.3	0.4225	-2.211418758483397
37.3	0.43125	-2.2257783138899083
37.3	0.44	-2.239735349744304
37.3	0.44875	-2.2533070757962337
37.3	0.4575	-2.266509681226853
37.3	0.46625	-2.2793584124700326
37.3	0.475	-2.2918676437924512
37.3	0.48375	-2.3040509414250585
37.3	0.4925	-2.31592112193906
37.3	0.50125	-2.3274903054742384
37.3	0.51	-2.3387699643538404
37.3	0.51875	-2.349770967556751
37.3	0.5275	-2.3605036214625708
37.3	0.53625	-2.3709777072374396
37.3	0.545	-2.381202515186776
37.3	0.55375	-2.3911868763647908
37.3	0.5625	-2.4009391916988427
37.3	0.57125	-2.410467458858844
37.3	0.58	-2.419779297077437
37.3	0.58875	-2.428881970105133
37.3	0.5975	-2.4377824074655785
37.3	0.60625	-2.4464872241593243
37.3	0.615	-2.455002738949599
37.3	0.62375	-2.4633349913503872
37.3	0.6325	-2.471489757425389
37.3	0.64125	-2.4794725644960027
37.3	0.65	-2.4872887048471553
37.3	0.65875	-2.4949432485115044
37.3	0.6675	-2.502441055205093
37.3	0.67625	-2.5097867854808698
37.3	0.685	-2.5169849111605274
37.3	0.69375	-2.524039725099726
37.3	0.7025	-2.530955350336942
37.3	0.71125	-2.5377357486718246
37.3	0.72	-2.5443847287150247
37.3	0.72875	-2.5509059534478964
37.3	0.7375	-2.5573029473272726
37.3	0.74625	-2.5635791029676045
37.3	0.755	-2.569737687430109
37.3	0.76375	-2.5757818481462076
37.3	0.7725	-2.581714618500307
37.3	0.78125	-2.5875389230950576
37.3	0.79	-2.5932575827203705
37.3	0.79875	-2.598873319045862
37.3	0.8075	-2.6043887590548707
37.3	0.81625	-2.6098064392368467
37.3	0.825	-2.6151288095536294
37.3	0.83375	-2.620358237193996
37.3	0.8425	-2.625497010129824
37.3	0.85125	-2.6305473404862094
37.3	0.86	-2.6355113677370343
37.3	0.86875	-2.640391161736633
37.3	0.8775	-2.6451887255974786
37.3	0.88625	-2.6499059984231006
37.3	0.895	-2.6545448579048325
37.3	0.90375	-2.65910712279038
37.3	0.9125	-2.6635945552316693
37.3	0.92125	-2.668008863018942
37.3	0.93	-2.672351701707586
37.3	0.93875	-2.6766246766437782
37.3	0.9475	-2.6808293448946086
37.3	0.95625	-2.6849672170880012
37.3	0.965	-2.6890397591673967
37.3	0.97375	-2.693048394065848
37.3	0.9825	-2.6969945033038942
37.3	0.99125	-2.700879428515305
37.3	1.	-2.704704472904524
38.	0.125	0.
38.	0.13375	0.
38.	0.1425	0.
38.	0.15125	0.
38.	0.16	-1.42296472741455
38.	0.16875	-1.4714032065171252
38.	0.1775	-1.5169675316755928
38.	0.18625	-1.5599396616574017
38.	0.195	-1.6005626905758965
38.	0.20375	-1.6390476617971457
38.	0.2125	-1.675578951125604
38.	0.22125	-1.7103185653605315
38.	0.23	-1.7434096083945223
38.	0.23875	-1.7749791011547718
38.	0.2475	-1.8051402947794102
38.	0.25625	-1.8339945825461084
38.	0.265	-1.8616330912902073
38.	0.27375	-1.8881380147062237
38.	0.2825	-1.9135837371976083
38.	0.29125	-1.9380377865587197
38.	0.3	-1.961561645848559
38.	0.30875	-1.9842114487125966
38.	0.3175	-2.00603857766918
38.	0.32625	-2.027090181167165
38.	0.335	-2.0474096222963696
38.	0.34375	-2.0670368697101913
38.	0.3525	-2.086008839464043
38.	0.36125	-2.1043596949811683
38.	0.37	-2.1221211111507636
38.	0.37875	-2.1393225075820275
38.	0.3875	-2.15599125523561
38.	0.39625	-2.1721528599949247
38.	0.405	-2.1878311261957513
38.	0.41375	-2.203048302681535
38.	0.4225	-2.2178252135761065
38.	0.43125	-2.2321813756514794
38.	0.44	-2.24613510390465
38.	0.44875	-2.2597036067351746
38.	0.4575	-2.2729030719273613
38.	0.46625	-2.2857487444814484
38.	0.475	-2.2982549972024073
38.	0.48375	-2.3104353948389904
38.	0.4925	-2.3223027524663387
38.	0.50125	-2.3338691887200613
38.	0.51	-2.3451461744161364
38.	0.51875	-2.3561445770274365
38.	0.5275	-2.3668747014325833
38.	0.53625	-2.377346327305028
38.	0.545	-2.3875687434686093
38.	0.55375	-2.3975507795094826
38.	0.5625	-2.407300834902542
38.	0.57125	-2.4168269058825858
38.	0.58	-2.4261366102659814
38.	0.58875	-2.435237210407051
38.	0.5975	-2.4441356344543723
38.	0.60625	-2.452838496055397
38.	0.615	-2.4613521126429103
38.	0.62375	-2.469682522423644
38.	0.6325	-2.47783550017765
38.	0.64125	-2.4858165719665783
38.	0.65	-2.493631028839709
38.	0.65875	-2.501283939618264
38.	0.6675	-2.5087801628310995
38.	0.67625	-2.5161243578681938
38.	0.685	-2.5233209954123974
38.	0.69375	-2.5303743672045176
38.	0.7025	-2.5372885951919795
38.	0.71125	-2.5440676401069653
38.	0.72	-2.5507153095159847
38.	0.72875	-2.557235265379298
38.	0.7375	-2.563631031155381
38.	0.74625	-2.5699059984827364
38.	0.755	-2.5760634334687076
38.	0.76375	-2.582106482612546
38.	0.7725	-2.588038178387835
38.	0.78125	-2.593861444507364
38.	0.79	-2.5995791008917633
38.	0.79875	-2.6051938683615603
38.	0.8075	-2.610708373070802
38.	0.81625	-2.6161251506990486
38.	0.825	-2.621446650417257
38.	0.83375	-2.6266752386419356
38.	0.8425	-2.6318132025909082
38.	0.85125	-2.636862753653046
38.	0.86	-2.6418260305834402
38.	0.86875	-2.6467051025346877
38.	0.8775	-2.6515019719341932
38.	0.88625	-2.6562185772167117
38.	0.895	-2.660856795420724
38.	0.90375	-2.6654184446566367
38.	0.9125	-2.6699052864542723
38.	0.92125	-2.6743190279966074
38.	0.93	-2.6786613242462556
38.	0.93875	-2.6829337799707647
38.	0.9475	-2.6871379516724097
38.	0.95625	-2.691275349427779
38.	0.965	-2.695347438642135
38.	0.97375	-2.6993556417231934
38.	0.9825	-2.703301339678687
38.	0.99125	-2.7071858736418055
38.	1.	-2.7110105463283407
38.7	0.125	0.
38.7	0.13375	0.
38.7	0.1425	0.
38.7	0.15125	-1.3774382452390765
38.7	0.16	-1.4290752501450523
38.7	0.16875	-1.4775083508684368
38.7	0.1775	-1.5230671523188408
38.7	0.18625	-1.566033658093067
38.7	0.195	-1.6066509992618272
38.7	0.20375	-1.645130249751968
38.7	0.2125	-1.6816558106930273
38.7	0.22125	-1.716389709895965
38.7	0.23	-1.7494750686909102
38.7	0.23875	-1.7810389224656662
38.7	0.2475	-1.811194534328098
38.7	0.25625	-1.8400433074329505
38.7	0.265	-1.867676376728235
38.7	0.27375	-1.894175942528837
38.7	0.2825	-1.9196163945929976
38.7	0.29125	-1.944065264994095
38.7	0.3	-1.9675840401539737
38.7	0.30875	-1.9902288562995023
38.7	0.3175	-2.012051097863138
38.7	0.32625	-2.033097914637616
38.7	0.335	-2.053412670569169
38.7	0.34375	-2.0730353347509394
38.7	0.3525	-2.09200282332211
38.7	0.36125	-2.1103492994858923
38.7	0.37	-2.128106437652581
38.7	0.37875	-2.145303656732382
38.7	0.3875	-2.161968326800388
38.7	0.39625	-2.1781259526969046
38.7	0.405	-2.193800337582219
38.7	0.41375	-2.2090137290137295
38.7	0.4225	-2.2237869497376344
38.7	0.43125	-2.2381395150732097
38.7	0.44	-2.252089738503957
38.7	0.44875	-2.265654826867646
38.7	0.4575	-2.2788509663493604
38.7	0.46625	-2.2916934003221185
38.7	0.475	-2.3041964999438784
38.7	0.48375	-2.3163738283037216
38.7	0.4925	-2.328238198810648
38.7	0.50125	-2.3398017284330184
38.7	0.51	-2.351075886323102
38.7	0.51875	-2.362071538297605
38.7	0.5275	-2.37279898758998
38.7	0.53625	-2.3832680122424668
38.7	0.545	-2.3934878994641817
38.7	0.55375	-2.4034674772451967
38.7	0.5625	-2.4132151434847864
38.7	0.57125	-2.4227388928641167
38.7	0.58	-2.432046341669178
38.7	0.58875	-2.441144750748212
38.7	0.5975	-2.4500410467688556
38.7	0.60625	-2.458741841923427
38.7	0.615	-2.467253452215888
38.7	0.62375	-2.475581914450843
38.7	0.6325	-2.4837330020331643
38.7	0.64125	-2.4917122396764206
38.7	0.65	-2.4995249171089737
38.7	0.65875	-2.507176101858272
38.7	0.6675	-2.5146706511864503
38.7	0.67625	-2.5220132232436745
38.7	0.685	-2.529208287499689
38.7	0.69375	-2.5362601345086553
38.7	0.7025	-2.543172885057528
38.7	0.71125	-2.5499504987438795
38.7	0.72	-2.556596782025123
38.7	0.72875	-2.5631153957775656
38.7	0.7375	-2.5695098624004853
38.7	0.74625	-2.575783572497538
38.7	0.755	-2.581939791165152
38.7	0.76375	-2.587981663915167
38.7	0.7725	-2.59391222225682
38.7	0.78125	-2.5997343889611817
38.7	0.79	-2.6054509830293395
38.7	0.79875	-2.611064724384006
38.7	0.8075	-2.616578238302696
38.7	0.81625	-2.6219940596092672
38.7	0.825	-2.6273146366393574
38.7	0.83375	-2.632542334994095
38.7	0.8425	-2.637679441095422
38.7	0.85125	-2.642728165555385
38.7	0.86	-2.6476906463708816
38.7	0.86875	-2.652568951954515
38.7	0.8775	-2.6573650840114733
38.7	0.88625	-2.6620809802716625
38.7	0.895	-2.666718517085668
38.7	0.90375	-2.6712795118925565
38.7	0.9125	-2.675765725566969
38.7	0.92125	-2.680178864652474
38.7	0.93	-2.684520583487667
38.7	0.93875	-2.6887924862310997
38.7	0.9475	-2.6929961287907025
38.7	0.95625	-2.697133020663019
38.7	0.965	-2.7012046266872103
38.7	0.97375	-2.7052123687184966
38.7	0.9825	-2.709157627225385
38.7	0.99125	-2.7130417428147795
38.7	1.	-2.7168660176888104
39.4	0.125	0.
39.4	0.13375	0.
39.4	0.1425	0.
39.4	0.15125	-1.3831245799889156
39.4	0.16	-1.4347557937837419
39.4	0.16875	-1.4831829296439025
39.4	0.1775	-1.528735645302467
39.4	0.18625	-1.5716959876118293
39.4	0.195	-1.6123071231930959
39.4	0.20375	-1.6507801552678785
39.4	0.2125	-1.6872995091450258
39.4	0.22125	-1.7220272326048744
39.4	0.23	-1.7551064634624656
39.4	0.23875	-1.7866642506919226
39.4	0.2475	-1.8168138685654154
39.4	0.25625	-1.8456567293702424
39.4	0.265	-1.873283975476723
39.4	0.27375	-1.8997778131781689
39.4	0.2825	-1.9252126369891558
39.4	0.29125	-1.9496559827028515
39.4	0.3	-1.9731693395802448
39.4	0.30875	-1.9958088459382
39.4	0.3175	-2.017625887661349
39.4	0.32625	-2.0386676154513323
39.4	0.335	-2.058977393700577
39.4	0.34375	-2.0785951915545273
39.4	0.3525	-2.0975579248697143
39.4	0.36125	-2.1158997562823383
39.4	0.37	-2.1336523593948393
39.4	0.37875	-2.150845152106224
39.4	0.3875	-2.1675055033094006
39.4	0.39625	-2.183658916519479
39.4	0.405	-2.1993291934527366
39.4	0.41375	-2.2145385801247075
39.4	0.4225	-2.229307897660041
39.4	0.43125	-2.243656659692528
39.4	0.44	-2.2576031779699086
39.4	0.44875	-2.271164657555778
39.4	0.4575	-2.284357282832899
39.4	0.46625	-2.2971962953527374
39.4	0.475	-2.309696064440182
39.4	0.48375	-2.321870151346404
39.4	0.4925	-2.3337313676434173
39.4	0.50125	-2.345291828468491
39.4	0.51	-2.356563001152976
39.4	0.51875	-2.3675557497064923
39.4	0.5275	-2.3782803755723747
39.4	0.53625	-2.3887466550223726
39.4	0.545	-2.3989638735169905
39.4	0.55375	-2.408940857321459
39.4	0.5625	-2.418686002635552
39.4	0.57125	-2.428207302467568
39.4	0.58	-2.4375123714583182
39.4	0.58875	-2.4466084688393863
39.4	0.5975	-2.45550251969092
39.4	0.60625	-2.4642011346474
39.4	0.615	-2.4727106281849442
39.4	0.62375	-2.4810370356105147
39.4	0.6325	-2.4891861288616486
39.4	0.64125	-2.497163431214895
39.4	0.65	-2.5049742309918313
39.4	0.65875	-2.512623594343209
39.4	0.6675	-2.520116377184342
39.4	0.67625	-2.527457236348186
39.4	0.685	-2.534650640016571
39.4	0.69375	-2.5417008774846916
39.4	0.7025	-2.5486120683090983
39.4	0.71125	-2.5553881708851045
39.4	0.72	-2.562032990495578
39.4	0.72875	-2.568550186869535
39.4	0.7375	-2.574943281285748
39.4	0.74625	-2.5812156632536674
39.4	0.755	-2.5873705968013216
39.4	0.76375	-2.5934112263974596
39.4	0.7725	-2.59934058253303
39.4	0.78125	-2.6051615869851075
39.4	0.79	-2.6108770577845712
39.4	0.79875	-2.616489713907203
39.4	0.8075	-2.6220021797063593
39.4	0.81625	-2.627416989104008
39.4	0.825	-2.6327365895556643
39.4	0.83375	-2.6379633458036116
39.4	0.8425	-2.6430995434317293
39.4	0.85125	-2.6481473922343075
39.4	0.86	-2.6531090294103112
39.4	0.86875	-2.65798652259377
39.4	0.8775	-2.6627818727301964
39.4	0.88625	-2.6674970168082606
39.4	0.895	-2.6721338304553126
39.4	0.90375	-2.6766941304047425
39.4	0.9125	-2.6811796768426475
39.4	0.92125	-2.685592175640765
39.4	0.93	-2.689933280482158
39.4	0.93875	-2.6942045948857443
39.4	0.9475	-2.6984076741353253
39.4	0.95625	-2.702544027118432
39.4	0.965	-2.706615118079955
39.4	0.97375	-2.710622368295219
39.4	0.9825	-2.714567157666847
39.4	0.99125	-2.718450826249524
39.4	1.	-2.72227467570648
40.1	0.125	0.
40.1	0.13375	0.
40.1	0.1425	-1.3331674027361609
40.1	0.15125	-1.3883850938725582
40.1	0.16	-1.4400098997772044
40.1	0.16875	-1.488430480027057
40.1	0.1775	-1.5339765434426484
40.1	0.18625	-1.576930178588579
40.1	0.195	-1.6175345862542883
40.1	0.20375	-1.6560008977106064
40.1	0.2125	-1.6925135613167628
40.1	0.22125	-1.7272346437940007
40.1	0.23	-1.7603072985010433
40.1	0.23875	-1.7918585871333976
40.1	0.2475	-1.8220017943297724
40.1	0.25625	-1.8508383407717348
40.1	0.265	-1.8784593755666144
40.1	0.27375	-1.9049471103482738
40.1	0.2825	-1.9303759437924015
40.1	0.29125	-1.9548134148552612
40.1	0.3	-1.9783210151152315
40.1	0.30875	-2.0009548844892215
40.1	0.3175	-2.0227664098531304
40.1	0.32625	-2.043802742383211
40.1	0.335	-2.064107246508244
40.1	0.34375	-2.0837198910386654
40.1	0.3525	-2.102677591181857
40.1	0.36125	-2.121014508659779
40.1	0.37	-2.1387623159376643
40.1	0.37875	-2.155950429590591
40.1	0.3875	-2.1726062170320426
40.1	0.39625	-2.188755180169141
40.1	0.405	-2.2044211190048695
40.1	0.41375	-2.2196262777562636
40.1	0.4225	-2.2343914756816403
40.1	0.43125	-2.24873622449566
40.1	0.44	-2.262678833987125
40.1	0.44875	-2.276236507232123
40.1	0.4575	-2.2894254266070537
40.1	0.46625	-2.3022608316465463
40.1	0.475	-2.3147570896554073
40.1	0.48375	-2.3269277598677056
40.1	0.4925	-2.3387856518466767
40.1	0.50125	-2.350342878733715
40.1	0.51	-2.3616109058811086
40.1	0.51875	-2.372600595339556
40.1	0.5275	-2.3833222466164163
40.1	0.53625	-2.3937856340727808
40.1	0.545	-2.4040000412857774
40.1	0.55375	-2.4139742926661722
40.1	0.5625	-2.4237167825895143
40.1	0.57125	-2.433235502271176
40.1	0.58	-2.4425380645911776
40.1	0.58875	-2.4516317270530723
40.1	0.5975	-2.460523413042196
40.1	0.60625	-2.4692197315317346
40.1	0.615	-2.477726995370199
40.1	0.62375	-2.486051238270674
40.1	0.6325	-2.4941982306105053
40.1	0.64125	-2.5021734941395932
40.1	0.65	-2.5099823156861953
40.1	0.65875	-2.517629759940791
40.1	0.6675	-2.5251206813911358
40.1	0.67625	-2.5324597354749545
40.1	0.685	-2.539651389010754
40.1	0.69375	-2.54669992996185
40.1	0.7025	-2.553609476583876
40.1	0.71125	-2.5603839860016837
40.1	0.72	-2.5670272622575987
40.1	0.72875	-2.5735429638694782
40.1	0.7375	-2.579934610933762
40.1	0.74625	-2.586205591805832
40.1	0.755	-2.5923591693873442
40.1	0.76375	-2.5983984870477967
40.1	0.7725	-2.6043265742054387
40.1	0.78125	-2.610146351590622
40.1	0.79	-2.6158606362129087
40.1	0.79875	-2.6214721460516017
40.1	0.8075	-2.626983504487853
40.1	0.81625	-2.632397244495141
40.1	0.825	-2.6377158126036617
40.1	0.83375	-2.642941572652993
40.1	0.8425	-2.648076809346398
40.1	0.85125	-2.6531237316191025
40.1	0.86	-2.658084475832044
40.1	0.86875	-2.6629611088017477
40.1	0.8775	-2.6677556306762438
40.1	0.88625	-2.672469977666251
40.1	0.895	-2.6771060246402154
40.1	0.90375	-2.681665587591198
40.1	0.9125	-2.6861504259830804
40.1	0.92125	-2.6905622449830395
40.1	0.93	-2.6949026975867993
40.1	0.93875	-2.6991733866427188
40.1	0.9475	-2.703375866780401
40.1	0.95625	-2.7075116462491264
40.1	0.965	-2.711582188671077
40.1	0.97375	-2.715588914714018
40.1	0.9825	-2.7195332036877797
40.1	0.99125	-2.723416395068641
40.1	1.	-2.727239789955451
40.8	0.125	0.
40.8	0.13375	0.
40.8	0.1425	-1.3380120264530893
40.8	0.15125	-1.393222870861965
40.8	0.16	-1.4448406473256117
40.8	0.16875	-1.4932540763395308
40.8	0.1775	-1.5387929161100249
40.8	0.18625	-1.5817392953983729
40.8	0.195	-1.6223364478029538
40.8	0.20375	-1.6607955314167346
40.8	0.2125	-1.697301016535424
40.8	0.22125	-1.7320149878049367
40.8	0.23	-1.7650806131963677
40.8	0.23875	-1.79662496626969
40.8	0.2475	-1.8267613412388217
40.8	0.25625	-1.855591166446451
40.8	0.265	-1.883205597055659
40.8	0.27375	-1.9096868494061179
40.8	0.2825	-1.9351093257417844
40.8	0.29125	-1.9595405676270694
40.8	0.3	-1.9830420684371985
40.8	0.30875	-2.0056699691999476
40.8	0.3175	-2.027475657321981
40.8	0.32625	-2.048506284019967
40.8	0.335	-2.06880521334904
40.8	0.34375	-2.088412413396946
40.8	0.3525	-2.1073647983548724
40.8	0.36125	-2.1256965286826186
40.8	0.37	-2.143439275378053
40.8	0.37875	-2.160622453378696
40.8	0.3875	-2.1772734283203845
40.8	0.39625	-2.193417700218422
40.8	0.405	-2.209079067092132
40.8	0.41375	-2.224279771102295
40.8	0.4225	-2.239040629394976
40.8	0.43125	-2.2533811515308972
40.8	0.44	-2.267319645115577
40.8	0.44875	-2.2808733110230976
40.8	0.4575	-2.294058329418284
40.8	0.46625	-2.306889937622481
40.8	0.475	-2.3193825007322495
40.8	0.48375	-2.331549575784223
40.8	0.4925	-2.3434039701599403
40.8	0.50125	-2.3549577948390303
40.8	0.51	-2.366222513035489
40.8	0.51875	-2.377208984688182
40.8	0.5275	-2.387927507221593
40.8	0.53625	-2.3983878529449543
40.8	0.545	-2.4085993034162483
40.8	0.55375	-2.418570681061173
40.8	0.5625	-2.428310378305367
40.8	0.57125	-2.4378263844502794
40.8	0.58	-2.44712631049861
40.8	0.58875	-2.4562174121136193
40.8	0.5975	-2.4651066108776387
40.8	0.60625	-2.4738005139982557
40.8	0.615	-2.4823054325957794
40.8	0.62375	-2.490627398692382
40.8	0.6325	-2.4987721810115744
40.8	0.64125	-2.506745299686217
40.8	0.65	-2.514552039963969
40.8	0.65875	-2.5221974649907395
40.8	0.6675	-2.5296864277452835
40.8	0.67625	-2.5370235821913925
40.8	0.685	-2.5442133937081697
40.8	0.69375	-2.551260148853495
40.8	0.7025	-2.558167964510944
40.8	0.71125	-2.5649407964660824
40.8	0.72	-2.5715824474541042
40.8	0.72875	-2.578096574717258
40.8	0.7375	-2.584486697107258
40.8	0.74625	-2.590756201765006
40.8	0.755	-2.5969083504072725
40.8	0.76375	-2.602946285247627
40.8	0.7725	-2.608873034576702
40.8	0.78125	-2.6146915180249026
40.8	0.79	-2.6204045515288863
40.8	0.79875	-2.6260148520214592
40.8	0.8075	-2.6315250418630685
40.8	0.81625	-2.6369376530316644
40.8	0.825	-2.642255131086485
40.8	0.83375	-2.647479838920132
40.8	0.8425	-2.652614060312282
40.8	0.85125	-2.657660003297394
40.8	0.86	-2.662619803357891
40.8	0.86875	-2.6674955264534845
40.8	0.8775	-2.672289171896549
40.8	0.88625	-2.677002675082776
40.8	0.895	-2.681637910085687
40.8	0.90375	-2.68619669212302
40.8	0.9125	-2.6906807799024337
40.8	0.92125	-2.695091877853497
40.8	0.93	-2.699431638252465
40.8	0.93875	-2.703701663245906
40.8	0.9475	-2.7079035067788557
40.8	0.95625	-2.712038676432809
40.8	0.965	-2.7161086351785166
40.8	0.97375	-2.720114803048242
40.8	0.9825	-2.7240585587318358
40.8	0.99125	-2.7279412411007207
40.8	1.	-2.7317641506636225
41.5	0.125	0.
41.5	0.13375	0.
41.5	0.1425	-1.3424372276820769
41.5	0.15125	-1.3976405706662274
41.5	0.16	-1.4492506907308904
41.5	0.16875	-1.4976563674031587
41.5	0.1775	-1.5431874066049729
41.5	0.18625	-1.5861259758041863
41.5	0.195	-1.6267153400692231
41.5	0.20375	-1.6651666831046192
41.5	0.2125	-1.701664496041952
41.5	0.22125	-1.7363708804462166
41.5	0.23	-1.7694290179780634
41.5	0.23875	-1.8009659932117283
41.5	0.2475	-1.8310951091502663
41.5	0.25625	-1.8599178010683834
41.5	0.265	-1.8875252295067015
41.5	0.27375	-1.913999614878186
41.5	0.2825	-1.9394153624037518
41.5	0.29125	-1.9638400157019729
41.5	0.3	-1.9873350694248826
41.5	0.30875	-2.0099566652220524
41.5	0.3175	-2.0317561905701993
41.5	0.32625	-2.0527807962917337
41.5	0.335	-2.0730738456574533
41.5	0.34375	-2.092675305643869
41.5	0.3525	-2.111622089057921
41.5	0.36125	-2.1299483547482048
41.5	0.37	-2.147685771913857
41.5	0.37875	-2.164863753539929
41.5	0.3875	-2.18150966318506
41.5	0.39625	-2.1976489986875367
41.5	0.405	-2.21330555581126
41.5	0.41375	-2.228501574401591
41.5	0.4225	-2.2432578692450025
41.5	0.43125	-2.257593947512058
41.5	0.44	-2.271528114399232
41.5	0.44875	-2.285077568362703
41.5	0.4575	-2.2982584871491234
41.5	0.46625	-2.3110861056687404
41.5	0.475	-2.323574786620358
41.5	0.48375	-2.3357380846615188
41.5	0.4925	-2.3475888048178506
41.5	0.50125	-2.3591390557400507
41.5	0.51	-2.3704002983433483
41.5	0.51875	-2.381383390300652
41.5	0.5275	-2.392098626805473
41.5	0.53625	-2.402555777972829
41.5	0.545	-2.412764123204655
41.5	0.55375	-2.4227324828098737
41.5	0.5625	-2.43246924713745
41.5	0.57125	-2.441982403452868
41.5	0.58	-2.4512795607639597
41.5	0.58875	-2.4603679727804373
41.5	0.5975	-2.4692545591724704
41.5	0.60625	-2.4779459252768032
41.5	0.615	-2.4864483803840414
41.5	0.62375	-2.494767954727518
41.5	0.6325	-2.5029104152824053
41.5	0.64125	-2.510881280473294
41.5	0.65	-2.5186858338791493
41.5	0.65875	-2.5263291370162237
41.5	0.6675	-2.533816041272059
41.5	0.67625	-2.541151199057062
41.5	0.685	-2.5483390742341285
41.5	0.69375	-2.5553839518814345
41.5	0.7025	-2.5622899474386713
41.5	0.71125	-2.569061015282631
41.5	0.72	-2.5757009567741362
41.5	0.72875	-2.582213427814745
41.5	0.7375	-2.588601945948443
41.5	0.74625	-2.594869897040641
41.5	0.755	-2.6010205415641376
41.5	0.76375	-2.607057020519331
41.5	0.7725	-2.612982361013769
41.5	0.78125	-2.618799481524159
41.5	0.79	-2.6245111968621444
41.5	0.79875	-2.630120222863516
41.5	0.8075	-2.635629180819024
41.5	0.81625	-2.6410406016635726
41.5	0.825	-2.646356929939346
41.5	0.83375	-2.6515805275472406
41.5	0.8425	-2.6567136772999405
41.5	0.85125	-2.661758586289005
41.5	0.86	-2.666717389077443
41.5	0.86875	-2.671592150728435
41.5	0.8775	-2.6763848696801325
41.5	0.88625	-2.6810974804757346
41.5	0.895	-2.6857318563574495
41.5	0.90375	-2.6902898117323297
41.5	0.9125	-2.6947731045174486
41.5	0.92125	-2.6991834383713704
41.5	0.93	-2.703522464818418
41.5	0.93875	-2.7077917852718048
41.5	0.9475	-2.7119929529613085
41.5	0.95625	-2.7161274747707935
41.5	0.965	-2.7201968129905474
41.5	0.97375	-2.7242023869890915
41.5	0.9825	-2.7281455748088215
41.5	0.99125	-2.7320277146895693
41.5	1.	-2.735850106523919
42.2	0.125	0.
42.2	0.13375	0.
42.2	0.1425	-1.3464452834407086
42.2	0.15125	-1.4016404643491538
42.2	0.16	-1.4532422950270356
42.2	0.16875	-1.5016396121823337
42.2	0.1775	-1.5471622678113952
42.2	0.18625	-1.5900924666216059
42.2	0.195	-1.6306735038309221
42.2	0.20375	-1.6691165875595084
42.2	0.2125	-1.7056062286857752
42.2	0.22125	-1.7403045446973162
42.2	0.23	-1.7733547300286079
42.2	0.23875	-1.8048838794233912
42.2	0.2475	-1.835005303891874
42.2	0.25625	-1.8638204449146631
42.2	0.265	-1.8914204677337834
42.2	0.27375	-1.9178875962042976
42.2	0.2825	-1.9432962379334808
42.2	0.29125	-1.9677139380402937
42.2	0.3	-1.9912021919333278
42.2	0.30875	-2.013817141394336
42.2	0.3175	-2.0356101735085588
42.2	0.32625	-2.056628438268438
42.2	0.335	-2.0769152977485317
42.2	0.34375	-2.096510717424211
42.2	0.3525	-2.1154516083486543
42.2	0.36125	-2.1337721274086667
42.2	0.37	-2.151503941671676
42.2	0.37875	-2.168676461853703
42.2	0.3875	-2.1853170491349556
42.2	0.39625	-2.201451198889809
42.2	0.405	-2.217102704353278
42.2	0.41375	-2.2322938027944383
42.2	0.4225	-2.2470453063911444
42.2	0.43125	-2.261376719685904
42.2	0.44	-2.2753063452387376
42.2	0.44875	-2.288851378870394
42.2	0.4575	-2.302027995701155
42.2	0.46625	-2.314851428030787
42.2	0.475	-2.3273360359692865
42.2	0.48375	-2.339495371611947
42.2	0.4925	-2.351342237452799
42.2	0.50125	-2.36288873964501
42.2	0.51	-2.3741463366431663
42.2	0.51875	-2.3851258836987306
42.2	0.5275	-2.395837673624822
42.2	0.53625	-2.406291474198592
42.2	0.545	-2.4164965625277683
42.2	0.55375	-2.4264617566715683
42.2	0.5625	-2.436195444774336
42.2	0.57125	-2.4457056119423903
42.2	0.58	-2.454999865070026
42.2	0.58875	-2.4640854557990646
42.2	0.5975	-2.472969301777297
42.2	0.60625	-2.481658006364352
42.2	0.615	-2.4901578769186337
42.2	0.62375	-2.498474941785741
42.2	0.6325	-2.5066149660970627
42.2	0.64125	-2.5145834664767794
42.2	0.65	-2.522385724746186
42.2	0.65875	-2.530026800705924
42.2	0.6675	-2.5375115440692797
42.2	0.67625	-2.5448446056130125
42.2	0.685	-2.55203044760622
42.2	0.69375	-2.5590733535723484
42.2	0.7025	-2.565977437434633
42.2	0.71125	-2.572746652090886
42.2	0.72	-2.5793847974596202
42.2	0.72875	-2.5858955280359446
42.2	0.7375	-2.592282359992453
42.2	0.74625	-2.598548677857417
42.2	0.755	-2.604697740799952
42.2	0.76375	-2.610732688549436
42.2	0.7725	-2.6166565469742844
42.2	0.78125	-2.622472233343179
42.2	0.79	-2.628182561290089
42.2	0.79875	-2.633790245502731
42.2	0.8075	-2.6392979061526427
42.2	0.81625	-2.6447080730836547
42.2	0.825	-2.6500231897743056
42.2	0.83375	-2.655245617088576
42.2	0.8425	-2.660377636828284
42.2	0.85125	-2.6654214550994997
42.2	0.86	-2.670379205504471
42.2	0.86875	-2.6752529521697026
42.2	0.8775	-2.6800446926201325
42.2	0.88625	-2.684756360508598
42.2	0.895	-2.6893898282091993
42.2	0.90375	-2.693946909282557
42.2	0.9125	-2.6984293608204206
42.2	0.92125	-2.702838885676582
42.2	0.93	-2.707177134590609
42.2	0.93875	-2.711445708210449
42.2	0.9475	-2.71564615901959
42.2	0.95625	-2.719779993174086
42.2	0.965	-2.723848672254408
42.2	0.97375	-2.72785361493678
42.2	0.9825	-2.731796198588359
42.2	0.99125	-2.735677760790352
42.2	1.	-2.739499600792889
42.9	0.125	0.
42.9	0.13375	-1.2907955000436757
42.9	0.1425	-1.3500381168846651
42.9	0.15125	-1.405224468465274
42.9	0.16	-1.4568173701269431
42.9	0.16875	-1.5052057139411568
42.9	0.1775	-1.5507193963637445
42.9	0.18625	-1.5936406578953324
42.9	0.195	-1.6342128225992183
42.9	0.20375	-1.6726471218280181
42.9	0.2125	-1.7091280851278459
42.9	0.22125	-1.743817844920002
42.9	0.23	-1.7768596075027736
42.9	0.23875	-1.8083804769488354
42.9	0.2475	-1.8384937714965124
42.9	0.25625	-1.8673009381081256
42.9	0.265	-1.8948931460520768
42.9	0.27375	-1.9213526219947683
42.9	0.2825	-1.946753775339129
42.9	0.29125	-1.971164152150182
42.9	0.3	-1.994645248071921
42.9	0.30875	-2.0172532045274787
42.9	0.3175	-2.039039407747669
42.9	0.32625	-2.06005100645766
42.9	0.335	-2.0803313611221306
42.9	0.34375	-2.099920435323576
42.9	0.3525	-2.118855137989979
42.9	0.36125	-2.1371696236938003
42.9	0.37	-2.154895557035777
42.9	0.37875	-2.1720623461443176
42.9	0.3875	-2.1886973495179403
42.9	0.39625	-2.204826059778192
42.9	0.405	-2.2204722673557287
42.9	0.41375	-2.235658206680491
42.9	0.4225	-2.2504046870707275
42.9	0.43125	-2.264731210201069
42.9	0.44	-2.278656075765778
42.9	0.44875	-2.292196476730794
42.9	0.4575	-2.305368585380018
42.9	0.46625	-2.318187631201579
42.9	0.475	-2.330667971523891
42.9	0.48375	-2.342823155695154
42.9	0.4925	-2.3546659835004755
42.9	0.50125	-2.366208558425297
42.9	0.51	-2.3774623363001357
42.9	0.51875	-2.38843816979801
42.9	0.5275	-2.3991463492007608
42.9	0.53625	-2.4095966398026
42.9	0.545	-2.4197983162775087
42.9	0.55375	-2.429760194300725
42.9	0.5625	-2.4394906596827273
42.9	0.57125	-2.4489976952462054
42.9	0.58	-2.458288905652028
42.9	0.58875	-2.467371540358593
42.9	0.5975	-2.476252514879946
42.9	0.60625	-2.484938430491218
42.9	0.615	-2.493435592515027
42.9	0.62375	-2.5017500273092956
42.9	0.6325	-2.50988749806517
42.9	0.64125	-2.5178535195132934
42.9	0.65	-2.5256533716273553
42.9	0.65875	-2.5332921124055137
42.9	0.6675	-2.540774589802853
42.9	0.67625	-2.5481054528813547
42.9	0.685	-2.555289162237882
42.9	0.69375	-2.562329999765303
42.9	0.7025	-2.569232077797035
42.9	0.71125	-2.575999347680931
42.9	0.72	-2.582635607824508
42.9	0.72875	-2.5891445112499407
42.9	0.7375	-2.595529572694064
42.9	0.74625	-2.6017941752856775
42.9	0.755	-2.6079415768298384
42.9	0.76375	-2.6139749157264176
42.9	0.7725	-2.6198972165480146
42.9	0.78125	-2.625711395300356
42.9	0.79	-2.6314202643864846
42.9	0.79875	-2.6370265372944104
42.9	0.8075	-2.642532833026386
42.9	0.81625	-2.6479416802866007
42.9	0.825	-2.6532555214428277
42.9	0.83375	-2.6584767162764114
42.9	0.8425	-2.663607545533929
42.9	0.85125	-2.6686502142928923
42.9	0.86	-2.67360685515297
42.9	0.86875	-2.678479531263388
42.9	0.8775	-2.683270239196434
42.9	0.88625	-2.6879809116762794
42.9	0.895	-2.692613420171705
42.9	0.90375	-2.6971695773607407
42.9	0.9125	-2.7016511394746696
42.9	0.92125	-2.7060598085283596
42.9	0.93	-2.7103972344434193
42.9	0.93875	-2.7146650170702484
42.9	0.9475	-2.7188647081146557
42.9	0.95625	-2.722997812974356
42.9	0.965	-2.7270657924903063
42.9	0.97375	-2.7310700646175454
42.9	0.9825	-2.7350120060198853
42.9	0.99125	-2.7388929535925524
42.9	1.	-2.7427142059166063
43.6	0.125	0.
43.6	0.13375	-1.2939840778661174
43.6	0.1425	-1.353217330154558
43.6	0.15125	-1.4083941779161637
43.6	0.16	-1.4599775036878226
43.6	0.16875	-1.5083562531175934
43.6	0.1775	-1.5538603655296304
43.6	0.18625	-1.596772115789991
43.6	0.195	-1.6373348555174103
43.6	0.20375	-1.675759838124716
43.6	0.2125	-1.712231610754849
43.6	0.22125	-1.7469123197800158
43.6	0.23	-1.7799451824566523
43.6	0.23875	-1.8114573113487409
43.6	0.2475	-1.8415620311454983
43.6	0.25625	-1.8703607935676674
43.6	0.265	-1.897944771235152
43.6	0.27375	-1.924396192994498
43.6	0.2825	-1.9497894694526614
43.6	0.29125	-1.9741921470651016
43.6	0.3	-1.9976657211884652
43.6	0.30875	-2.0202663323946224
43.6	0.3175	-2.042045365594999
43.6	0.32625	-2.063049967808034
43.6	0.335	-2.0833234974726365
43.6	0.34375	-2.1029059158843637
43.6	0.3525	-2.121834129472211
43.6	0.36125	-2.1401422901393468
43.6	0.37	-2.157862059682442
43.6	0.37875	-2.175022843321323
43.6	0.3875	-2.1916519965671837
43.6	0.39625	-2.207775008997482
43.6	0.405	-2.223415667960733
43.6	0.41375	-2.238596204782619
43.6	0.4225	-2.253337425668568
43.6	0.43125	-2.26765882918333
43.6	0.44	-2.281578711923977
43.6	0.44875	-2.2951142637801816
43.6	0.4575	-2.308281653987426
43.6	0.46625	-2.321096109019077
43.6	0.475	-2.3335719832272708
43.6	0.48375	-2.3457228230264056
43.6	0.4925	-2.3575614253135306
43.6	0.50125	-2.3690998907344087
43.6	0.51	-2.3803496723303588
43.6	0.51875	-2.391321620037302
43.6	0.5275	-2.402026021453313
43.6	0.53625	-2.4124726392430382
43.6	0.545	-2.4226707455056666
43.6	0.55375	-2.4326291533967304
43.6	0.5625	-2.442356246262177
43.6	0.57125	-2.451860004515244
43.6	0.58	-2.461148030462156
43.6	0.58875	-2.470227571261073
43.6	0.5975	-2.4791055401796895
43.6	0.60625	-2.4877885363000476
43.6	0.615	-2.496282862804235
43.6	0.62375	-2.5045945439614274
43.6	0.6325	-2.512729340924977
43.6	0.64125	-2.520692766437804
43.6	0.65	-2.528490098535033
43.6	0.65875	-2.5361263933244715
43.6	0.6675	-2.543606496918098
43.6	0.67625	-2.55093505658105
43.6	0.685	-2.55811653115862
43.6	0.69375	-2.565155200836374
43.6	0.7025	-2.5720551762837
43.6	0.71125	-2.5788204072266936
43.6	0.72	-2.585454690492389
43.6	0.72875	-2.591961677562773
43.6	0.7375	-2.5983448816738024
43.6	0.74625	-2.604607684491745
43.6	0.755	-2.6107533423965212
43.6	0.76375	-2.6167849923993165
43.6	0.7725	-2.6227056577195764
43.6	0.78125	-2.6285182530444935
43.6	0.79	-2.634225589492307
43.6	0.79875	-2.639830379299079
43.6	0.8075	-2.6453352402471166
43.6	0.81625	-2.6507426998518238
43.6	0.825	-2.656055199322533
43.6	0.83375	-2.6612750973116905
43.6	0.8425	-2.6664046734657343
43.6	0.85125	-2.6714461317900353
43.6	0.86	-2.676401603839368
43.6	0.86875	-2.6812731517445925
43.6	0.8775	-2.6860627710854432
43.6	0.88625	-2.6907723936186625
43.6	0.895	-2.6954038898700534
43.6	0.90375	-2.699959071598464
43.6	0.9125	-2.704439694139151
43.6	0.92125	-2.7088474586334934
43.6	0.93	-2.7131840141515395
43.6	0.93875	-2.7174509597134717
43.6	0.9475	-2.7216498462156493
43.6	0.95625	-2.72578217826655
43.6	0.965	-2.7298494159375633
43.6	0.97375	-2.733852976433303
43.6	0.9825	-2.737794235685787
43.6	0.99125	-2.7416745298765783
43.6	1.	-2.7454951568907227
44.3	0.125	0.
44.3	0.13375	-1.2967610603776343
44.3	0.1425	-1.3559842361173478
44.3	0.15125	-1.4111508976995697
44.3	0.16	-1.4627239928678006
44.3	0.16875	-1.511092519087377
44.3	0.1775	-1.5565864569808787
44.3	0.18625	-1.5994881143682256
44.3	0.195	-1.6400408691459614
44.3	0.20375	-1.6784559956240126
44.3	0.2125	-1.7149180574778824
44.3	0.22125	-1.749589214052489
44.3	0.23	-1.782612692659752
44.3	0.23875	-1.8141156135190462
44.3	0.2475	-1.844211306993934
44.3	0.25625	-1.8730012288401459
44.3	0.265	-1.9005765543534114
44.3	0.27375	-1.927019513927901
44.3	0.2825	-1.9524045187812455
44.3	0.29125	-1.9767991152016677
44.3	0.3	-2.0002647977334185
44.3	0.30875	-2.0228577056019916
44.3	0.3175	-2.0446292219318494
44.3	0.32625	-2.065626491592535
44.3	0.335	-2.085892870578532
44.3	0.34375	-2.105468317501596
44.3	0.3525	-2.1243897359151225
44.3	0.36125	-2.1426912746952356
44.3	0.37	-2.1604045924943724
44.3	0.37875	-2.1775590913000458
44.3	0.3875	-2.1941821233277783
44.3	0.39625	-2.210299174817005
44.3	0.405	-2.225934029753701
44.3	0.41375	-2.2411089160916107
44.3	0.4225	-2.2558446366676277
44.3	0.43125	-2.2701606866921864
44.3	0.44	-2.284075359431365
44.3	0.44875	-2.2976058414748053
44.3	0.4575	-2.310768298795298
44.3	0.46625	-2.323577954646149
44.3	0.475	-2.336049160206413
44.3	0.48375	-2.3481954587679374
44.3	0.4925	-2.360029644158597
44.3	0.50125	-2.371563814010608
44.3	0.51	-2.3828094184091
44.3	0.51875	-2.3937773043924526
44.3	0.5275	-2.404477756720745
44.3	0.53625	-2.414920535280749
44.3	0.545	-2.425114909454187
44.3	0.55375	-2.4350696897395827
44.3	0.5625	-2.444793256886171
44.3	0.57125	-2.454293588770433
44.3	0.58	-2.463578285221308
44.3	0.58875	-2.472654590978527
44.3	0.5975	-2.481529416949492
44.3	0.60625	-2.4902093599132775
44.3	0.615	-2.4987007208054477
44.3	0.62375	-2.507009521704155
44.3	0.6325	-2.5151415216262345
44.3	0.64125	-2.5231022312315714
44.3	0.65	-2.530896926524673
44.3	0.65875	-2.5385306616340677
44.3	0.6675	-2.5460082807426994
44.3	0.67625	-2.553334429235807
44.3	0.685	-2.5605135641268117
44.3	0.69375	-2.5675499638163264
44.3	0.7025	-2.574447737234596
44.3	0.71125	-2.5812108324132845
44.3	0.72	-2.5878430445286176
44.3	0.72875	-2.5943480234543137
44.3	0.7375	-2.6007292808595417
44.3	0.74625	-2.606990196884209
44.3	0.755	-2.6131340264212706
44.3	0.76375	-2.619163905033329
44.3	0.7725	-2.62508285452863
44.3	0.78125	-2.6308937882195744
44.3	0.79	-2.6365995158850586
44.3	0.79875	-2.642202748456317
44.3	0.8075	-2.6477061024444235
44.3	0.81625	-2.6531121041262518
44.3	0.825	-2.6584231935044307
44.3	0.83375	-2.6636417280556746
44.3	0.8425	-2.6687699862808314
44.3	0.85125	-2.6738101710690074
44.3	0.86	-2.67876441288725
44.3	0.86875	-2.6836347728064545
44.3	0.8775	-2.688423245373405
44.3	0.88625	-2.6931317613381722
44.3	0.895	-2.6977621902454563
44.3	0.90375	-2.7023163428978774
44.3	0.9125	-2.706795973698664
44.3	0.92125	-2.7112027828807097
44.3	0.93	-2.7155384186284834
44.3	0.93875	-2.719804479098872
44.3	0.9475	-2.7240025143466196
44.3	0.95625	-2.728134028159682
44.3	0.965	-2.732200479809451
44.3	0.97375	-2.73620328572051
44.3	0.9825	-2.740143821064277
44.3	0.99125	-2.744023421280619
44.3	1.	-2.747843383531285
45.	0.125	0.
45.	0.13375	-1.2991275104780768
45.	0.1425	-1.3583398891477012
45.	0.15125	-1.413495673696804
45.	0.16	-1.4650578751193044
45.	0.16875	-1.51341554096336
45.	0.1775	-1.5588986915988414
45.	0.18625	-1.6017896664019793
45.	0.195	-1.6423318682797716
45.	0.20375	-1.6807365912834482
45.	0.2125	-1.7171884145617877
45.	0.22125	-1.751849509457346
45.	0.23	-1.7848631124365053
45.	0.23875	-1.8163563505385933
45.	0.2475	-1.8464425590245181
45.	0.25625	-1.8752231969603788
45.	0.265	-1.902789441640302
45.	0.27375	-1.9292235243713616
45.	0.2825	-1.9545998563859657
45.	0.29125	-1.9789859832446293
45.	0.3	-2.00244339815117
45.	0.30875	-2.025028238486465
45.	0.3175	-2.0467918851172247
45.	0.32625	-2.0677814803186663
45.	0.335	-2.088040377218899
45.	0.34375	-2.1076085313457282
45.	0.3525	-2.126522842997069
45.	0.36125	-2.144817457661011
45.	0.37	-2.16252403050241
45.	0.37875	-2.1796719599496006
45.	0.3875	-2.1962885946110213
45.	0.39625	-2.212399417091158
45.	0.405	-2.2280282077301226
45.	0.41375	-2.2431971908391946
45.	0.4225	-2.2579271656282534
45.	0.43125	-2.272237623706291
45.	0.44	-2.2861468547719803
45.	0.44875	-2.2996720418886407
45.	0.4575	-2.3128293475496458
45.	0.46625	-2.325633991580564
45.	0.475	-2.3381003217882728
45.	0.48375	-2.3502418781510923
45.	0.4925	-2.3620714512444585
45.	0.50125	-2.373601135511093
45.	0.51	-2.38484237791094
45.	0.51875	-2.3958060224224464
45.	0.5275	-2.406502350811592
45.	0.53625	-2.416941120037151
45.	0.545	-2.427131596618956
45.	0.55375	-2.4370825882595266
45.	0.5625	-2.4468024729775637
45.	0.57125	-2.456299225983912
45.	0.58	-2.4655804445060583
45.	0.58875	-2.474653370745639
45.	0.5975	-2.483524913134396
45.	0.60625	-2.492201666037181
45.	0.615	-2.5006899280357113
45.	0.62375	-2.50899571891355
45.	0.6325	-2.517124795451054
45.	0.64125	-2.525082666128554
45.	0.65	-2.5328746048267257
45.	0.65875	-2.5405056636047694
45.	0.6675	-2.5479806846295743
45.	0.67625	-2.5553043113223737
45.	0.685	-2.5624809987834003
45.	0.69375	-2.5695150235496755
45.	0.7025	-2.576410492736235
45.	0.71125	-2.5831713526067155
45.	0.72	-2.5898013966153086
45.	0.72875	-2.5963042729585237
45.	0.7375	-2.602683491671989
45.	0.74625	-2.6089424313046106
45.	0.755	-2.6150843451997643
45.	0.76375	-2.621112367410806
45.	0.7725	-2.6270295182759975
45.	0.78125	-2.6328387096759713
45.	0.79	-2.638542749995047
45.	0.79875	-2.644144348806073
45.	0.8075	-2.6496461212969513
45.	0.81625	-2.655050592455642
45.	0.825	-2.66036020102919
45.	0.83375	-2.6655773032711476
45.	0.8425	-2.6707041764907364
45.	0.85125	-2.6757430224161136
45.	0.86	-2.6806959703832134
45.	0.86875	-2.685565080360838
45.	0.8775	-2.690352345821903
45.	0.88625	-2.695059696470062
45.	0.895	-2.6996890008302983
45.	0.90375	-2.704242068711481
45.	0.9125	-2.7087206535483457
45.	0.92125	-2.713126454629854
45.	0.93	-2.7174611192204376
45.	0.93875	-2.721726244580184
45.	0.9475	-2.725923379889641
45.	0.95625	-2.7300540280845538
45.	0.965	-2.734119647605492
45.	0.97375	-2.7381216540670215
45.	0.9825	-2.742061421850779
45.	0.99125	-2.745940285626542
45.	1.	-2.7497595418051235
45.7	0.125	0.
45.7	0.13375	0.
45.7	0.1425	0.
45.7	0.15125	-1.415429322618983
45.7	0.16	-1.4669799581398983
45.7	0.16875	-1.51532611755107
45.7	0.1775	-1.5607978594348102
45.7	0.18625	-1.603677553337894
45.7	0.195	-1.644208625918692
45.7	0.20375	-1.6826023898194495
45.7	0.2125	-1.7190434386062732
45.7	0.22125	-1.7536939546459083
45.7	0.23	-1.7866971826584659
45.7	0.23875	-1.8181802556670152
45.7	0.2475	-1.8482565130512207
45.7	0.25625	-1.8770274164607006
45.7	0.265	-1.904584144507829
45.7	0.27375	-1.9310089287747763
45.7	0.2825	-1.9563761799094672
45.7	0.29125	-1.9807534421806752
45.7	0.3	-2.004202206920056
45.7	0.30875	-2.0267786091618563
45.7	0.3175	-2.0485340270404224
45.7	0.32625	-2.069515599787389
45.7	0.335	-2.0897666772387287
45.7	0.34375	-2.1093272114343655
45.7	0.3525	-2.12823409903313
45.7	0.36125	-2.146521481770431
45.7	0.37	-2.1642210109766
45.7	0.37875	-2.181362081190433
45.7	0.3875	-2.1979720370984532
45.7	0.39625	-2.2140763573699425
45.7	0.405	-2.229698818412597
45.7	0.41375	-2.2448616406215693
45.7	0.4225	-2.2595856193182016
45.7	0.43125	-2.2738902422599714
45.7	0.44	-2.287793795338884
45.7	0.44875	-2.301313457862882
45.7	0.4575	-2.3144653886265307
45.7	0.46625	-2.327264803817413
45.7	0.475	-2.339726047668635
45.7	0.48375	-2.3518626566516145
45.7	0.4925	-2.3636874179037615
45.7	0.50125	-2.3752124225001117
45.7	0.51	-2.3864491141042654
45.7	0.51875	-2.397408333470259
45.7	0.5275	-2.4081003592118537
45.7	0.53625	-2.4185349452077602
45.7	0.545	-2.428721354969621
45.7	0.55375	-2.4386683932631437
45.7	0.5625	-2.4483844352409294
45.7	0.57125	-2.45787745331762
45.7	0.58	-2.4671550419934536
45.7	0.58875	-2.476224440810734
45.7	0.5975	-2.4850925556086603
45.7	0.60625	-2.493765978225143
45.7	0.615	-2.50225100477931
45.7	0.62375	-2.5105536526552084
45.7	0.6325	-2.5186796762954327
45.7	0.64125	-2.5266345819029676
45.7	0.65	-2.5344236411402106
45.7	0.65875	-2.5420519039057896
45.7	0.6675	-2.5495242102623736
45.7	0.67625	-2.556845201581969
45.7	0.685	-2.5640193309692267
45.7	0.69375	-2.571050873017898
45.7	0.7025	-2.5779439329507357
45.7	0.71125	-2.584702455188779
45.7	0.72	-2.5913302313920195
45.7	0.72875	-2.5978309080099016
45.7	0.7375	-2.6042079933768796
45.7	0.74625	-2.6104648643853587
45.7	0.755	-2.6166047727656947
45.7	0.76375	-2.6226308510005296
45.7	0.7725	-2.6285461178985794
45.7	0.78125	-2.6343534838509775
45.7	0.79	-2.6400557557915025
45.7	0.79875	-2.6456556418803494
45.7	0.8075	-2.651155755929621
45.7	0.81625	-2.6565586215873145
45.7	0.825	-2.661866676295365
45.7	0.83375	-2.667082275036102
45.7	0.8425	-2.672207693880478
45.7	0.85125	-2.6772451333504232
45.7	0.86	-2.682196721606799
45.7	0.86875	-2.687064517473627
45.7	0.8775	-2.6918505133084953
45.7	0.88625	-2.6965566377283685
45.7	0.895	-2.701184758199385
45.7	0.90375	-2.705736683498645
45.7	0.9125	-2.710214166055439
45.7	0.92125	-2.7146189041788835
45.7	0.93	-2.718952544178457
45.7	0.93875	-2.7232166823834962
45.7	0.9475	-2.72741286706734
45.7	0.95625	-2.7315426002814136
45.7	0.965	-2.735607339604229
45.7	0.97375	-2.739608499809945
45.7	0.9825	-2.743547454460852
45.7	0.99125	-2.7474255374278633
45.7	1.	-2.7512440443428487
46.4	0.125	0.
46.4	0.13375	0.
46.4	0.1425	0.
46.4	0.15125	0.
46.4	0.16	0.
46.4	0.16875	-1.5168248465580816
46.4	0.1775	-1.562284548923201
46.4	0.18625	-1.6051523545145647
46.4	0.195	-1.6456717124890843
46.4	0.20375	-1.6840539529334233
46.4	0.2125	-1.7204836827767493
46.4	0.22125	-1.7551230944366751
46.4	0.23	-1.7881154399852142
46.4	0.23875	-1.8195878575909425
46.4	0.2475	-1.8496536899709461
46.4	0.25625	-1.8784144006282264
46.4	0.265	-1.9059611688095615
46.4	0.27375	-1.9323762257304218
46.4	0.2825	-1.9577339808507956
46.4	0.29125	-1.982101976579356
46.4	0.3	-2.0055417018394626
46.4	0.30875	-2.0281092888122743
46.4	0.3175	-2.049856112420736
46.4	0.32625	-2.0708293083992353
46.4	0.335	-2.0910722228615013
46.4	0.34375	-2.110624803951373
46.4	0.3525	-2.1295239443008036
46.4	0.36125	-2.1478037815237743
46.4	0.37	-2.165495962765167
46.4	0.37875	-2.182629878339991
46.4	0.3875	-2.1992328686942484
46.4	0.39625	-2.215330408258108
46.4	0.405	-2.230946269216752
46.4	0.41375	-2.2461026677721088
46.4	0.4225	-2.2608203950921464
46.4	0.43125	-2.2751189348295484
46.4	0.44	-2.289016568827291
46.4	0.44875	-2.3025304724059024
46.4	0.4575	-2.315676800438858
46.4	0.46625	-2.328470765262722
46.4	0.475	-2.340926707332557
46.4	0.48375	-2.353058159416911
46.4	0.4925	-2.3648779050270856
46.4	0.50125	-2.3763980316898374
46.4	0.51	-2.3876299795989415
46.4	0.51875	-2.398584586117315
46.4	0.5275	-2.4092721265462256
46.4	0.53625	-2.419702351530178
46.4	0.545	-2.4298845214243205
46.4	0.55375	-2.439827437914814
46.4	0.5625	-2.449539473150734
46.4	0.57125	-2.459028596618156
46.4	0.58	-2.468302399962546
46.4	0.58875	-2.4773681199439683
46.4	0.5975	-2.4862326596905873
46.4	0.60625	-2.494902608399097
46.4	0.615	-2.5033842596158022
46.4	0.62375	-2.5116836282188566
46.4	0.6325	-2.5198064662104125
46.4	0.64125	-2.5277582774169693
46.4	0.65	-2.5355443311868973
46.4	0.65875	-2.5431696751657555
46.4	0.6675	-2.55063914722261
46.4	0.67625	-2.5579573865938445
46.4	0.685	-2.565128844305002
46.4	0.69375	-2.572157792925789
46.4	0.7025	-2.5790483357085425
46.4	0.71125	-2.5858044151561086
46.4	0.72	-2.592429821061122
46.4	0.72875	-2.5989281980551464
46.4	0.7375	-2.605303052702901
46.4	0.74625	-2.6115577601738944
46.4	0.755	-2.617695570521147
46.4	0.76375	-2.6237196145942816
46.4	0.7725	-2.6296329096120896
46.4	0.78125	-2.635438364417684
46.4	0.79	-2.6411387844375707
46.4	0.79875	-2.646736876364285
46.4	0.8075	-2.6522352525807813
46.4	0.81625	-2.657636435343349
46.4	0.825	-2.6629428607386076
46.4	0.83375	-2.668156882428949
46.4	0.8425	-2.6732807751997774
46.4	0.85125	-2.6783167383208974
46.4	0.86	-2.6832668987335393
46.4	0.86875	-2.688133314073673
46.4	0.8775	-2.692917975541536
46.4	0.88625	-2.697622810626581
46.4	0.895	-2.702249685696442
46.4	0.90375	-2.706800408457909
46.4	0.9125	-2.711276730297376
46.4	0.92125	-2.715680348507709
46.4	0.93	-2.720012908408037
46.4	0.93875	-2.7242760053625372
46.4	0.9475	-2.7284711867038713
46.4	0.95625	-2.732599953566598
46.4	0.965	-2.7366637626355095
46.4	0.97375	-2.7406640278135543
46.4	0.9825	-2.7446021218137036
46.4	0.99125	-2.7484793776788363
46.4	1.	-2.7522970902334927
47.1	0.125	0.
47.1	0.13375	0.
47.1	0.1425	0.
47.1	0.15125	0.
47.1	0.16	0.
47.1	0.16875	0.
47.1	0.1775	0.
47.1	0.18625	-1.606214475707825
47.1	0.195	-1.646721524392654
47.1	0.20375	-1.6850916678644525
47.1	0.2125	-1.721509525361191
47.1	0.22125	-1.7561372983766224
47.1	0.23	-1.7891182454303567
47.1	0.23875	-1.8205795089949381
47.1	0.2475	-1.8506344343396288
47.1	0.25625	-1.8793844860863096
47.1	0.265	-1.9069208434276375
47.1	0.27375	-1.9333257365656835
47.1	0.2825	-1.9586735731640108
47.1	0.29125	-1.9830318931977202
47.1	0.3	-2.006462182640612
47.1	0.30875	-2.0290205703091955
47.1	0.3175	-2.050758427430912
47.1	0.32625	-2.071722885784259
47.1	0.335	-2.091957287325726
47.1	0.34375	-2.111501575890083
47.1	0.3525	-2.1303926396899486
47.1	0.36125	-2.1486646118446022
47.1	0.37	-2.1663491349581414
47.1	0.37875	-2.183475594783272
47.1	0.3875	-2.2000713272027403
47.1	0.39625	-2.216161802099691
47.1	0.405	-2.2317707871428305
47.1	0.41375	-2.2469204940600394
47.1	0.4225	-2.261631709597471
47.1	0.43125	-2.275923913046267
47.1	0.44	-2.2898153819546683
47.1	0.44875	-2.3033232874205205
47.1	0.4575	-2.316463780170828
47.1	0.46625	-2.329252068475108
47.1	0.475	-2.3417024888032274
47.1	0.48375	-2.353828570022123
47.1	0.4925	-2.365643091826233
47.1	0.50125	-2.377158138010871
47.1	0.51	-2.388385145124032
47.1	0.51875	-2.399334946968414
47.1	0.5275	-2.4100178153702263
47.1	0.53625	-2.420443497583413
47.1	0.545	-2.430621250656197
47.1	0.55375	-2.4405598730504066
47.1	0.5625	-2.4502677337721885
47.1	0.57125	-2.4597527992447903
47.1	0.58	-2.469022658129545
47.1	0.58875	-2.4780845442796045
47.1	0.5975	-2.4869453579919036
47.1	0.60625	-2.4956116857060064
47.1	0.615	-2.5040898182835716
47.1	0.62375	-2.5123857679889574
47.1	0.6325	-2.5205052842797224
47.1	0.64125	-2.5284538685053213
47.1	0.65	-2.5362367876029754
47.1	0.65875	-2.543859086871354
47.1	0.6675	-2.5513256018952575
47.1	0.67625	-2.5586409696878207
47.1	0.685	-2.56580963911076
47.1	0.69375	-2.572835880627809
47.1	0.7025	-2.579723795441643
47.1	0.71125	-2.5864773240602443
47.1	0.72	-2.593100254334692
47.1	0.72875	-2.5995962290068504
47.1	0.7375	-2.6059687528021676
47.1	0.74625	-2.612221199099917
47.1	0.755	-2.6183568162105617
47.1	0.76375	-2.624378733287515
47.1	0.7725	-2.63028996589841
47.1	0.78125	-2.636093421278996
47.1	0.79	-2.6417919032909705
47.1	0.79875	-2.6473881171034264
47.1	0.8075	-2.652884673616071
47.1	0.81625	-2.658284093641011
47.1	0.825	-2.6635888118586384
47.1	0.83375	-2.6688011805620087
47.1	0.8425	-2.673923473203029
47.1	0.85125	-2.6789578877528415
47.1	0.86	-2.6839065498878583
47.1	0.86875	-2.6887715160121215
47.1	0.8775	-2.693554776125903
47.1	0.88625	-2.698258256549749
47.1	0.895	-2.7028838225125713
47.1	0.90375	-2.7074332806117747
47.1	0.9125	-2.711908381152875
47.1	0.92125	-2.716310820375571
47.1	0.93	-2.7206422425727577
47.1	0.93875	-2.724904242108554
47.1	0.9475	-2.729098365341014
47.1	0.95625	-2.733226112454822
47.1	0.965	-2.737288939208946
47.1	0.97375	-2.741288258603892
47.1	0.9825	-2.7452254424729157
47.1	0.99125	-2.7491018230012867
47.1	1.	-2.7529186941774273
47.8	0.125	0.
47.8	0.13375	0.
47.8	0.1425	0.
47.8	0.15125	0.
47.8	0.16	0.
47.8	0.16875	0.
47.8	0.1775	0.
47.8	0.18625	0.
47.8	0.195	0.
47.8	0.20375	-1.6857157753247156
47.8	0.2125	-1.7221211977091635
47.8	0.22125	-1.7567367886841987
47.8	0.23	-1.7897058123088154
47.8	0.23875	-1.821155414513389
47.8	0.2475	-1.8511989423289978
47.8	0.25625	-1.879937860756445
47.8	0.265	-1.9074633482400418
47.8	0.27375	-1.9338576333159287
47.8	0.2825	-1.959195121236851
47.8	0.29125	-1.9835433489649634
47.8	0.3	-2.006963798977372
47.8	0.30875	-2.029512596208576
47.8	0.3175	-2.0512411077007173
47.8	0.32625	-2.072196460812183
47.8	0.335	-2.0924219929017847
47.8	0.34375	-2.1119576430769444
47.8	0.3525	-2.13084029473335
47.8	0.36125	-2.1491040761173155
47.8	0.37	-2.166780624931999
47.8	0.37875	-2.183899322024624
47.8	0.3875	-2.20048749838744
47.8	0.39625	-2.2165706190443135
47.8	0.405	-2.2321724468493267
47.8	0.41375	-2.2473151887714526
47.8	0.4225	-2.2620196268627057
47.8	0.43125	-2.2763052357921962
47.8	0.44	-2.29019028856412
47.8	0.44875	-2.3036919518149155
47.8	0.4575	-2.316826371896398
47.8	0.46625	-2.3296087527918106
47.8	0.475	-2.3420534267755837
47.8	0.48375	-2.35417391861134
47.8	0.4925	-2.365983003983054
47.8	0.50125	-2.3774927627686844
47.8	0.51	-2.388714627691858
47.8	0.51875	-2.3996594288234228
47.8	0.5275	-2.4103374343495187
47.8	0.53625	-2.4207583879748316
47.8	0.545	-2.43093154328797
47.8	0.55375	-2.4408656953794696
47.8	0.5625	-2.4505692099710568
47.8	0.57125	-2.4600500502868723
47.8	0.58	-2.4693158018728205
47.8	0.58875	-2.478373695548602
47.8	0.5975	-2.487230628657928
47.8	0.60625	-2.4958931847655843
47.8	0.615	-2.5043676519350964
47.8	0.62375	-2.512660039707516
47.8	0.6325	-2.5207760948901035
47.8	0.64125	-2.528721316253213
47.8	0.65	-2.5365009682243556
47.8	0.65875	-2.544120093660096
47.8	0.6675	-2.5515835257689683
47.8	0.67625	-2.5588958992519317
47.8	0.685	-2.5660616607209072
47.8	0.69375	-2.5730850784505193
47.8	0.7025	-2.579970251513371
47.8	0.71125	-2.58672111834478
47.8	0.72	-2.593341464778985
47.8	0.72875	-2.599834931595276
47.8	0.7375	-2.606205021609277
47.8	0.74625	-2.612455106341705
47.8	0.755	-2.618588432294289
47.8	0.76375	-2.6246081268601213
47.8	0.7725	-2.6305172038935556
47.8	0.78125	-2.6363185689627637
47.8	0.79	-2.6420150243062688
47.8	0.79875	-2.6476092735131287
47.8	0.8075	-2.653103925944919
47.8	0.81625	-2.6585015009163278
47.8	0.825	-2.663804431649876
47.8	0.83375	-2.6690150690191645
47.8	0.8425	-2.67413568509397
47.8	0.85125	-2.679168476499558
47.8	0.86	-2.684115567601685
47.8	0.86875	-2.6889790135279585
47.8	0.8775	-2.693760803035456
47.8	0.88625	-2.6984628612338275
47.8	0.895	-2.7030870521724704
47.8	0.90375	-2.707635181299761
47.8	0.9125	-2.712108997801816
47.8	0.92125	-2.71651019682772
47.8	0.93	-2.7208404216077295
47.8	0.93875	-2.7251012654705127
47.8	0.9475	-2.729294273765093
47.8	0.95625	-2.7334209456928056
47.8	0.965	-2.737482736054228
47.8	0.97375	-2.741481056915739
47.8	0.9825	-2.745417279200054
47.8	0.99125	-2.749292734204831
47.8	1.	-2.7531087150531723
48.5	0.125	0.
48.5	0.13375	0.
48.5	0.1425	0.
48.5	0.15125	0.
48.5	0.16	0.
48.5	0.16875	0.
48.5	0.1775	0.
48.5	0.18625	0.
48.5	0.195	0.
48.5	0.20375	0.
48.5	0.2125	0.
48.5	0.22125	-1.7569216676113562
48.5	0.23	-1.789878233602756
48.5	0.23875	-1.8213156581006924
48.5	0.2475	-1.8513472891013751
48.5	0.25625	-1.8800745912379802
48.5	0.265	-1.9075887415055226
48.5	0.27375	-1.9339719661148895
48.5	0.2825	-1.9592986672868338
48.5	0.29125	-1.9836363783844628
48.5	0.3	-2.007046577834428
48.5	0.30875	-2.029585386165359
48.5	0.3175	-2.0513041657379523
48.5	0.32625	-2.072250039020078
48.5	0.335	-2.092466338326427
48.5	0.34375	-2.1119929976129685
48.5	0.3525	-2.1308668950552283
48.5	0.36125	-2.1491221536428498
48.5	0.37	-2.1667904058126397
48.5	0.37875	-2.183901027158092
48.5	0.3875	-2.2004813434488417
48.5	0.39625	-2.216556814532526
48.5	0.405	-2.2321511981459334
48.5	0.41375	-2.2472866962099234
48.5	0.4225	-2.2619840858058673
48.5	0.43125	-2.2762628367163376
48.5	0.44	-2.2901412171483226
48.5	0.44875	-2.3036363890344145
48.5	0.4575	-2.316764494118963
48.5	0.46625	-2.329540731876285
48.5	0.475	-2.341979430171854
48.5	0.48375	-2.354094109461117
48.5	0.4925	-2.3658975412209458
48.5	0.50125	-2.3774018012231286
48.5	0.51	-2.3886183181855296
48.5	0.51875	-2.3995579182728264
48.5	0.5275	-2.4102308658634977
48.5	0.53625	-2.4206469009517844
48.5	0.545	-2.430815273511603
48.5	0.55375	-2.4407447751129423
48.5	0.5625	-2.450443768049404
48.5	0.57125	-2.459920212207621
48.5	0.58	-2.4691816898847283
48.5	0.58875	-2.478235428738467
48.5	0.5975	-2.487088323035436
48.5	0.60625	-2.4957469533461754
48.5	0.615	-2.50421760482083
48.5	0.62375	-2.5125062841659425
48.5	0.6325	-2.520618735431143
48.5	0.64125	-2.5285604547040577
48.5	0.65	-2.536336703802413
48.5	0.65875	-2.543952523043995
48.5	0.6675	-2.551412743167658
48.5	0.67625	-2.558721996471908
48.5	0.685	-2.5658847272315852
48.5	0.69375	-2.5729052014478087
48.5	0.7025	-2.5797875159814745
48.5	0.71125	-2.586535607116258
48.5	0.72	-2.5931532585931314
48.5	0.72875	-2.5996441091548355
48.5	0.7375	-2.606011659635554
48.5	0.74625	-2.6122592796280983
48.5	0.755	-2.618390213758293
48.5	0.76375	-2.6244075875938373
48.5	0.7725	-2.630314413212751
48.5	0.78125	-2.6361135944545175
48.5	0.79	-2.6418079318752494
48.5	0.79875	-2.64740012742653
48.5	0.8075	-2.6528927888761067
48.5	0.81625	-2.65828843398722
48.5	0.825	-2.6635894944721077
48.5	0.83375	-2.66879831973406
48.5	0.8425	-2.6739171804113635
48.5	0.85125	-2.6789482717354995
48.5	0.86	-2.6838937167150574
48.5	0.86875	-2.6887555691560414
48.5	0.8775	-2.6935358165284717
48.5	0.88625	-2.6982363826884956
48.5	0.895	-2.7028591304645984
48.5	0.90375	-2.7074058641159096
48.5	0.9125	-2.711878331670054
48.5	0.92125	-2.7162782271475088
48.5	0.93	-2.7206071926789552
48.5	0.93875	-2.724866820521697
48.5	0.9475	-2.729058654980802
48.5	0.95625	-2.7331841942402875
48.5	0.965	-2.7372448921093
48.5	0.97375	-2.7412421596879466
48.5	0.9825	-2.7451773669571207
48.5	0.99125	-2.74905184429643
48.5	1.	-2.7528668839340305
49.2	0.125	0.
49.2	0.13375	0.
49.2	0.1425	0.
49.2	0.15125	0.
49.2	0.16	0.
49.2	0.16875	0.
49.2	0.1775	0.
49.2	0.18625	0.
49.2	0.195	0.
49.2	0.20375	0.
49.2	0.2125	0.
49.2	0.22125	0.
49.2	0.23	0.
49.2	0.23875	-1.8210602298395595
49.2	0.2475	-1.8510794556222936
49.2	0.25625	-1.8797946496254252
49.2	0.265	-1.9072969866859233
49.2	0.27375	-1.9336686900223283
49.2	0.2825	-1.958984158194536
49.2	0.29125	-1.9833109203729393
49.2	0.3	-2.0067104503725695
49.2	0.30875	-2.0292388637851047
49.2	0.3175	-2.0509475177866254
49.2	0.32625	-2.071883529477274
49.2	0.335	-2.0920902256745846
49.2	0.34375	-2.1116075347526073
49.2	0.3525	-2.1304723292573304
49.2	0.36125	-2.1487187265321035
49.2	0.37	-2.1663783533762753
49.2	0.37875	-2.183480579775886
49.2	0.3875	-2.2000527259405693
49.2	0.39625	-2.2161202462197203
49.2	0.405	-2.231706892925305
49.2	0.41375	-2.2468348626361974
49.2	0.4225	-2.261524927182144
49.2	0.43125	-2.275796551190375
49.2	0.44	-2.28966799781338
49.2	0.44875	-2.303156424033513
49.2	0.4575	-2.316277966751585
49.2	0.46625	-2.3290478207066907
49.2	0.475	-2.341480309138329
49.2	0.48375	-2.353588947985556
49.2	0.4925	-2.3653865043182876
49.2	0.50125	-2.3768850496102267
49.2	0.51	-2.3880960083891223
49.2	0.51875	-2.399030202736311
49.2	0.5275	-2.409697893052283
49.2	0.53625	-2.420108815457024
49.2	0.545	-2.430272216152158
49.2	0.55375	-2.440196883035445
49.2	0.5625	-2.4498911748263317
49.2	0.57125	-2.459363047933302
49.2	0.58	-2.468620081269225
49.2	0.58875	-2.4776694991993056
49.2	0.5975	-2.486518192787153
49.2	0.60625	-2.4951727394876717
49.2	0.615	-2.5036394214205373
49.2	0.62375	-2.5119242423448047
49.2	0.6325	-2.5200329434434314
49.2	0.64125	-2.527971018016042
49.2	0.65	-2.5357437251689148
49.2	0.65875	-2.5433561025828553
49.2	0.6675	-2.550812978432154
49.2	0.67625	-2.5581189825211568
49.2	0.685	-2.5652785566989764
49.2	0.69375	-2.5722959646075023
49.2	0.7025	-2.579175300813012
49.2	0.71125	-2.5859204993673313
49.2	0.72	-2.5925353418405486
49.2	0.72875	-2.5990234648637354
49.2	0.7375	-2.6053883672169085
49.2	0.74625	-2.6116334164945507
49.2	0.755	-2.6177618553783764
49.2	0.76375	-2.6237768075446177
49.2	0.7725	-2.6296812832309375
49.2	0.78125	-2.635478184486086
49.2	0.79	-2.641170310123617
49.2	0.79875	-2.646760360399326
49.2	0.8075	-2.6522509414305833
49.2	0.81625	-2.6576445693743356
49.2	0.825	-2.6629436743793256
49.2	0.83375	-2.6681506043269048
49.2	0.8425	-2.6732676283737673
49.2	0.85125	-2.678296940308973
49.2	0.86	-2.6832406617367286
49.2	0.86875	-2.6881008450955917
49.2	0.8775	-2.692879476523998
49.2	0.88625	-2.6975784785813435
49.2	0.895	-2.7021997128331865
49.2	0.90375	-2.7067449823085816
49.2	0.9125	-2.711216033836988
49.2	0.92125	-2.715614560271711
49.2	0.93	-2.7199422026063678
49.2	0.93875	-2.724200551990444
49.2	0.9475	-2.7283911516496087
49.2	0.95625	-2.732515498716086
49.2	0.965	-2.736575045974057
49.2	0.97375	-2.7405712035247296
49.2	0.9825	-2.744505340375433
49.2	0.99125	-2.7483787859568296
49.2	1.	-2.7521928315720623
49.9	0.125	0.
49.9	0.13375	0.
49.9	0.1425	0.
49.9	0.15125	0.
49.9	0.16	0.
49.9	0.16875	0.
49.9	0.1775	0.
49.9	0.18625	0.
49.9	0.195	0.
49.9	0.20375	0.
49.9	0.2125	0.
49.9	0.22125	0.
49.9	0.23	0.
49.9	0.23875	0.
49.9	0.2475	0.
49.9	0.25625	-1.8790979397668093
49.9	0.265	-1.9065879787093616
49.9	0.27375	-1.9329476912923904
49.9	0.2825	-1.958251471777444
49.9	0.29125	-1.9825668445401043
49.9	0.3	-2.0059552782144077
49.9	0.30875	-2.0284728829160303
49.9	0.3175	-2.0501710101255584
49.9	0.32625	-2.071096771090739
49.9	0.335	-2.091293486671726
49.9	0.34375	-2.110801079223259
49.9	0.3525	-2.1296564152457544
49.9	0.36125	-2.1478936060402414
49.9	0.37	-2.165544272391351
49.9	0.37875	-2.1826377783180417
49.9	0.3875	-2.1992014381268943
49.9	0.39625	-2.215260700341617
49.9	0.405	-2.2308393115366134
49.9	0.41375	-2.245959462649905
49.9	0.4225	-2.2606419199738452
49.9	0.43125	-2.274906142706929
49.9	0.44	-2.2887703886854633
49.9	0.44875	-2.302251809690955
49.9	0.4575	-2.3153665375405637
49.9	0.46625	-2.328129762007999
49.9	0.475	-2.3405558014860564
49.9	0.48375	-2.3526581671856275
49.9	0.4925	-2.364449621566408
49.9	0.50125	-2.3759422316088377
49.9	0.51	-2.387147417463054
49.9	0.51875	-2.398075996946877
49.9	0.5275	-2.4087382263095924
49.9	0.53625	-2.4191438376303505
49.9	0.545	-2.429302073178221
49.9	0.55375	-2.4392217170245027
49.9	0.5625	-2.448911124166003
49.9	0.57125	-2.458378247390058
49.9	0.58	-2.467630662087515
49.9	0.58875	-2.4766755891982872
49.9	0.5975	-2.4855199164550235
49.9	0.60625	-2.4941702180735947
49.9	0.615	-2.5026327730241826
49.9	0.62375	-2.5109135820035133
49.9	0.6325	-2.5190183832170394
49.9	0.64125	-2.526952667069384
49.9	0.65	-2.5347216898520535
49.9	0.65875	-2.5423304865090715
49.9	0.6675	-2.5497838825537387
49.9	0.67625	-2.557086505203052
49.9	0.685	-2.5642427937903114
49.9	0.69375	-2.5712570095110747
49.9	0.7025	-2.578133244552761
49.9	0.71125	-2.58487543065385
49.9	0.72	-2.591487347134692
49.9	0.72875	-2.5979726284383693
49.9	0.7375	-2.6043347712168488
49.9	0.74625	-2.610577140994747
49.9	0.755	-2.616702978440383
49.9	0.76375	-2.6227154052714052
49.9	0.7725	-2.62861742982009
49.9	0.78125	-2.634411952281432
49.9	0.79	-2.6401017696653377
49.9	0.79875	-2.6456895804725926
49.9	0.8075	-2.651177989112756
49.9	0.81625	-2.6565695100807774
49.9	0.825	-2.661866571907871
49.9	0.83375	-2.6670715209010196
49.9	0.8425	-2.6721866246844432
49.9	0.85125	-2.6772140755553973
49.9	0.86	-2.682155993665761
49.9	0.86875	-2.6870144300400907
49.9	0.8775	-2.6917913694400313
49.9	0.88625	-2.696488733084313
49.9	0.895	-2.7011083812329075
49.9	0.90375	-2.7056521156433444
49.9	0.9125	-2.7101216819066343
49.9	0.92125	-2.7145187716697574
49.9	0.93	-2.718845024751207
49.9	0.93875	-2.723102031155644
49.9	0.9475	-2.7272913329933526
49.9	0.95625	-2.7314144263097666
49.9	0.965	-2.735472762830056
49.9	0.97375	-2.7394677516234096
49.9	0.9825	-2.743400760691366
49.9	0.99125	-2.747273118484282
49.9	1.	-2.751086115349762
50.6	0.125	0.
50.6	0.13375	0.
50.6	0.1425	0.
50.6	0.15125	0.
50.6	0.16	0.
50.6	0.16875	0.
50.6	0.1775	0.
50.6	0.18625	0.
50.6	0.195	0.
50.6	0.20375	0.
50.6	0.2125	0.
50.6	0.22125	0.
50.6	0.23	0.
50.6	0.23875	0.
50.6	0.2475	0.
50.6	0.25625	0.
50.6	0.265	0.
50.6	0.27375	-1.9318088130709818
50.6	0.2825	-1.9571004424926761
50.6	0.29125	-1.9814039768970604
50.6	0.3	-2.0047808791587625
50.6	0.30875	-2.0272872533696757
50.6	0.3175	-2.04897444479558
50.6	0.32625	-2.0698895583390455
50.6	0.335	-2.0900759084348177
50.6	0.34375	-2.109573410973434
50.6	0.3525	-2.128418925986506
50.6	0.36125	-2.146646558329808
50.6	0.37	-2.16428792238938
50.6	0.37875	-2.181372375851124
50.6	0.3875	-2.1979272267694427
50.6	0.39625	-2.2139779175090935
50.6	0.405	-2.229548188588609
50.6	0.41375	-2.2446602250009606
50.6	0.4225	-2.259334787210234
50.6	0.43125	-2.273591328707913
50.6	0.44	-2.2874481017477573
50.6	0.44875	-2.3009222526553432
50.6	0.4575	-2.31402990791978
50.6	0.46625	-2.3267862521151246
50.6	0.475	-2.3392055985628075
50.6	0.48375	-2.3513014535300245
50.6	0.4925	-2.3630865746593774
50.6	0.50125	-2.374573024239405
50.6	0.51	-2.385772217851833
50.6	0.51875	-2.3966949688676102
50.6	0.5275	-2.4073515292085617
50.6	0.53625	-2.4177516267435024
50.6	0.545	-2.4279044996458876
50.6	0.55375	-2.4378189280036344
50.6	0.5625	-2.4475032629398483
50.6	0.57125	-2.4569654534752456
50.6	0.58	-2.466213071338516
50.6	0.58875	-2.475253333909245
50.6	0.5975	-2.4840931254589553
50.6	0.60625	-2.49273901683898
50.6	0.615	-2.5011972837489527
50.6	0.62375	-2.5094739237064845
50.6	0.6325	-2.5175746718268104
50.6	0.64125	-2.5255050155107526
50.6	0.65	-2.533270208129986
50.6	0.65875	-2.540875281790277
50.6	0.6675	-2.5483250592459004
50.6	0.67625	-2.5556241650317646
50.6	0.685	-2.5627770358737814
50.6	0.69375	-2.569787930432632
50.6	0.7025	-2.576660938431246
50.6	0.71125	-2.5833999892119244
50.6	0.72	-2.590008859765132
50.6	0.72875	-2.5964911822683963
50.6	0.7375	-2.602850451170548
50.6	0.74625	-2.609090029853638
50.6	0.755	-2.6152131569021826
50.6	0.76375	-2.621222952007046
50.6	0.7725	-2.6271224215290414
50.6	0.78125	-2.6329144637453723
50.6	0.79	-2.638601873800235
50.6	0.79875	-2.6441873483792286
50.6	0.8075	-2.6496734901257564
50.6	0.81625	-2.6550628118161836
50.6	0.825	-2.6603577403093026
50.6	0.83375	-2.6655606202844666
50.6	0.8425	-2.6706737177817383
50.6	0.85125	-2.675699223556404
50.6	0.86	-2.680639256259317
50.6	0.86875	-2.685495865453751
50.6	0.8775	-2.6902710344786405
50.6	0.88625	-2.694966683167451
50.6	0.895	-2.699584670431241
50.6	0.90375	-2.704126796713917
50.6	0.9125	-2.7085948063271337
50.6	0.92125	-2.7129903896717846
50.6	0.93	-2.717315185352584
50.6	0.93875	-2.7215707821917943
50.6	0.9475	-2.725758721147767
50.6	0.95625	-2.7298804971436073
50.6	0.965	-2.733937560810905
50.6	0.97375	-2.7379313201531983
50.6	0.9825	-2.741863142133512
50.6	0.99125	-2.745734354190052
50.6	1.	-2.7495462456838924
51.3	0.125	0.
51.3	0.13375	0.
51.3	0.1425	0.
51.3	0.15125	0.
51.3	0.16	0.
51.3	0.16875	0.
51.3	0.1775	0.
51.3	0.18625	0.
51.3	0.195	0.
51.3	0.20375	0.
51.3	0.2125	0.
51.3	0.22125	0.
51.3	0.23	0.
51.3	0.23875	0.
51.3	0.2475	0.
51.3	0.25625	0.
51.3	0.265	0.
51.3	0.27375	0.
51.3	0.2825	0.
51.3	0.29125	-1.9798221249679264
51.3	0.3	-2.0031870522981436
51.3	0.30875	-2.0256817660445434
51.3	0.3175	-2.047357604729626
51.3	0.32625	-2.0682616664091977
51.3	0.335	-2.088437258616123
51.3	0.34375	-2.1079242903237496
51.3	0.3525	-2.126759614663897
51.3	0.36125	-2.144977329636731
51.3	0.37	-2.1626090428387172
51.3	0.37875	-2.179684105249939
51.3	0.3875	-2.196229818316992
51.3	0.39625	-2.2122716179062083
51.3	0.405	-2.2278332381559998
51.3	0.41375	-2.2429368578044055
51.3	0.4225	-2.2576032311909433
51.3	0.43125	-2.271851805816613
51.3	0.44	-2.2857008280812994
51.3	0.44875	-2.2991674385948158
51.3	0.4575	-2.3122677582692814
51.3	0.46625	-2.3250169662404865
51.3	0.475	-2.3374293705296836
51.3	0.48375	-2.349518472240854
51.3	0.4925	-2.36129702398883
51.3	0.50125	-2.3727770831679695
51.3	0.51	-2.383970060597289
51.3	0.51875	-2.394886765014173
51.3	0.5275	-2.405537443833524
51.3	0.53625	-2.415931820541249
51.3	0.545	-2.4260791290491865
51.3	0.55375	-2.4359881453021317
51.3	0.5625	-2.4456672163957163
51.3	0.57125	-2.4551242874359676
51.3	0.58	-2.4643669263467904
51.3	0.58875	-2.473402346810013
51.3	0.5975	-2.482237429503569
51.3	0.60625	-2.490878741786539
51.3	0.615	-2.499332555964838
51.3	0.62375	-2.507604866258132
51.3	0.6325	-2.5157014045767725
51.3	0.64125	-2.523627655207092
51.3	0.65	-2.53138886849406
51.3	0.65875	-2.5389900736019686
51.3	0.6675	-2.5464360904263503
51.3	0.67625	-2.5537315407236685
51.3	0.685	-2.5608808585193104
51.3	0.69375	-2.567888299849039
51.3	0.7025	-2.5747579518842154
51.3	0.71125	-2.581493741486736
51.3	0.72	-2.5880994432356883
51.3	0.72875	-2.5945786869641796
51.3	0.7375	-2.6009349648415725
51.3	0.74625	-2.6071716380334395
51.3	0.755	-2.6132919429689245
51.3	0.76375	-2.619298997242781
51.3	0.7725	-2.625195805177193
51.3	0.78125	-2.6309852630664907
51.3	0.79	-2.636670164126074
51.3	0.79875	-2.642253203165207
51.3	0.8075	-2.6477369810018385
51.3	0.81625	-2.6531240086362438
51.3	0.825	-2.6584167111990085
51.3	0.83375	-2.6636174316877406
51.3	0.8425	-2.6687284345058293
51.3	0.85125	-2.6737519088156194
51.3	0.86	-2.678689971717463
51.3	0.86875	-2.683544671265307
51.3	0.8775	-2.6883179893287275
51.3	0.88625	-2.6930118443106155
51.3	0.895	-2.6976280937291004
51.3	0.90375	-2.702168536671702
51.3	0.9125	-2.7066349161291607
51.3	0.92125	-2.711028921215894
51.3	0.93	-2.7153521892835766
51.3	0.93875	-2.719606307933897
51.3	0.9475	-2.7237928169361614
51.3	0.95625	-2.7279132100550445
51.3	0.965	-2.731968936793445
51.3	0.97375	-2.735961404055095
51.3	0.9825	-2.7398919777312667
51.3	0.99125	-2.7437619842156757
51.3	1.	-2.747572711851386
52.	0.125	0.
52.	0.13375	0.
52.	0.1425	0.
52.	0.15125	0.
52.	0.16	0.
52.	0.16875	0.
52.	0.1775	0.
52.	0.18625	0.
52.	0.195	0.
52.	0.20375	0.
52.	0.2125	0.
52.	0.22125	0.
52.	0.23	0.
52.	0.23875	0.
52.	0.2475	0.
52.	0.25625	0.
52.	0.265	0.
52.	0.27375	0.
52.	0.2825	0.
52.	0.29125	0.
52.	0.3	0.
52.	0.30875	-2.023656217414663
52.	0.3175	-2.0453202782476207
52.	0.32625	-2.066212875698124
52.	0.335	-2.086377309911575
52.	0.34375	-2.105853482482434
52.	0.3525	-2.124678239203411
52.	0.36125	-2.1428856708007524
52.	0.37	-2.1605073776827632
52.	0.37875	-2.1775727037436785
52.	0.3875	-2.1941089434597294
52.	0.39625	-2.2101415258527193
52.	0.405	-2.2256941783503637
52.	0.41375	-2.240789073119853
52.	0.4225	-2.2554469580740633
52.	0.43125	-2.269687274434531
52.	0.44	-2.2835282624706745
52.	0.44875	-2.296987056811684
52.	0.4575	-2.310079772538942
52.	0.46625	-2.322821583106769
52.	0.475	-2.335226791003032
52.	0.48375	-2.347308891944788
52.	0.4925	-2.3590806333044054
52.	0.50125	-2.370554067375938
52.	0.51	-2.3817406000177255
52.	0.51875	-2.392651035143371
52.	0.5275	-2.4032956154780263
52.	0.53625	-2.413684059948895
52.	0.545	-2.4238255980371037
52.	0.55375	-2.4337290013816193
52.	0.5625	-2.443402612893994
52.	0.57125	-2.4528543736147737
52.	0.58	-2.4620918475178373
52.	0.58875	-2.4711222444473204
52.	0.5975	-2.479952441352703
52.	0.60625	-2.488589001970788
52.	0.615	-2.4970381950883835
52.	0.62375	-2.5053060115062524
52.	0.6325	-2.5133981798131466
52.	0.64125	-2.5213201810682535
52.	0.65	-2.5290772624810742
52.	0.65875	-2.5366744501693868
52.	0.6675	-2.5441165610685155
52.	0.67625	-2.551408214058437
52.	0.685	-2.5585538403692554
52.	0.69375	-2.565557693320209
52.	0.7025	-2.5724238574425113
52.	0.71125	-2.5791562570319737
52.	0.72	-2.585758664173417
52.	0.72875	-2.592234706275319
52.	0.7375	-2.5985878731499352
52.	0.74625	-2.6048215236712
52.	0.755	-2.6109388920401004
52.	0.76375	-2.6169430936847857
52.	0.7725	-2.6228371308205176
52.	0.78125	-2.6286238976925786
52.	0.79	-2.634306185523439
52.	0.79875	-2.639886687183853
52.	0.8075	-2.6453680016060384
52.	0.81625	-2.6507526379557222
52.	0.825	-2.6560430195785836
52.	0.83375	-2.6612414877354738
52.	0.8425	-2.6663503051397313
52.	0.85125	-2.671371659308957
52.	0.86	-2.6763076657427143
52.	0.86875	-2.681160370936805
52.	0.8775	-2.6859317552440363
52.	0.88625	-2.6906237355906817
52.	0.895	-2.6952381680572155
52.	0.90375	-2.6997768503313155
52.	0.9125	-2.704241524040583
52.	0.92125	-2.7086338769719207
52.	0.93	-2.712955545184073
52.	0.93875	-2.717208115019373
52.	0.9475	-2.72139312502037
52.	0.95625	-2.7255120677566373
52.	0.965	-2.7295663915667094
52.	0.97375	-2.733557502219809
52.	0.9825	-2.737486764501698
52.	0.99125	-2.7413555037287445
52.	1.	-2.7451650071940303
52.7	0.125	0.
52.7	0.13375	0.
52.7	0.1425	0.
52.7	0.15125	0.
52.7	0.16	0.
52.7	0.16875	0.
52.7	0.1775	0.
52.7	0.18625	0.
52.7	0.195	0.
52.7	0.20375	0.
52.7	0.2125	0.
52.7	0.22125	0.
52.7	0.23	0.
52.7	0.23875	0.
52.7	0.2475	0.
52.7	0.25625	0.
52.7	0.265	0.
52.7	0.27375	0.
52.7	0.2825	0.
52.7	0.29125	0.
52.7	0.3	0.
52.7	0.30875	0.
52.7	0.3175	0.
52.7	0.32625	-2.0637429956295996
52.7	0.335	-2.08389586388442
52.7	0.34375	-2.103360781375958
52.7	0.3525	-2.1221745861095758
52.7	0.36125	-2.1403713611107698
52.7	0.37	-2.157982699192982
52.7	0.37875	-2.175037936776821
52.7	0.3875	-2.1915643609982034
52.7	0.39625	-2.2075873936812567
52.7	0.405	-2.2231307552057036
52.7	0.41375	-2.2382166108455555
52.7	0.4225	-2.252865701778854
52.7	0.43125	-2.2670974626528593
52.7	0.44	-2.2809301273243587
52.7	0.44875	-2.2943808241717436
52.7	0.4575	-2.307465662186839
52.7	0.46625	-2.320199808894438
52.7	0.475	-2.3325975610111915
52.7	0.48375	-2.3446724086390933
52.7	0.4925	-2.3564370936891246
52.7	0.50125	-2.367903663144873
52.7	0.51	-2.3790835177021634
52.7	0.51875	-2.3899874562569074
52.7	0.5275	-2.400625716658136
52.7	0.53625	-2.411008013095168
52.7	0.545	-2.421143570446081
52.7	0.55375	-2.4310411558782046
52.7	0.5625	-2.4407091079594263
52.7	0.57125	-2.4501553635111675
52.7	0.58	-2.4593874824093094
52.7	0.58875	-2.468412670517739
52.7	0.5975	-2.477237800920099
52.7	0.60625	-2.485869433598481
52.7	0.615	-2.4943138336928787
52.7	0.62375	-2.502576988461973
52.7	0.6325	-2.5106646230540623
52.7	0.64125	-2.5185822151864845
52.7	0.65	-2.5263350088225334
52.7	0.65875	-2.5339280269265374
52.7	0.6675	-2.541366083370324
52.7	0.67625	-2.548653794057585
52.7	0.685	-2.555795587326697
52.7	0.69375	-2.5627957136871418
52.7	0.7025	-2.5696582549398372
52.7	0.71125	-2.5763871327273256
52.7	0.72	-2.5829861165558183
52.7	0.72875	-2.589458831327553
52.7	0.7375	-2.595808764418691
52.7	0.74625	-2.6020392723350665
52.7	0.755	-2.6081535869754706
52.7	0.76375	-2.6141548215297408
52.7	0.7725	-2.620045976036756
52.7	0.78125	-2.6258299426254457
52.7	0.79	-2.6315095104601256
52.7	0.79875	-2.6370873704098168
52.7	0.8075	-2.6425661194597074
52.7	0.81625	-2.6479482648815336
52.7	0.825	-2.653236228178416
52.7	0.83375	-2.658432348818519
52.7	0.8425	-2.6635388877708635
52.7	0.85125	-2.6685580308556416
52.7	0.86	-2.673491891920506
52.7	0.86875	-2.678342515853486
52.7	0.8775	-2.683111881442431
52.7	0.88625	-2.6878019040901937
52.7	0.895	-2.6924144383941333
52.7	0.90375	-2.696951280597922
52.7	0.9125	-2.7014141709231048
52.7	0.92125	-2.705804795787363
52.7	0.93	-2.7101247899159717
52.7	0.93875	-2.7143757383524956
52.7	0.9475	-2.718559178374408
52.7	0.95625	-2.7226766013189123
52.7	0.965	-2.7267294543239355
52.7	0.97375	-2.730719141988931
52.7	0.9825	-2.7346470279598423
52.7	0.99125	-2.7385144364423106
52.7	1.	-2.742322653646947
53.4	0.125	0.
53.4	0.13375	0.
53.4	0.1425	0.
53.4	0.15125	0.
53.4	0.16	0.
53.4	0.16875	0.
53.4	0.1775	0.
53.4	0.18625	0.
53.4	0.195	0.
53.4	0.20375	0.
53.4	0.2125	0.
53.4	0.22125	0.
53.4	0.23	0.
53.4	0.23875	0.
53.4	0.2475	0.
53.4	0.25625	0.
53.4	0.265	0.
53.4	0.27375	0.
53.4	0.2825	0.
53.4	0.29125	0.
53.4	0.3	0.
53.4	0.30875	0.
53.4	0.3175	0.
53.4	0.32625	0.
53.4	0.335	0.
53.4	0.34375	-2.100446032735862
53.4	0.3525	-2.119248493559825
53.4	0.36125	-2.1374342314059898
53.4	0.37	-2.155034831077568
53.4	0.37875	-2.17207962112552
53.4	0.3875	-2.1885958809676365
53.4	0.39625	-2.2046090248697383
53.4	0.405	-2.2201427658191233
53.4	0.41375	-2.235219261867495
53.4	0.4225	-2.249859247143397
53.4	0.43125	-2.264082149418817
53.4	0.44	-2.2779061958498645
53.4	0.44875	-2.291348508288336
53.4	0.4575	-2.304425189372321
53.4	0.46625	-2.3171514004439238
53.4	0.475	-2.3295414322058576
53.4	0.48375	-2.3416087689122627
53.4	0.4925	-2.35336614678936
53.4	0.50125	-2.364825607295856
53.4	0.51	-2.3759985457591637
53.4	0.51875	-2.386895755859708
53.4	0.5275	-2.39752747038032
53.4	0.53625	-2.407903398589695
53.4	0.545	-2.418032760587129
53.4	0.55375	-2.4279243188992514
53.4	0.5625	-2.4375864075875864
53.4	0.57125	-2.447026959097802
53.4	0.58	-2.456253529056953
53.4	0.58875	-2.4652733192033804
53.4	0.5975	-2.4740931986148818
53.4	0.60625	-2.4827197233838825
53.4	0.615	-2.4911591548734386
53.4	0.62375	-2.4994174766746475
53.4	0.6325	-2.5075004103742757
53.4	0.64125	-2.515413430230965
53.4	0.65	-2.52316177684901
53.4	0.65875	-2.530750469930381
53.4	0.6675	-2.5381843201782175
53.4	0.67625	-2.545467940418307
53.4	0.685	-2.552605755999096
53.4	0.69375	-2.559602014525388
53.4	0.7025	-2.566460794976033
53.4	0.71125	-2.5731860162515514
53.4	0.72	-2.5797814451936945
53.4	0.72875	-2.586250704115398
53.4	0.7375	-2.5925972778763415
53.4	0.74625	-2.5988245205364446
53.4	0.755	-2.604935661616962
53.4	0.76375	-2.610933811996458
53.4	0.7725	-2.616821969466753
53.4	0.78125	-2.622603023971952
53.4	0.79	-2.6282797625518612
53.4	0.79875	-2.633854874009454
53.4	0.8075	-2.639330953320537
53.4	0.81625	-2.6447105058023954
53.4	0.825	-2.649995951056954
53.4	0.83375	-2.655189626702812
53.4	0.8425	-2.660293791909482
53.4	0.85125	-2.6653106307461925
53.4	0.86	-2.6702422553567065
53.4	0.86875	-2.6750907089708162
53.4	0.8775	-2.679857968762416
53.4	0.88625	-2.684545948563358
53.4	0.895	-2.6891565014416674
53.4	0.90375	-2.6936914221521104
53.4	0.9125	-2.69815244946655
53.4	0.92125	-2.702541268391052
53.4	0.93	-2.7068595122762114
53.4	0.93875	-2.7111087648267667
53.4	0.9475	-2.7152905620161647
53.4	0.95625	-2.7194063939113646
53.4	0.965	-2.7234577064128445
53.4	0.97375	-2.7274459029144555
53.4	0.9825	-2.7313723458874604
53.4	0.99125	-2.735238358392849
53.4	1.	-2.739045225525746
54.1	0.125	0.
54.1	0.13375	0.
54.1	0.1425	0.
54.1	0.15125	0.
54.1	0.16	0.
54.1	0.16875	0.
54.1	0.1775	0.
54.1	0.18625	0.
54.1	0.195	0.
54.1	0.20375	0.
54.1	0.2125	0.
54.1	0.22125	0.
54.1	0.23	0.
54.1	0.23875	0.
54.1	0.2475	0.
54.1	0.25625	0.
54.1	0.265	0.
54.1	0.27375	0.
54.1	0.2825	0.
54.1	0.29125	0.
54.1	0.3	0.
54.1	0.30875	0.
54.1	0.3175	0.
54.1	0.32625	0.
54.1	0.335	0.
54.1	0.34375	0.
54.1	0.3525	0.
54.1	0.36125	-2.134074186365808
54.1	0.37	-2.1516636707785888
54.1	0.37875	-2.1686976472022295
54.1	0.3875	-2.185203386950245
54.1	0.39625	-2.201206296361571
54.1	0.405	-2.2167300806790946
54.1	0.41375	-2.2317968903958874
54.1	0.4225	-2.2464274522694736
54.1	0.43125	-2.260641186889052
54.1	0.44	-2.2744563144157857
54.1	0.44875	-2.28788994989316
54.1	0.4575	-2.3009581893357023
54.1	0.46625	-2.313676187644277
54.1	0.475	-2.3260582292598095
54.1	0.48375	-2.3381177923508902
54.1	0.4925	-2.3498676072309337
54.1	0.50125	-2.361319709614885
54.1	0.51	-2.3724854892515816
54.1	0.51875	-2.383375734404096
54.1	0.5275	-2.394000672595081
54.1	0.53625	-2.4043700079861554
54.1	0.545	-2.414492955718537
54.1	0.55375	-2.424378273505688
54.1	0.5625	-2.4340342907368107
54.1	0.57125	-2.4434689353220755
54.1	0.58	-2.45268975848589
54.1	0.58875	-2.4617039576928925
54.1	0.5975	-2.4705183978722833
54.1	0.60625	-2.4791396310892377
54.1	0.615	-2.4875739147972316
54.1	0.62375	-2.495827228791856
54.1	0.6325	-2.5039052909749486
54.1	0.64125	-2.5118135720273793
54.1	0.65	-2.5195573090795116
54.1	0.65875	-2.5271415184599944
54.1	0.6675	-2.5345710075961163
54.1	0.67625	-2.541850386132238
54.1	0.685	-2.5489840763268496
54.1	0.69375	-2.5559763227834003
54.1	0.7025	-2.5628312015652095
54.1	0.71125	-2.569552628740398
54.1	0.72	-2.5761443683988436
54.1	0.72875	-2.5826100401796057
54.1	0.7375	-2.588953126344045
54.1	0.74625	-2.595176978426952
54.1	0.755	-2.601284823495357
54.1	0.76375	-2.6072797700422874
54.1	0.7725	-2.6131648135405774
54.1	0.78125	-2.618942841679822
54.1	0.79	-2.624616639307796
54.1	0.79875	-2.6301888930959807
54.1	0.8075	-2.6356621959473605
54.1	0.81625	-2.641039051163261
54.1	0.825	-2.646321876384755
54.1	0.83375	-2.6515130073230107
54.1	0.8425	-2.656614701291898
54.1	0.85125	-2.661629140555207
54.1	0.86	-2.6665584354999394
54.1	0.86875	-2.6714046276463304
54.1	0.8775	-2.676169692504489
54.1	0.88625	-2.6808555422868774
54.1	0.895	-2.6854640284851894
54.1	0.90375	-2.68999694431963
54.1	0.9125	-2.6944560270680227
54.1	0.92125	-2.698842960281711
54.1	0.93	-2.703159375894714
54.1	0.93875	-2.707406856232218
54.1	0.9475	-2.7115869359240463
54.1	0.95625	-2.715701103728409
54.1	0.965	-2.7197508042708907
54.1	0.97375	-2.7237374397033123
54.1	0.9825	-2.727662371286818
54.1	0.99125	-2.7315269209032667
54.1	1.	-2.7353323724987417
54.8	0.125	0.
54.8	0.13375	0.
54.8	0.1425	0.
54.8	0.15125	0.
54.8	0.16	0.
54.8	0.16875	0.
54.8	0.1775	0.
54.8	0.18625	0.
54.8	0.195	0.
54.8	0.20375	0.
54.8	0.2125	0.
54.8	0.22125	0.
54.8	0.23	0.
54.8	0.23875	0.
54.8	0.2475	0.
54.8	0.25625	0.
54.8	0.265	0.
54.8	0.27375	0.
54.8	0.2825	0.
54.8	0.29125	0.
54.8	0.3	0.
54.8	0.30875	0.
54.8	0.3175	0.
54.8	0.32625	0.
54.8	0.335	0.
54.8	0.34375	0.
54.8	0.3525	0.
54.8	0.36125	0.
54.8	0.37	0.
54.8	0.37875	-2.1648920004749748
54.8	0.3875	-2.181386857501873
54.8	0.39625	-2.197379179999864
54.8	0.405	-2.2128926651074354
54.8	0.41375	-2.2279494554150943
54.8	0.4225	-2.2425702699805847
54.8	0.43125	-2.2567745218959105
54.8	0.44	-2.270580424026465
54.8	0.44875	-2.284005084319456
54.8	0.4575	-2.2970645918900776
54.8	0.46625	-2.3097740949337364
54.8	0.475	-2.3221478713763184
54.8	0.48375	-2.3341993930580167
54.8	0.4925	-2.345941384146481
54.8	0.50125	-2.3573858743893275
54.8	0.51	-2.368544247742184
54.8	0.51875	-2.3794272868446287
54.8	0.5275	-2.390045213761087
54.8	0.53625	-2.400407727355744
54.8	0.545	-2.41052403762872
54.8	0.55375	-2.42040289730428
54.8	0.5625	-2.4300526309299415
54.8	0.57125	-2.43948116171737
54.8	0.58	-2.448696036331387
54.8	0.58875	-2.457704447811783
54.8	0.5975	-2.4665132567935473
54.8	0.60625	-2.4751290111742814
54.8	0.615	-2.4835579643626056
54.8	0.62375	-2.4918060922281677
54.8	0.6325	-2.4998791088620567
54.8	0.64125	-2.50778248124598
54.8	0.65	-2.5155214429192103
54.8	0.65875	-2.5231010067239734
54.8	0.6675	-2.530525976702489
54.8	0.67625	-2.5378009592122006
54.8	0.685	-2.5449303733197173
54.8	0.69375	-2.5519184605286345
54.8	0.7025	-2.558769293891525
54.8	0.71125	-2.565486786552047
54.8	0.72	-2.572074699759164
54.8	0.72875	-2.5785366503919267
54.8	0.7375	-2.5848761180300306
54.8	0.74625	-2.591096451602477
54.8	0.755	-2.5972008756439826
54.8	0.76375	-2.60319249618643
54.8	0.7725	-2.6090743063104376
54.8	0.78125	-2.614849191380156
54.8	0.79	-2.620519933982596
54.8	0.79875	-2.6260892185911384
54.8	0.8075	-2.6315596359713793
54.8	0.81625	-2.636933687346083
54.8	0.825	-2.642213788334768
54.8	0.83375	-2.6474022726822946
54.8	0.8425	-2.65250139578977
54.8	0.85125	-2.6575133380601232
54.8	0.86	-2.6624402080698095
54.8	0.86875	-2.6672840455772953
54.8	0.8775	-2.6720468243782194
54.8	0.88625	-2.6767304550164326
54.8	0.895	-2.681336787359498
54.8	0.90375	-2.685867613046625
54.8	0.9125	-2.6903246678164856
54.8	0.92125	-2.694709633721862
54.8	0.93	-2.6990241412375964
54.8	0.93875	-2.7032697712679084
54.8	0.9475	-2.7074480570587363
54.8	0.95625	-2.711560486020392
54.8	0.965	-2.715608501465492
54.8	0.97375	-2.7195935042667947
54.8	0.9825	-2.723516854439301
54.8	0.99125	-2.727379872650683
54.8	1.	-2.731183841663872
55.5	0.125	0.
55.5	0.13375	0.
55.5	0.1425	0.
55.5	0.15125	0.
55.5	0.16	0.
55.5	0.16875	0.
55.5	0.1775	0.
55.5	0.18625	0.
55.5	0.195	0.
55.5	0.20375	0.
55.5	0.2125	0.
55.5	0.22125	0.
55.5	0.23	0.
55.5	0.23875	0.
55.5	0.2475	0.
55.5	0.25625	0.
55.5	0.265	0.
55.5	0.27375	0.
55.5	0.2825	0.
55.5	0.29125	0.
55.5	0.3	0.
55.5	0.30875	0.
55.5	0.3175	0.
55.5	0.32625	0.
55.5	0.335	0.
55.5	0.34375	0.
55.5	0.3525	0.
55.5	0.36125	0.
55.5	0.37	0.
55.5	0.37875	0.
55.5	0.3875	0.
55.5	0.39625	-2.1931277629972574
55.5	0.405	-2.208630599736501
55.5	0.41375	-2.223677031168366
55.5	0.4225	-2.2382877683144184
55.5	0.43125	-2.2524822164477927
55.5	0.44	-2.2662785808303743
55.5	0.44875	-2.279693962018559
55.5	0.4575	-2.292744441946173
55.5	0.46625	-2.3054451618329876
55.5	0.475	-2.317810392830921
55.5	0.48375	-2.329853600203516
55.5	0.4925	-2.3415875017345416
55.5	0.50125	-2.353024120975803
55.5	0.51	-2.364174835870394
55.5	0.51875	-2.3750504232237852
55.5	0.5275	-2.385661099439849
55.5	0.53625	-2.3960165578909054
55.5	0.545	-2.4061260032490597
55.5	0.55375	-2.415998183069628
55.5	0.5625	-2.425641416885518
55.5	0.57125	-2.43506362304348
55.5	0.58	-2.4442723434885547
55.5	0.58875	-2.4532747666814214
55.5	0.5975	-2.4620777488142633
55.5	0.60625	-2.4706878334739217
55.5	0.615	-2.479111269886153
55.5	0.62375	-2.4873540298615957
55.5	0.6325	-2.4954218235522583
55.5	0.64125	-2.5033201141168786
55.5	0.65	-2.5110541313841654
55.5	0.65875	-2.518628884594596
55.5	0.6675	-2.526049174293973
55.5	0.67625	-2.5333196034452783
55.5	0.685	-2.54044458781935
55.5	0.69375	-2.5474283657195373
55.5	0.7025	-2.5542750070906317
55.5	0.71125	-2.560988422058015
55.5	0.72	-2.567572368939014
55.5	0.72875	-2.5740304617649166
55.5	0.7375	-2.580366177348853
55.5	0.74625	-2.5865828619318663
55.5	0.755	-2.592683737436828
55.5	0.76375	-2.598671907357473
55.5	0.7725	-2.6045503623076334
55.5	0.78125	-2.610321985253783
55.5	0.79	-2.6159895564521882
55.5	0.79875	-2.6215557581103153
55.5	0.8075	-2.6270231787906417
55.5	0.81625	-2.6323943175736493
55.5	0.825	-2.637671587995514
55.5	0.83375	-2.642857321774863
55.5	0.8425	-2.647953772341909
55.5	0.85125	-2.6529631181823206
55.5	0.86	-2.657887466007274
55.5	0.86875	-2.6627288537603464
55.5	0.8775	-2.667489253471131
55.5	0.88625	-2.672170573964796
55.5	0.895	-2.6767746634361416
55.5	0.90375	-2.681303311896146
55.5	0.9125	-2.6857582534984434
55.5	0.92125	-2.690141168752666
55.5	0.93	-2.6944536866311455
55.5	0.93875	-2.6986973865750175
55.5	0.9475	-2.702873800405388
55.5	0.95625	-2.70698441414486
55.5	0.965	-2.711030669754364
55.5	0.97375	-2.71501396678994
55.5	0.9825	-2.7189356639838116
55.5	0.99125	-2.722797080753824
55.5	1.	-2.726599498645077
56.2	0.125	0.
56.2	0.13375	0.
56.2	0.1425	0.
56.2	0.15125	0.
56.2	0.16	0.
56.2	0.16875	0.
56.2	0.1775	0.
56.2	0.18625	0.
56.2	0.195	0.
56.2	0.20375	0.
56.2	0.2125	0.
56.2	0.22125	0.
56.2	0.23	0.
56.2	0.23875	0.
56.2	0.2475	0.
56.2	0.25625	0.
56.2	0.265	0.
56.2	0.27375	0.
56.2	0.2825	0.
56.2	0.29125	0.
56.2	0.3	0.
56.2	0.30875	0.
56.2	0.3175	0.
56.2	0.32625	0.
56.2	0.335	0.
56.2	0.34375	0.
56.2	0.3525	0.
56.2	0.36125	0.
56.2	0.37	0.
56.2	0.37875	0.
56.2	0.3875	0.
56.2	0.39625	0.
56.2	0.405	0.
56.2	0.41375	-2.2189798265959944
56.2	0.4225	-2.233580149968236
56.2	0.43125	-2.247764467181941
56.2	0.44	-2.2615509755804752
56.2	0.44875	-2.274956768027966
56.2	0.4575	-2.2879979189882556
56.2	0.46625	-2.3006895624290435
56.2	0.475	-2.313045962463389
56.2	0.48375	-2.3250805775242553
56.2	0.4925	-2.336806118768008
56.2	0.50125	-2.3482346033170054
56.2	0.51	-2.3593774028775734
56.2	0.51875	-2.3702452882057763
56.2	0.5275	-2.380848469838139
56.2	0.53625	-2.3911966354564163
56.2	0.545	-2.4012989842137125
56.2	0.55375	-2.4111642583127493
56.2	0.5625	-2.420800772095185
56.2	0.57125	-2.430216438872891
56.2	0.58	-2.439418795707534
56.2	0.58875	-2.4484150263231688
56.2	0.5975	-2.4572119823174665
56.2	0.60625	-2.4658162028203456
56.2	0.615	-2.4742339327338385
56.2	0.62375	-2.4824711396737777
56.2	0.6325	-2.49053352972214
56.2	0.64125	-2.4984265620883765
56.2	0.65	-2.506155462768754
56.2	0.65875	-2.513725237284367
56.2	0.6675	-2.5211406825710343
56.2	0.67625	-2.5284063980876077
56.2	0.685	-2.535526796203217
56.2	0.69375	-2.542506111918612
56.2	0.7025	-2.5493484119718817
56.2	0.71125	-2.556057603374503
56.2	0.72	-2.562637441419702
56.2	0.72875	-2.56909153720157
56.2	0.7375	-2.5754233646801543
56.2	0.74625	-2.581636267324822
56.2	0.755	-2.5877334643655696
56.2	0.76375	-2.593718056679538
56.2	0.7725	-2.599593032337814
56.2	0.78125	-2.6053612718356236
56.2	0.79	-2.611025553027219
56.2	0.79875	-2.6165885557850905
56.2	0.8075	-2.6220528664016673
56.2	0.81625	-2.6274209817502676
56.2	0.825	-2.632695313220818
56.2	0.83375	-2.6378781904447055
56.2	0.8425	-2.6429718648220764
56.2	0.85125	-2.64797851286393
56.2	0.86	-2.6529002393604584
56.2	0.86875	-2.65773908038628
56.2	0.8775	-2.6624970061524644
56.2	0.88625	-2.6671759237145394
56.2	0.895	-2.6717776795450616
56.2	0.90375	-2.6763040619787195
56.2	0.9125	-2.6807568035374185
56.2	0.92125	-2.685137583142282
56.2	0.93	-2.6894480282190507
56.2	0.93875	-2.693689716702931
56.2	0.9475	-2.697864178948548
56.2	0.95625	-2.7019728995503014
56.2	0.965	-2.706017319078059
56.2	0.97375	-2.7099988357328453
56.2	0.9825	-2.713918806926853
56.2	0.99125	-2.717778550791857
56.2	1.	-2.721579347619858
56.9	0.125	0.
56.9	0.13375	0.
56.9	0.1425	0.
56.9	0.15125	0.
56.9	0.16	0.
56.9	0.16875	0.
56.9	0.1775	0.
56.9	0.18625	0.
56.9	0.195	0.
56.9	0.20375	0.
56.9	0.2125	0.
56.9	0.22125	0.
56.9	0.23	0.
56.9	0.23875	0.
56.9	0.2475	0.
56.9	0.25625	0.
56.9	0.265	0.
56.9	0.27375	0.
56.9	0.2825	0.
56.9	0.29125	0.
56.9	0.3	0.
56.9	0.30875	0.
56.9	0.3175	0.
56.9	0.32625	0.
56.9	0.335	0.
56.9	0.34375	0.
56.9	0.3525	0.
56.9	0.36125	0.
56.9	0.37	0.
56.9	0.37875	0.
56.9	0.3875	0.
56.9	0.39625	0.
56.9	0.405	0.
56.9	0.41375	0.
56.9	0.4225	0.
56.9	0.43125	-2.2426216236870533
56.9	0.44	-2.2563979519638195
56.9	0.44875	-2.269793840308082
56.9	0.4575	-2.2828253554181708
56.9	0.46625	-2.2955076237267
56.9	0.475	-2.307854902036724
56.9	0.48375	-2.3198806416907445
56.9	0.4925	-2.331597546968533
56.9	0.50125	-2.343017628323972
56.9	0.51	-2.354152250997237
56.9	0.51875	-2.365012179474786
56.9	0.5275	-2.375607618214328
56.9	0.53625	-2.3859482490038983
56.9	0.545	-2.396043265282353
56.9	0.55375	-2.4059014037121162
56.9	0.5625	-2.415530973263074
56.9	0.57125	-2.42493988203855
56.9	0.58	-2.4341356620497008
56.9	0.58875	-2.4431254921230567
56.9	0.5975	-2.4519162191068293
56.9	0.60625	-2.460514377524755
56.9	0.615	-2.468926207811308
56.9	0.62375	-2.4771576732488803
56.9	0.6325	-2.485214475715743
56.9	0.64125	-2.4931020703431352
56.9	0.65	-2.5008256791705006
56.9	0.65875	-2.5083903038795183
56.9	0.6675	-2.5158007376801574
56.9	0.67625	-2.5230615764152606
56.9	0.685	-2.530177228944197
56.9	0.69375	-2.5371519268607234
56.9	0.7025	-2.5439897335953505
56.9	0.71125	-2.5506945529481446
56.9	0.72	-2.5572701370939575
56.9	0.72875	-2.5637200940985148
56.9	0.7375	-2.5700478949805916
56.9	0.74625	-2.576256880352551
56.9	0.755	-2.5823502666689393
56.9	0.76375	-2.5883311521103662
56.9	0.7725	-2.5942025221277762
56.9	0.78125	-2.5999672546701964
56.9	0.79	-2.6056281251172573
56.9	0.79875	-2.6111878109361295
56.9	0.8075	-2.6166488960810237
56.9	0.81625	-2.6220138751520174
56.9	0.825	-2.6272851573287257
56.9	0.83375	-2.6324650700931764
56.9	0.8425	-2.6375558627552005
56.9	0.85125	-2.6425597097926796
56.9	0.86	-2.647478714018111
56.9	0.86875	-2.652314909582122
56.9	0.8775	-2.657070264823836
56.9	0.88625	-2.661746684977279
56.9	0.895	-2.666346014742404
56.9	0.90375	-2.6708700407287025
56.9	0.9125	-2.6753204937788433
56.9	0.92125	-2.679699051179284
56.9	0.93	-2.684007338764324
56.9	0.93875	-2.6882469329196503
56.9	0.9475	-2.692419362491038
56.9	0.95625	-2.69652611060349
56.9	0.965	-2.7005686163957545
56.9	0.97375	-2.7045482766748865
56.9	0.9825	-2.7084664474951543
56.9	0.99125	-2.7123244456654048
56.9	1.	-2.7161235501886694
57.6	0.125	0.
57.6	0.13375	0.
57.6	0.1425	0.
57.6	0.15125	0.
57.6	0.16	0.
57.6	0.16875	0.
57.6	0.1775	0.
57.6	0.18625	0.
57.6	0.195	0.
57.6	0.20375	0.
57.6	0.2125	0.
57.6	0.22125	0.
57.6	0.23	0.
57.6	0.23875	0.
57.6	0.2475	0.
57.6	0.25625	0.
57.6	0.265	0.
57.6	0.27375	0.
57.6	0.2825	0.
57.6	0.29125	0.
57.6	0.3	0.
57.6	0.30875	0.
57.6	0.3175	0.
57.6	0.32625	0.
57.6	0.335	0.
57.6	0.34375	0.
57.6	0.3525	0.
57.6	0.36125	0.
57.6	0.37	0.
57.6	0.37875	0.
57.6	0.3875	0.
57.6	0.39625	0.
57.6	0.405	0.
57.6	0.41375	0.
57.6	0.4225	0.
57.6	0.43125	0.
57.6	0.44	0.
57.6	0.44875	-2.264205686865632
57.6	0.4575	-2.277227253685374
57.6	0.46625	-2.2898998427853305
57.6	0.475	-2.3022377033808468
57.6	0.48375	-2.314254279457841
57.6	0.4925	-2.3259622681643637
57.6	0.50125	-2.3373736730411374
57.6	0.51	-2.3484998526274277
57.6	0.51875	-2.3593515649147605
57.6	0.5275	-2.369939008065675
57.6	0.53625	-2.380271857766668
57.6	0.545	-2.3903593015426616
57.6	0.55375	-2.4002100703238374
57.6	0.5625	-2.4098324675237417
57.6	0.57125	-2.419234395859614
57.6	0.58	-2.4284233821212733
57.6	0.58875	-2.437406600073297
57.6	0.5975	-2.446190891656115
57.6	0.60625	-2.4547827866347918
57.6	0.615	-2.4631885208293287
57.6	0.62375	-2.4714140530470825
57.6	0.6325	-2.4794650808261145
57.6	0.64125	-2.487347055087817
57.6	0.65	-2.49506519378783
57.6	0.65875	-2.5026244946458975
57.6	0.6675	-2.5100297470278816
57.6	0.67625	-2.517285543046448
57.6	0.685	-2.5243962879409523
57.6	0.69375	-2.5313662097916576
57.6	0.7025	-2.5381993686185926
57.6	0.71125	-2.5448996649109596
57.6	0.72	-2.5514708476290915
57.6	0.72875	-2.5579165217173827
57.6	0.7375	-2.5642401551634157
57.6	0.74625	-2.570445085635562
57.6	0.755	-2.576534526728734
57.6	0.76375	-2.5825115738455366
57.6	0.7725	-2.588379209737894
57.6	0.78125	-2.594140309732249
57.6	0.79	-2.59979764665963
57.6	0.79875	-2.6053538955102153
57.6	0.8075	-2.6108116378305475
57.6	0.81625	-2.6161733658801527
57.6	0.825	-2.621441486563084
57.6	0.83375	-2.626618325148741
57.6	0.8425	-2.6317061287952797
57.6	0.85125	-2.636707069887949
57.6	0.86	-2.641623249203806
57.6	0.86875	-2.646456698913453
57.6	0.8775	-2.6512093854296817
57.6	0.88625	-2.655883212112222
57.6	0.895	-2.6604800218371625
57.6	0.90375	-2.6650015994390146
57.6	0.9125	-2.66944967403286
57.6	0.92125	-2.673825921223518
57.6	0.93	-2.6781319652082036
57.6	0.93875	-2.6823693807787317
57.6	0.9475	-2.6865396952289133
57.6	0.95625	-2.6906443901724417
57.6	0.965	-2.6946849032761975
57.6	0.97375	-2.6986626299136334
57.6	0.9825	-2.7025789247425522
57.6	0.99125	-2.7064351032113714
57.6	1.	-2.710232442997676
58.3	0.125	0.
58.3	0.13375	0.
58.3	0.1425	0.
58.3	0.15125	0.
58.3	0.16	0.
58.3	0.16875	0.
58.3	0.1775	0.
58.3	0.18625	0.
58.3	0.195	0.
58.3	0.20375	0.
58.3	0.2125	0.
58.3	0.22125	0.
58.3	0.23	0.
58.3	0.23875	0.
58.3	0.2475	0.
58.3	0.25625	0.
58.3	0.265	0.
58.3	0.27375	0.
58.3	0.2825	0.
58.3	0.29125	0.
58.3	0.3	0.
58.3	0.30875	0.
58.3	0.3175	0.
58.3	0.32625	0.
58.3	0.335	0.
58.3	0.34375	0.
58.3	0.3525	0.
58.3	0.36125	0.
58.3	0.37	0.
58.3	0.37875	0.
58.3	0.3875	0.
58.3	0.39625	0.
58.3	0.405	0.
58.3	0.41375	0.
58.3	0.4225	0.
58.3	0.43125	0.
58.3	0.44	0.
58.3	0.44875	0.
58.3	0.4575	0.
58.3	0.46625	-2.2838669025614955
58.3	0.475	-2.2961950442413417
58.3	0.48375	-2.308202163519756
58.3	0.4925	-2.319900950151728
58.3	0.50125	-2.331303400514221
58.3	0.51	-2.3424208662052033
58.3	0.51875	-2.3532640984905826
58.3	0.5275	-2.3638432890162684
58.3	0.53625	-2.3741681071545404
58.3	0.545	-2.384247734312061
58.3	0.55375	-2.394090895490399
58.3	0.5625	-2.4037058883579747
58.3	0.57125	-2.4131006100643777
58.3	0.58	-2.4222825820034153
58.3	0.58875	-2.431258972709608
58.3	0.5975	-2.4400366190537706
58.3	0.60625	-2.4486220458864496
58.3	0.615	-2.457021484263044
58.3	0.62375	-2.46524088837121
58.3	0.6325	-2.4732859512693546
58.3	0.64125	-2.4811621195345723
58.3	0.65	-2.488874606909022
58.3	0.65875	-2.496428407025406
58.3	0.6675	-2.5038283052847476
58.3	0.67625	-2.5110788899529917
58.3	0.685	-2.5181845625369452
58.3	0.69375	-2.5251495474946934
58.3	0.7025	-2.5319779013307784
58.3	0.71125	-2.5386735211220692
58.3	0.72	-2.545240152516299
58.3	0.72875	-2.5516813972417043
58.3	0.7375	-2.5580007201629664
58.3	0.74625	-2.564201455915752
58.3	0.755	-2.570286815149511
58.3	0.76375	-2.576259890405772
58.3	0.7725	-2.5821236616570267
58.3	0.78125	-2.587881001529276
58.3	0.79	-2.593534680229543
58.3	0.79875	-2.599087370197972
58.3	0.8075	-2.6045416505026684
58.3	0.81625	-2.609900010994024
58.3	0.825	-2.6151648562340504
58.3	0.83375	-2.6203385092150686
58.3	0.8425	-2.625423214881059
58.3	0.85125	-2.630421143464016
58.3	0.86	-2.6353343936467493
58.3	0.86875	-2.6401649955627735
58.3	0.8775	-2.6449149136431713
58.3	0.88625	-2.6495860493196215
58.3	0.895	-2.654180243592158
58.3	0.90375	-2.6586992794696367
58.3	0.9125	-2.6631448842903316
58.3	0.92125	-2.6675187319296088
58.3	0.93	-2.6718224449011494
58.3	0.93875	-2.6760575963577518
58.3	0.9475	-2.6802257119973927
58.3	0.95625	-2.6843282718798047
58.3	0.965	-2.6883667121585355
58.3	0.97375	-2.692342426733115
58.3	0.9825	-2.6962567688256645
58.3	0.99125	-2.700111052486027
58.3	1.	-2.7039065540292277
59.	0.125	0.
59.	0.13375	0.
59.	0.1425	0.
59.	0.15125	0.
59.	0.16	0.
59.	0.16875	0.
59.	0.1775	0.
59.	0.18625	0.
59.	0.195	0.
59.	0.20375	0.
59.	0.2125	0.
59.	0.22125	0.
59.	0.23	0.
59.	0.23875	0.
59.	0.2475	0.
59.	0.25625	0.
59.	0.265	0.
59.	0.27375	0.
59.	0.2825	0.
59.	0.29125	0.
59.	0.3	0.
59.	0.30875	0.
59.	0.3175	0.
59.	0.32625	0.
59.	0.335	0.
59.	0.34375	0.
59.	0.3525	0.
59.	0.36125	0.
59.	0.37	0.
59.	0.37875	0.
59.	0.3875	0.
59.	0.39625	0.
59.	0.405	0.
59.	0.41375	0.
59.	0.4225	0.
59.	0.43125	0.
59.	0.44	0.
59.	0.44875	0.
59.	0.4575	0.
59.	0.46625	0.
59.	0.475	0.
59.	0.48375	-2.3017251669941006
59.	0.4925	-2.31341446118442
59.	0.50125	-2.324807674285468
59.	0.51	-2.335916150707642
59.	0.51875	-2.3467506347549465
59.	0.5275	-2.357321311329872
59.	0.53625	-2.3676378432727208
59.	0.545	-2.377709405662733
59.	0.55375	-2.387544717371884
59.	0.5625	-2.3971520701302778
59.	0.57125	-2.4065393553340964
59.	0.58	-2.415714088802452
59.	0.58875	-2.424683433667878
59.	0.5975	-2.4334542215660884
59.	0.60625	-2.4420329722737715
59.	0.615	-2.4504259119282588
59.	0.62375	-2.458638989949645
59.	0.6325	-2.4666778947741843
59.	0.64125	-2.4745480684972967
59.	0.65	-2.482254720515187
59.	0.65875	-2.4898028402457237
59.	0.6675	-2.49719720900179
59.	0.67625	-2.504442411083604
59.	0.685	-2.511542844150531
59.	0.69375	-2.5185027289275217
59.	0.7025	-2.5253261182964564
59.	0.71125	-2.532016905818314
59.	0.72	-2.5385788337281454
59.	0.72875	-2.5450155004412727
59.	0.7375	-2.55133036760592
59.	0.74625	-2.5575267667345614
59.	0.755	-2.5636079054436385
59.	0.76375	-2.5695768733288924
59.	0.7725	-2.5754366475013852
59.	0.78125	-2.5811900978072964
59.	0.79	-2.5868399917527727
59.	0.79875	-2.5923889991534717
59.	0.8075	-2.5978396965269286
59.	0.81625	-2.6031945712445075
59.	0.825	-2.6084560254584357
59.	0.83375	-2.6136263798182826
59.	0.8425	-2.6187078769901775
59.	0.85125	-2.6237026849911054
59.	0.86	-2.6286129003497245
59.	0.86875	-2.6334405511043424
59.	0.8775	-2.638187599647931
59.	0.88625	-2.6428559454293765
59.	0.895	-2.6474474275195172
59.	0.90375	-2.6519638270499506
59.	0.9125	-2.6564068695320335
59.	0.92125	-2.660778227063007
59.	0.93	-2.665079520425727
59.	0.93875	-2.6693123210880305
59.	0.9475	-2.673478153107402
59.	0.95625	-2.6775784949462116
59.	0.965	-2.6816147812024753
59.	0.97375	-2.6855884042607685
59.	0.9825	-2.689500715867629
59.	0.99125	-2.693353028635513
59.	1.	-2.6971466174791288
59.7	0.125	0.
59.7	0.13375	0.
59.7	0.1425	0.
59.7	0.15125	0.
59.7	0.16	0.
59.7	0.16875	0.
59.7	0.1775	0.
59.7	0.18625	0.
59.7	0.195	0.
59.7	0.20375	0.
59.7	0.2125	0.
59.7	0.22125	0.
59.7	0.23	0.
59.7	0.23875	0.
59.7	0.2475	0.
59.7	0.25625	0.
59.7	0.265	0.
59.7	0.27375	0.
59.7	0.2825	0.
59.7	0.29125	0.
59.7	0.3	0.
59.7	0.30875	0.
59.7	0.3175	0.
59.7	0.32625	0.
59.7	0.335	0.
59.7	0.34375	0.
59.7	0.3525	0.
59.7	0.36125	0.
59.7	0.37	0.
59.7	0.37875	0.
59.7	0.3875	0.
59.7	0.39625	0.
59.7	0.405	0.
59.7	0.41375	0.
59.7	0.4225	0.
59.7	0.43125	0.
59.7	0.44	0.
59.7	0.44875	0.
59.7	0.4575	0.
59.7	0.46625	0.
59.7	0.475	0.
59.7	0.48375	0.
59.7	0.4925	0.
59.7	0.50125	-2.317887571446971
59.7	0.51	-2.328986778710007
59.7	0.51875	-2.3398122419114715
59.7	0.5275	-2.350374138978083
59.7	0.53625	-2.3606821259951087
59.7	0.545	-2.370745371500156
59.7	0.55375	-2.380572588029816
59.7	0.5625	-2.3901720611781077
59.7	0.57125	-2.3995516763976705
59.7	0.58	-2.4087189437500696
59.7	0.58875	-2.417681020789943
59.7	0.5975	-2.426444733748613
59.7	0.60625	-2.4350165971659434
59.7	0.615	-2.4434028321042573
59.7	0.62375	-2.451609383064914
59.7	0.6325	-2.4596419337163424
59.7	0.64125	-2.467505921531879
59.7	0.65	-2.475206551426389
59.7	0.65875	-2.482748808472343
59.7	0.6675	-2.490137469768515
59.7	0.67625	-2.4973771155278346
59.7	0.685	-2.5044721394448852
59.7	0.69375	-2.511426758398184
59.7	0.7025	-2.518245021537522
59.7	0.71125	-2.5249308188022708
59.7	0.72	-2.5314878889126406
59.7	0.72875	-2.5379198268722956
59.7	0.7375	-2.5442300910175333
59.7	0.74625	-2.5504220096453074
59.7	0.755	-2.556498787249741
59.7	0.76375	-2.5624635103943754
59.7	0.7725	-2.5683191532452168
59.7	0.78125	-2.574068582787666
59.7	0.79	-2.579714563748612
59.7	0.79875	-2.5852597632433127
59.7	0.8075	-2.5907067551652028
59.7	0.81625	-2.5960580243353686
59.7	0.825	-2.601315970427208
59.7	0.83375	-2.6064829116806116
59.7	0.8425	-2.611561088418969
59.7	0.85125	-2.616552666381332
59.7	0.86	-2.6214597398811756
59.7	0.86875	-2.6262843348023917
59.7	0.8775	-2.6310284114423923
59.7	0.88625	-2.635693867211513
59.7	0.895	-2.640282539197273
59.7	0.90375	-2.6447962066014683
59.7	0.9125	-2.6492365930575072
59.7	0.92125	-2.653605368834948
59.7	0.93	-2.6579041529376783
59.7	0.93875	-2.6621345151017968
59.7	0.9475	-2.6662979776988402
59.7	0.95625	-2.670396017549635
59.7	0.965	-2.6744300676537174
59.7	0.97375	-2.678401518838951
59.7	0.9825	-2.682311721335681
59.7	0.99125	-2.6861619862794828
59.7	1.	-2.689953587146328
60.4	0.125	0.
60.4	0.13375	0.
60.4	0.1425	0.
60.4	0.15125	0.
60.4	0.16	0.
60.4	0.16875	0.
60.4	0.1775	0.
60.4	0.18625	0.
60.4	0.195	0.
60.4	0.20375	0.
60.4	0.2125	0.
60.4	0.22125	0.
60.4	0.23	0.
60.4	0.23875	0.
60.4	0.2475	0.
60.4	0.25625	0.
60.4	0.265	0.
60.4	0.27375	0.
60.4	0.2825	0.
60.4	0.29125	0.
60.4	0.3	0.
60.4	0.30875	0.
60.4	0.3175	0.
60.4	0.32625	0.
60.4	0.335	0.
60.4	0.34375	0.
60.4	0.3525	0.
60.4	0.36125	0.
60.4	0.37	0.
60.4	0.37875	0.
60.4	0.3875	0.
60.4	0.39625	0.
60.4	0.405	0.
60.4	0.41375	0.
60.4	0.4225	0.
60.4	0.43125	0.
60.4	0.44	0.
60.4	0.44875	0.
60.4	0.4575	0.
60.4	0.46625	0.
60.4	0.475	0.
60.4	0.48375	0.
60.4	0.4925	0.
60.4	0.50125	0.
60.4	0.51	0.
60.4	0.51875	-2.3324502133724265
60.4	0.5275	-2.3430030612021104
60.4	0.53625	-2.3533022405302253
60.4	0.545	-2.3633569131332743
60.4	0.55375	-2.373175785001665
60.4	0.5625	-2.3827671353907833
60.4	0.57125	-2.3921388436150437
60.4	0.58	-2.401298413791273
60.4	0.58875	-2.41025299771616
60.4	0.5975	-2.419009416043397
60.4	0.60625	-2.427574177909277
60.4	0.615	-2.435953499140576
60.4	0.62375	-2.4441533191652947
60.4	0.6325	-2.4521793167350734
60.4	0.64125	-2.4600369245576017
60.4	0.65	-2.4677313429280145
60.4	0.65875	-2.4752675524399255
60.4	0.6675	-2.4826503258492756
60.4	0.67625	-2.4898842391575
60.4	0.685	-2.4969736819745227
60.4	0.69375	-2.503922867216699
60.4	0.7025	-2.510735840189972
60.4	0.71125	-2.5174164871041573
60.4	0.72	-2.5239685430603203
60.4	0.72875	-2.530395599549665
60.4	0.7375	-2.5367011114991147
60.4	0.74625	-2.542888403895877
60.4	0.755	-2.5489606780206233
60.4	0.76375	-2.5549210173165284
60.4	0.7725	-2.560772392919226
60.4	0.78125	-2.5665176688707643
60.4	0.79	-2.572159607038829
60.4	0.79875	-2.5777008717608663
60.4	0.8075	-2.583144034231226
60.4	0.81625	-2.5884915766480807
60.4	0.825	-2.5937458961356086
60.4	0.83375	-2.598909308455801
60.4	0.8425	-2.6039840515231707
60.4	0.85125	-2.608972288734712
60.4	0.86	-2.6138761121265244
60.4	0.86875	-2.6186975453677563
60.4	0.8775	-2.6234385466017285
60.4	0.88625	-2.628101011143426
60.4	0.895	-2.6326867740419218
60.4	0.90375	-2.637197612515684
60.4	0.9125	-2.641635248268212
60.4	0.92125	-2.646001349690909
60.4	0.93	-2.6502975339596726
60.4	0.93875	-2.6545253690312376
60.4	0.9475	-2.6586863755449155
60.4	0.95625	-2.662782028635013
60.4	0.965	-2.666813759658866
60.4	0.97375	-2.670782957845125
60.4	0.9825	-2.674690971866613
60.4	0.99125	-2.6785391113418298
60.4	1.	-2.682328648268916
61.1	0.125	0.
61.1	0.13375	0.
61.1	0.1425	0.
61.1	0.15125	0.
61.1	0.16	0.
61.1	0.16875	0.
61.1	0.1775	0.
61.1	0.18625	0.
61.1	0.195	0.
61.1	0.20375	0.
61.1	0.2125	0.
61.1	0.22125	0.
61.1	0.23	0.
61.1	0.23875	0.
61.1	0.2475	0.
61.1	0.25625	0.
61.1	0.265	0.
61.1	0.27375	0.
61.1	0.2825	0.
61.1	0.29125	0.
61.1	0.3	0.
61.1	0.30875	0.
61.1	0.3175	0.
61.1	0.32625	0.
61.1	0.335	0.
61.1	0.34375	0.
61.1	0.3525	0.
61.1	0.36125	0.
61.1	0.37	0.
61.1	0.37875	0.
61.1	0.3875	0.
61.1	0.39625	0.
61.1	0.405	0.
61.1	0.41375	0.
61.1	0.4225	0.
61.1	0.43125	0.
61.1	0.44	0.
61.1	0.44875	0.
61.1	0.4575	0.
61.1	0.46625	0.
61.1	0.475	0.
61.1	0.48375	0.
61.1	0.4925	0.
61.1	0.50125	0.
61.1	0.51	0.
61.1	0.51875	0.
61.1	0.5275	0.
61.1	0.53625	-2.3454997074272774
61.1	0.545	-2.355545547283746
61.1	0.55375	-2.365355821313364
61.1	0.5625	-2.374938802225368
61.1	0.57125	-2.384302362996527
61.1	0.58	-2.3934540016072203
61.1	0.58875	-2.402400863911832
61.1	0.5975	-2.4111497648090743
61.1	0.60625	-2.4197072078610047
61.1	0.615	-2.4280794034945647
61.1	0.62375	-2.4362722859062016
61.1	0.6325	-2.444291528778381
61.1	0.64125	-2.4521425599063185
61.1	0.65	-2.4598305748238993
61.1	0.65875	-2.4673605495094373
61.1	0.6675	-2.4747372522444477
61.1	0.67625	-2.481965254691927
61.1	0.685	-2.489048942254641
61.1	0.69375	-2.4959925237685368
61.1	0.7025	-2.5028000405815427
61.1	0.71125	-2.509475375063653
61.1	0.72	-2.5160222585902723
61.1	0.72875	-2.522444279037211
61.1	0.7375	-2.5287448878225303
61.1	0.74625	-2.534927406527504
61.1	0.755	-2.5409950331263325
61.1	0.76375	-2.5469508478518486
61.1	0.7725	-2.5527978187222575
61.1	0.78125	-2.5585388067520034
61.1	0.79	-2.564176570868017
61.1	0.79875	-2.5697137725509687
61.1	0.8075	-2.575152980219654
61.1	0.81625	-2.5804966733752535
61.1	0.825	-2.585747246520957
61.1	0.83375	-2.590907012871301
61.1	0.8425	-2.5959782078645066
61.1	0.85125	-2.600962992490142
61.1	0.86	-2.605863456443549
61.1	0.86875	-2.6106816211176542
61.1	0.8775	-2.615419442442045
61.1	0.88625	-2.620078813578483
61.1	0.895	-2.6246615674814286
61.1	0.90375	-2.629169479331507
61.1	0.9125	-2.6336042688493726
61.1	0.92125	-2.637967602496872
61.1	0.93	-2.642261095571991
61.1	0.93875	-2.6464863142036013
61.1	0.9475	-2.6506447772516677
61.1	0.95625	-2.654737958118185
61.1	0.965	-2.658767286473783
61.1	0.97375	-2.6627341499046304
61.1	0.9825	-2.66663989548396
61.1	0.99125	-2.6704858312722872
61.1	1.	-2.674273227750129
61.8	0.125	0.
61.8	0.13375	0.
61.8	0.1425	0.
61.8	0.15125	0.
61.8	0.16	0.
61.8	0.16875	0.
61.8	0.1775	0.
61.8	0.18625	0.
61.8	0.195	0.
61.8	0.20375	0.
61.8	0.2125	0.
61.8	0.22125	0.
61.8	0.23	0.
61.8	0.23875	0.
61.8	0.2475	0.
61.8	0.25625	0.
61.8	0.265	0.
61.8	0.27375	0.
61.8	0.2825	0.
61.8	0.29125	0.
61.8	0.3	0.
61.8	0.30875	0.
61.8	0.3175	0.
61.8	0.32625	0.
61.8	0.335	0.
61.8	0.34375	0.
61.8	0.3525	0.
61.8	0.36125	0.
61.8	0.37	0.
61.8	0.37875	0.
61.8	0.3875	0.
61.8	0.39625	0.
61.8	0.405	0.
61.8	0.41375	0.
61.8	0.4225	0.
61.8	0.43125	0.
61.8	0.44	0.
61.8	0.44875	0.
61.8	0.4575	0.
61.8	0.46625	0.
61.8	0.475	0.
61.8	0.48375	0.
61.8	0.4925	0.
61.8	0.50125	0.
61.8	0.51	0.
61.8	0.51875	0.
61.8	0.5275	0.
61.8	0.53625	0.
61.8	0.545	0.
61.8	0.55375	-2.3571144538878643
61.8	0.5625	-2.366688815117469
61.8	0.57125	-2.3760439846159267
61.8	0.58	-2.3851874540307696
61.8	0.58875	-2.3941263630852405
61.8	0.5975	-2.402867520741453
61.8	0.60625	-2.4114174248124938
61.8	0.615	-2.419782280157293
61.8	0.62375	-2.4279680155788337
61.8	0.6325	-2.4359802995344806
61.8	0.64125	-2.443824554756756
61.8	0.65	-2.451505971873535
61.8	0.65875	-2.4590295221082905
61.8	0.6675	-2.4663999691335574
61.8	0.67625	-2.4736218801441088
61.8	0.685	-2.4806996362103355
61.8	0.69375	-2.48763744196693
61.8	0.7025	-2.4944393346871423
61.8	0.71125	-2.5011091927884945
61.8	0.72	-2.507650743811915
61.8	0.72875	-2.5140675719126926
61.8	0.7375	-2.5203631248984273
61.8	0.74625	-2.5265407208462443
61.8	0.755	-2.532603554328912
61.8	0.76375	-2.5385547022770725
61.8	0.7725	-2.5443971295026535
61.8	0.78125	-2.55013369390652
61.8	0.79	-2.5557671513916307
61.8	0.79875	-2.5613001605013244
61.8	0.8075	-2.5667352868008346
61.8	0.81625	-2.572075007018794
61.8	0.825	-2.5773217129642103
61.8	0.83375	-2.5824777152332414
61.8	0.8425	-2.587545246719074
61.8	0.85125	-2.592526465937218
61.8	0.86	-2.597423460177642
61.8	0.86875	-2.602238248494389
61.8	0.8775	-2.606972784542528
61.8	0.88625	-2.6116289592716293
61.8	0.895	-2.616208603484308
61.8	0.90375	-2.6207134902678013
61.8	0.9125	-2.6251453373059936
61.8	0.92125	-2.629505809078819
61.8	0.93	-2.6337965189555006
61.8	0.93875	-2.638019031187654
61.8	0.9475	-2.642174862807913
61.8	0.95625	-2.646265485439332
61.8	0.965	-2.6502923270205185
61.8	0.97375	-2.6542567734511087
61.8	0.9825	-2.6581601701619206
61.8	0.99125	-2.6620038236138415
61.8	1.	-2.665789002729266
62.5	0.125	0.
62.5	0.13375	0.
62.5	0.1425	0.
62.5	0.15125	0.
62.5	0.16	0.
62.5	0.16875	0.
62.5	0.1775	0.
62.5	0.18625	0.
62.5	0.195	0.
62.5	0.20375	0.
62.5	0.2125	0.
62.5	0.22125	0.
62.5	0.23	0.
62.5	0.23875	0.
62.5	0.2475	0.
62.5	0.25625	0.
62.5	0.265	0.
62.5	0.27375	0.
62.5	0.2825	0.
62.5	0.29125	0.
62.5	0.3	0.
62.5	0.30875	0.
62.5	0.3175	0.
62.5	0.32625	0.
62.5	0.335	0.
62.5	0.34375	0.
62.5	0.3525	0.
62.5	0.36125	0.
62.5	0.37	0.
62.5	0.37875	0.
62.5	0.3875	0.
62.5	0.39625	0.
62.5	0.405	0.
62.5	0.41375	0.
62.5	0.4225	0.
62.5	0.43125	0.
62.5	0.44	0.
62.5	0.44875	0.
62.5	0.4575	0.
62.5	0.46625	0.
62.5	0.475	0.
62.5	0.48375	0.
62.5	0.4925	0.
62.5	0.50125	0.
62.5	0.51	0.
62.5	0.51875	0.
62.5	0.5275	0.
62.5	0.53625	0.
62.5	0.545	0.
62.5	0.55375	0.
62.5	0.5625	0.
62.5	0.57125	-2.3673657093871503
62.5	0.58	-2.3765007688243376
62.5	0.58875	-2.3854314899668454
62.5	0.5975	-2.394164675654134
62.5	0.60625	-2.4027068177713513
62.5	0.615	-2.411064115437207
62.5	0.62375	-2.4192424918954587
62.5	0.6325	-2.4272476102187572
62.5	0.64125	-2.435084887923205
62.5	0.65	-2.4427595105825493
62.5	0.65875	-2.4502764445226637
62.5	0.6675	-2.4576404486694816
62.5	0.67625	-2.4648560856168293
62.5	0.685	-2.4719277319746937
62.5	0.69375	-2.478859588052973
62.5	0.7025	-2.485655686930997
62.5	0.71125	-2.4923199029586893
62.5	0.72	-2.4988559597313222
62.5	0.72875	-2.505267437576261
62.5	0.7375	-2.5115577805868625
62.5	0.74625	-2.5177303032358025
62.5	0.755	-2.5237881965974425
62.5	0.76375	-2.529734534206463
62.5	0.7725	-2.5355722775778085
62.5	0.78125	-2.5413042814110103
62.5	0.79	-2.5469332985001327
62.5	0.79875	-2.552461984368974
62.5	0.8075	-2.5578929016496166
62.5	0.81625	-2.5632285242210706
62.5	0.825	-2.5684712411235004
62.5	0.83375	-2.5736233602623493
62.5	0.8425	-2.578687111915672
62.5	0.85125	-2.5836646520569695
62.5	0.86	-2.588558065504967
62.5	0.86875	-2.5933693689109445
62.5	0.8775	-2.598100513593496
62.5	0.88625	-2.6027533882298917
62.5	0.895	-2.6073298214125873
62.5	0.90375	-2.611831584078828
62.5	0.9125	-2.6162603918207887
62.5	0.92125	-2.6206179070831483
62.5	0.93	-2.624905741254569
62.5	0.93875	-2.6291254566591014
62.5	0.9475	-2.633278568453176
62.5	0.95625	-2.637366546433423
62.5	0.965	-2.641390816760281
62.5	0.97375	-2.6453527636020033
62.5	0.9825	-2.649253730703389
62.5	0.99125	-2.6530950228833072
62.5	1.	-2.656877907464801
63.2	0.125	0.
63.2	0.13375	0.
63.2	0.1425	0.
63.2	0.15125	0.
63.2	0.16	0.
63.2	0.16875	0.
63.2	0.1775	0.
63.2	0.18625	0.
63.2	0.195	0.
63.2	0.20375	0.
63.2	0.2125	0.
63.2	0.22125	0.
63.2	0.23	0.
63.2	0.23875	0.
63.2	0.2475	0.
63.2	0.25625	0.
63.2	0.265	0.
63.2	0.27375	0.
63.2	0.2825	0.
63.2	0.29125	0.
63.2	0.3	0.
63.2	0.30875	0.
63.2	0.3175	0.
63.2	0.32625	0.
63.2	0.335	0.
63.2	0.34375	0.
63.2	0.3525	0.
63.2	0.36125	0.
63.2	0.37	0.
63.2	0.37875	0.
63.2	0.3875	0.
63.2	0.39625	0.
63.2	0.405	0.
63.2	0.41375	0.
63.2	0.4225	0.
63.2	0.43125	0.
63.2	0.44	0.
63.2	0.44875	0.
63.2	0.4575	0.
63.2	0.46625	0.
63.2	0.475	0.
63.2	0.48375	0.
63.2	0.4925	0.
63.2	0.50125	0.
63.2	0.51	0.
63.2	0.51875	0.
63.2	0.5275	0.
63.2	0.53625	0.
63.2	0.545	0.
63.2	0.55375	0.
63.2	0.5625	0.
63.2	0.57125	0.
63.2	0.58	0.
63.2	0.58875	-2.3763184954319208
63.2	0.5975	-2.3850434776013776
63.2	0.60625	-2.3935776320846074
63.2	0.615	-2.401927152083698
63.2	0.62375	-2.410097955113424
63.2	0.6325	-2.418095698698302
63.2	0.64125	-2.4259257949806385
63.2	0.65	-2.433593424328451
63.2	0.65875	-2.4411035480239445
63.2	0.6675	-2.4484609201056347
63.2	0.67625	-2.455670098430645
63.2	0.685	-2.4627354550176137
63.2	0.69375	-2.469661185725321
63.2	0.7025	-2.476451319317268
63.2	0.71125	-2.4831097259581014
63.2	0.72	-2.489640125183804
63.2	0.72875	-2.4960460933840674
63.2	0.7375	-2.502331070831979
63.2	0.74625	-2.5084983682932993
63.2	0.755	-2.5145511732449415
63.2	0.76375	-2.520492555729857
63.2	0.7725	-2.5263254738733965
63.2	0.78125	-2.532052779084165
63.2	0.79	-2.537677220960646
63.2	0.79875	-2.5432014519231982
63.2	0.8075	-2.5486280315895313
63.2	0.81625	-2.5539594309103872
63.2	0.825	-2.55919803608092
63.2	0.83375	-2.5643461522420665
63.2	0.8425	-2.5694060069852553
63.2	0.85125	-2.574379753672688
63.2	0.86	-2.579269474584667
63.2	0.86875	-2.5840771839045824
63.2	0.8775	-2.5888048305513953
63.2	0.88625	-2.593454300868808
63.2	0.895	-2.5980274211796694
63.2	0.90375	-2.6025259602135553
63.2	0.9125	-2.606951631414945
63.2	0.92125	-2.611306095138912
63.2	0.93	-2.6155909607407843
63.2	0.93875	-2.6198077885658004
63.2	0.9475	-2.623958091844404
63.2	0.95625	-2.62804333849844
63.2	0.965	-2.6320649528631814
63.2	0.97375	-2.636024317329827
63.2	0.9825	-2.6399227739127658
63.2	0.99125	-2.643761625745677
63.2	1.	-2.6475421385102864
63.9	0.125	0.
63.9	0.13375	0.
63.9	0.1425	0.
63.9	0.15125	0.
63.9	0.16	0.
63.9	0.16875	0.
63.9	0.1775	0.
63.9	0.18625	0.
63.9	0.195	0.
63.9	0.20375	0.
63.9	0.2125	0.
63.9	0.22125	0.
63.9	0.23	0.
63.9	0.23875	0.
63.9	0.2475	0.
63.9	0.25625	0.
63.9	0.265	0.
63.9	0.27375	0.
63.9	0.2825	0.
63.9	0.29125	0.
63.9	0.3	0.
63.9	0.30875	0.
63.9	0.3175	0.
63.9	0.32625	0.
63.9	0.335	0.
63.9	0.34375	0.
63.9	0.3525	0.
63.9	0.36125	0.
63.9	0.37	0.
63.9	0.37875	0.
63.9	0.3875	0.
63.9	0.39625	0.
63.9	0.405	0.
63.9	0.41375	0.
63.9	0.4225	0.
63.9	0.43125	0.
63.9	0.44	0.
63.9	0.44875	0.
63.9	0.4575	0.
63.9	0.46625	0.
63.9	0.475	0.
63.9	0.48375	0.
63.9	0.4925	0.
63.9	0.50125	0.
63.9	0.51	0.
63.9	0.51875	0.
63.9	0.5275	0.
63.9	0.53625	0.
63.9	0.545	0.
63.9	0.55375	0.
63.9	0.5625	0.
63.9	0.57125	0.
63.9	0.58	0.
63.9	0.58875	0.
63.9	0.5975	0.
63.9	0.60625	-2.384032372898517
63.9	0.615	-2.392373892746097
63.9	0.62375	-2.400536905493425
63.9	0.6325	-2.40852706294951
63.9	0.64125	-2.416349771721708
63.9	0.65	-2.4240102068171097
63.9	0.65875	-2.431513324324717
63.9	0.6675	-2.4388638732515404
63.9	0.67625	-2.446066406579085
63.9	0.685	-2.453125291600693
63.9	0.69375	-2.4600447195948156
63.9	0.7025	-2.46682871488446
63.9	0.71125	-2.4734811433286716
63.9	0.72	-2.480005720287991
63.9	0.72875	-2.4864060181022603
63.9	0.7375	-2.492685473115941
63.9	0.74625	-2.498847392283187
63.9	0.755	-2.504894959382275
63.9	0.76375	-2.5108312408666236
63.9	0.7725	-2.5166591913774004
63.9	0.78125	-2.5223816589408017
63.9	0.79	-2.5280013898712212
63.9	0.79875	-2.5335210333999374
63.9	0.8075	-2.5389431460473864
63.9	0.81625	-2.5442701957557845
63.9	0.825	-2.5495045657975455
63.9	0.83375	-2.5546485584738288
63.9	0.8425	-2.559704398616493
63.9	0.85125	-2.5646742369057605
63.9	0.86	-2.569560153015013
63.9	0.86875	-2.574364158593334
63.9	0.8775	-2.5790882000956454
63.9	0.88625	-2.583734161469623
63.9	0.895	-2.5883038667079186
63.9	0.90375	-2.5927990822736424
63.9	0.9125	-2.597221519406523
63.9	0.92125	-2.6015728363166426
63.9	0.93	-2.605854640272227
63.9	0.93875	-2.610068489587487
63.9	0.9475	-2.6142158955161676
63.9	0.95625	-2.61829832405606
63.9	0.965	-2.6223171976694144
63.9	0.97375	-2.6262738969238586
63.9	0.9825	-2.6301697620581583
63.9	0.99125	-2.634006094476861
63.9	1.	-2.637784158177641
64.6	0.125	0.
64.6	0.13375	0.
64.6	0.1425	0.
64.6	0.15125	0.
64.6	0.16	0.
64.6	0.16875	0.
64.6	0.1775	0.
64.6	0.18625	0.
64.6	0.195	0.
64.6	0.20375	0.
64.6	0.2125	0.
64.6	0.22125	0.
64.6	0.23	0.
64.6	0.23875	0.
64.6	0.2475	0.
64.6	0.25625	0.
64.6	0.265	0.
64.6	0.27375	0.
64.6	0.2825	0.
64.6	0.29125	0.
64.6	0.3	0.
64.6	0.30875	0.
64.6	0.3175	0.
64.6	0.32625	0.
64.6	0.335	0.
64.6	0.34375	0.
64.6	0.3525	0.
64.6	0.36125	0.
64.6	0.37	0.
64.6	0.37875	0.
64.6	0.3875	0.
64.6	0.39625	0.
64.6	0.405	0.
64.6	0.41375	0.
64.6	0.4225	0.
64.6	0.43125	0.
64.6	0.44	0.
64.6	0.44875	0.
64.6	0.4575	0.
64.6	0.46625	0.
64.6	0.475	0.
64.6	0.48375	0.
64.6	0.4925	0.
64.6	0.50125	0.
64.6	0.51	0.
64.6	0.51875	0.
64.6	0.5275	0.
64.6	0.53625	0.
64.6	0.545	0.
64.6	0.55375	0.
64.6	0.5625	0.
64.6	0.57125	0.
64.6	0.58	0.
64.6	0.58875	0.
64.6	0.5975	0.
64.6	0.60625	0.
64.6	0.615	0.
64.6	0.62375	-2.3905621051013353
64.6	0.6325	-2.39854446285805
64.6	0.64125	-2.4063595759549328
64.6	0.65	-2.4140126138792075
64.6	0.65875	-2.4215085273735846
64.6	0.6675	-2.4288520602660597
64.6	0.67625	-2.436047760520354
64.6	0.685	-2.443099990567447
64.6	0.69375	-2.4500129369732773
64.6	0.7025	-2.45679061949284
64.6	0.71125	-2.46343689955653
64.6	0.72	-2.4699554882306676
64.6	0.72875	-2.4763499536905726
64.6	0.7375	-2.482623728241327
64.6	0.74625	-2.488780114918482
64.6	0.755	-2.4948222936982978
64.6	0.76375	-2.500753327344719
64.6	0.7725	-2.506576166918121
64.6	0.78125	-2.5122936569688576
64.6	0.79	-2.517908540436858
64.6	0.79875	-2.523423463276869
64.6	0.8075	-2.5288409788274304
64.6	0.81625	-2.5341635519403076
64.6	0.825	-2.5393935628858593
64.6	0.83375	-2.5445333110486406
64.6	0.8425	-2.5495850184265287
64.6	0.85125	-2.554550832945666
64.6	0.86	-2.559432831602633
64.6	0.86875	-2.564233023444473
64.6	0.8775	-2.568953352396395
64.6	0.88625	-2.573595699946361
64.6	0.895	-2.5781618876950496
64.6	0.90375	-2.5826536797791753
64.6	0.9125	-2.587072785175555
64.6	0.92125	-2.591420859892838
64.6	0.93	-2.5956995090573507
64.6	0.93875	-2.5999102888990726
64.6	0.9475	-2.604054708643383
64.6	0.95625	-2.608134232313838
64.6	0.965	-2.612150280450904
64.6	0.97375	-2.6161042317512644
64.6	0.9825	-2.6199974246320195
64.6	0.99125	-2.623831158723831
64.6	1.	-2.6276066962968097
65.3	0.125	0.
65.3	0.13375	0.
65.3	0.1425	0.
65.3	0.15125	0.
65.3	0.16	0.
65.3	0.16875	0.
65.3	0.1775	0.
65.3	0.18625	0.
65.3	0.195	0.
65.3	0.20375	0.
65.3	0.2125	0.
65.3	0.22125	0.
65.3	0.23	0.
65.3	0.23875	0.
65.3	0.2475	0.
65.3	0.25625	0.
65.3	0.265	0.
65.3	0.27375	0.
65.3	0.2825	0.
65.3	0.29125	0.
65.3	0.3	0.
65.3	0.30875	0.
65.3	0.3175	0.
65.3	0.32625	0.
65.3	0.335	0.
65.3	0.34375	0.
65.3	0.3525	0.
65.3	0.36125	0.
65.3	0.37	0.
65.3	0.37875	0.
65.3	0.3875	0.
65.3	0.39625	0.
65.3	0.405	0.
65.3	0.41375	0.
65.3	0.4225	0.
65.3	0.43125	0.
65.3	0.44	0.
65.3	0.44875	0.
65.3	0.4575	0.
65.3	0.46625	0.
65.3	0.475	0.
65.3	0.48375	0.
65.3	0.4925	0.
65.3	0.50125	0.
65.3	0.51	0.
65.3	0.51875	0.
65.3	0.5275	0.
65.3	0.53625	0.
65.3	0.545	0.
65.3	0.55375	0.
65.3	0.5625	0.
65.3	0.57125	0.
65.3	0.58	0.
65.3	0.58875	0.
65.3	0.5975	0.
65.3	0.60625	0.
65.3	0.615	0.
65.3	0.62375	0.
65.3	0.6325	0.
65.3	0.64125	-2.39595822766733
65.3	0.65	-2.4036036636299896
65.3	0.65875	-2.4110921735120794
65.3	0.6675	-2.41842849581155
65.3	0.67625	-2.4256171733287983
65.3	0.685	-2.4326625634921553
65.3	0.69375	-2.4395688480197824
65.3	0.7025	-2.446340041968196
65.3	0.71125	-2.4529800022132733
65.3	0.72	-2.459492435405643
65.3	0.72875	-2.465880905438837
65.3	0.7375	-2.4721488404653296
65.3	0.74625	-2.4782995394927045
65.3	0.755	-2.4843361785895373
65.3	0.76375	-2.49026181672819
65.3	0.7725	-2.496079401289535
65.3	0.78125	-2.501791773252642
65.3	0.79	-2.5074016720906678
65.3	0.79875	-2.5129117403925316
65.3	0.8075	-2.518324528228465
65.3	0.81625	-2.523642497276154
65.3	0.825	-2.5288680247229354
65.3	0.83375	-2.534003406958359
65.3	0.8425	-2.5390508630703845
65.3	0.85125	-2.5440125381575056
65.3	0.86	-2.5488905064682177
65.3	0.86875	-2.553686774378428
65.3	0.8775	-2.5584032832166574
65.3	0.88625	-2.5630419119462045
65.3	0.895	-2.567604479712785
65.3	0.90375	-2.572092748265614
65.3	0.9125	-2.576508424259313
65.3	0.92125	-2.5808531614435646
65.3	0.93	-2.5851285627469496
65.3	0.93875	-2.5893361822610004
65.3	0.9475	-2.593477527130085
65.3	0.95625	-2.597554059352391
65.3	0.965	-2.6015671974969337
65.3	0.97375	-2.605518318341195
65.3	0.9825	-2.6094087584337164
65.3	0.99125	-2.613239815585692
65.3	1.	-2.617012750295363
66.	0.125	0.
66.	0.13375	0.
66.	0.1425	0.
66.	0.15125	0.
66.	0.16	0.
66.	0.16875	0.
66.	0.1775	0.
66.	0.18625	0.
66.	0.195	0.
66.	0.20375	0.
66.	0.2125	0.
66.	0.22125	0.
66.	0.23	0.
66.	0.23875	0.
66.	0.2475	0.
66.	0.25625	0.
66.	0.265	0.
66.	0.27375	0.
66.	0.2825	0.
66.	0.29125	0.
66.	0.3	0.
66.	0.30875	0.
66.	0.3175	0.
66.	0.32625	0.
66.	0.335	0.
66.	0.34375	0.
66.	0.3525	0.
66.	0.36125	0.
66.	0.37	0.
66.	0.37875	0.
66.	0.3875	0.
66.	0.39625	0.
66.	0.405	0.
66.	0.41375	0.
66.	0.4225	0.
66.	0.43125	0.
66.	0.44	0.
66.	0.44875	0.
66.	0.4575	0.
66.	0.46625	0.
66.	0.475	0.
66.	0.48375	0.
66.	0.4925	0.
66.	0.50125	0.
66.	0.51	0.
66.	0.51875	0.
66.	0.5275	0.
66.	0.53625	0.
66.	0.545	0.
66.	0.55375	0.
66.	0.5625	0.
66.	0.57125	0.
66.	0.58	0.
66.	0.58875	0.
66.	0.5975	0.
66.	0.60625	0.
66.	0.615	0.
66.	0.62375	0.
66.	0.6325	0.
66.	0.64125	0.
66.	0.65	0.
66.	0.65875	-2.400267540030809
66.	0.6675	-2.407596455606109
66.	0.67625	-2.414777919243321
66.	0.685	-2.42181628322451
66.	0.69375	-2.4287157242816093
66.	0.7025	-2.435480252639151
66.	0.71125	-2.4421137204897083
66.	0.72	-2.4486198299439605
66.	0.72875	-2.45500214049372
66.	0.7375	-2.4612640760230677
66.	0.74625	-2.467408931399805
66.	0.755	-2.4734398786768126
66.	0.76375	-2.479359972930506
66.	0.7725	-2.485172157761387
66.	0.78125	-2.49087927047973
66.	0.79	-2.4964840469976233
66.	0.79875	-2.5019891264469534
66.	0.8075	-2.507397055541403
66.	0.81625	-2.5127102926991847
66.	0.825	-2.517931211941956
66.	0.83375	-2.523062106584234
66.	0.8425	-2.528105192726558
66.	0.85125	-2.533062612564703
66.	0.86	-2.5379364375263433
66.	0.86875	-2.542728671245766
66.	0.8775	-2.5474412523864776
66.	0.88625	-2.5520760573208725
66.	0.895	-2.556634902675471
66.	0.90375	-2.561119547749685
66.	0.9125	-2.565531696815497
66.	0.92125	-2.5698730013049698
66.	0.93	-2.5741450618920196
66.	0.93875	-2.578349430474475
66.	0.9475	-2.582487612062042
66.	0.95625	-2.586561066575442
66.	0.965	-2.590571210561635
66.	0.97375	-2.5945194188297402
66.	0.9825	-2.5984070260119716
66.	0.99125	-2.6022353280536343
66.	1.	-2.6060055836359757
66.7	0.125	0.
66.7	0.13375	0.
66.7	0.1425	0.
66.7	0.15125	0.
66.7	0.16	0.
66.7	0.16875	0.
66.7	0.1775	0.
66.7	0.18625	0.
66.7	0.195	0.
66.7	0.20375	0.
66.7	0.2125	0.
66.7	0.22125	0.
66.7	0.23	0.
66.7	0.23875	0.
66.7	0.2475	0.
66.7	0.25625	0.
66.7	0.265	0.
66.7	0.27375	0.
66.7	0.2825	0.
66.7	0.29125	0.
66.7	0.3	0.
66.7	0.30875	0.
66.7	0.3175	0.
66.7	0.32625	0.
66.7	0.335	0.
66.7	0.34375	0.
66.7	0.3525	0.
66.7	0.36125	0.
66.7	0.37	0.
66.7	0.37875	0.
66.7	0.3875	0.
66.7	0.39625	0.
66.7	0.405	0.
66.7	0.41375	0.
66.7	0.4225	0.
66.7	0.43125	0.
66.7	0.44	0.
66.7	0.44875	0.
66.7	0.4575	0.
66.7	0.46625	0.
66.7	0.475	0.
66.7	0.48375	0.
66.7	0.4925	0.
66.7	0.50125	0.
66.7	0.51	0.
66.7	0.51875	0.
66.7	0.5275	0.
66.7	0.53625	0.
66.7	0.545	0.
66.7	0.55375	0.
66.7	0.5625	0.
66.7	0.57125	0.
66.7	0.58	0.
66.7	0.58875	0.
66.7	0.5975	0.
66.7	0.60625	0.
66.7	0.615	0.
66.7	0.62375	0.
66.7	0.6325	0.
66.7	0.64125	0.
66.7	0.65	0.
66.7	0.65875	0.
66.7	0.6675	0.
66.7	0.67625	-2.4035335306634042
66.7	0.685	-2.4105646808807775
66.7	0.69375	-2.417457095680612
66.7	0.7025	-2.4242147803188008
66.7	0.71125	-2.430841582172824
66.7	0.72	-2.4373411986862705
66.7	0.72875	-2.44371718482655
66.7	0.7375	-2.4499729600909257
66.7	0.74625	-2.456111815093074
66.7	0.755	-2.462136917759752
66.7	0.76375	-2.468051319164743
66.7	0.7725	-2.473857959025089
66.7	0.78125	-2.4795596708826206
66.7	0.79	-2.485159186992018
66.7	0.79875	-2.4906591429349625
66.7	0.8075	-2.496062081978461
66.7	0.81625	-2.5013704591940464
66.7	0.825	-2.5065866453533006
66.7	0.83375	-2.5117129306140047
66.7	0.8425	-2.5167515280101678
66.7	0.85125	-2.5217045767582285
66.7	0.86	-2.526574145390814
66.7	0.86875	-2.5313622347286726
66.7	0.8775	-2.5360707807005967
66.7	0.88625	-2.5407016570205077
66.7	0.895	-2.5452566777302152
66.7	0.90375	-2.5497375996157903
66.7	0.9125	-2.554146124504947
66.7	0.92125	-2.5584839014523344
66.7	0.93	-2.5627525288191753
66.7	0.93875	-2.566953556253273
66.7	0.9475	-2.5710884865749954
66.7	0.95625	-2.5751587775745053
66.7	0.965	-2.5791658437251446
66.7	0.97375	-2.583111057817584
66.7	0.9825	-2.586995752519049
66.7	0.99125	-2.5908212218616695
66.7	1.	-2.5945887226637394
67.4	0.125	0.
67.4	0.13375	0.
67.4	0.1425	0.
67.4	0.15125	0.
67.4	0.16	0.
67.4	0.16875	0.
67.4	0.1775	0.
67.4	0.18625	0.
67.4	0.195	0.
67.4	0.20375	0.
67.4	0.2125	0.
67.4	0.22125	0.
67.4	0.23	0.
67.4	0.23875	0.
67.4	0.2475	0.
67.4	0.25625	0.
67.4	0.265	0.
67.4	0.27375	0.
67.4	0.2825	0.
67.4	0.29125	0.
67.4	0.3	0.
67.4	0.30875	0.
67.4	0.3175	0.
67.4	0.32625	0.
67.4	0.335	0.
67.4	0.34375	0.
67.4	0.3525	0.
67.4	0.36125	0.
67.4	0.37	0.
67.4	0.37875	0.
67.4	0.3875	0.
67.4	0.39625	0.
67.4	0.405	0.
67.4	0.41375	0.
67.4	0.4225	0.
67.4	0.43125	0.
67.4	0.44	0.
67.4	0.44875	0.
67.4	0.4575	0.
67.4	0.46625	0.
67.4	0.475	0.
67.4	0.48375	0.
67.4	0.4925	0.
67.4	0.50125	0.
67.4	0.51	0.
67.4	0.51875	0.
67.4	0.5275	0.
67.4	0.53625	0.
67.4	0.545	0.
67.4	0.55375	0.
67.4	0.5625	0.
67.4	0.57125	0.
67.4	0.58	0.
67.4	0.58875	0.
67.4	0.5975	0.
67.4	0.60625	0.
67.4	0.615	0.
67.4	0.62375	0.
67.4	0.6325	0.
67.4	0.64125	0.
67.4	0.65	0.
67.4	0.65875	0.
67.4	0.6675	0.
67.4	0.67625	0.
67.4	0.685	0.
67.4	0.69375	-2.405796746008625
67.4	0.7025	-2.412547407794361
67.4	0.71125	-2.419167369129738
67.4	0.72	-2.4256603226611455
67.4	0.72875	-2.43202981870606
67.4	0.7375	-2.4382792722537823
67.4	0.74625	-2.444411969546918
67.4	0.755	-2.450431074273172
67.4	0.76375	-2.456339633394623
67.4	0.7725	-2.4621405826394662
67.4	0.78125	-2.4678367516792465
67.4	0.79	-2.4734308690127835
67.4	0.79875	-2.47892556657636
67.4	0.8075	-2.4843233840982384
67.4	0.81625	-2.489626773214201
67.4	0.825	-2.494838101359565
67.4	0.83375	-2.4999596554519514
67.4	0.8425	-2.504993645378077
67.4	0.85125	-2.5099422072968314
67.4	0.86	-2.5148074067700454
67.4	0.86875	-2.5195912417315363
67.4	0.8775	-2.5242956453042624
67.4	0.88625	-2.5289224884747417
67.4	0.895	-2.5334735826332455
67.4	0.90375	-2.537950681987705
67.4	0.9125	-2.542355485858714
67.4	0.92125	-2.5466896408625366
67.4	0.93	-2.5509547429885453
67.4	0.93875	-2.5551523395771025
67.4	0.9475	-2.5592839312035087
67.4	0.95625	-2.5633509734732587
67.4	0.965	-2.567354878733533
67.4	0.97375	-2.5712970177055205
67.4	0.9825	-2.5751787210418815
67.4	0.99125	-2.579001280813398
67.4	1.	-2.582765951928602
68.1	0.125	0.
68.1	0.13375	0.
68.1	0.1425	0.
68.1	0.15125	0.
68.1	0.16	0.
68.1	0.16875	0.
68.1	0.1775	0.
68.1	0.18625	0.
68.1	0.195	0.
68.1	0.20375	0.
68.1	0.2125	0.
68.1	0.22125	0.
68.1	0.23	0.
68.1	0.23875	0.
68.1	0.2475	0.
68.1	0.25625	0.
68.1	0.265	0.
68.1	0.27375	0.
68.1	0.2825	0.
68.1	0.29125	0.
68.1	0.3	0.
68.1	0.30875	0.
68.1	0.3175	0.
68.1	0.32625	0.
68.1	0.335	0.
68.1	0.34375	0.
68.1	0.3525	0.
68.1	0.36125	0.
68.1	0.37	0.
68.1	0.37875	0.
68.1	0.3875	0.
68.1	0.39625	0.
68.1	0.405	0.
68.1	0.41375	0.
68.1	0.4225	0.
68.1	0.43125	0.
68.1	0.44	0.
68.1	0.44875	0.
68.1	0.4575	0.
68.1	0.46625	0.
68.1	0.475	0.
68.1	0.48375	0.
68.1	0.4925	0.
68.1	0.50125	0.
68.1	0.51	0.
68.1	0.51875	0.
68.1	0.5275	0.
68.1	0.53625	0.
68.1	0.545	0.
68.1	0.55375	0.
68.1	0.5625	0.
68.1	0.57125	0.
68.1	0.58	0.
68.1	0.58875	0.
68.1	0.5975	0.
68.1	0.60625	0.
68.1	0.615	0.
68.1	0.62375	0.
68.1	0.6325	0.
68.1	0.64125	0.
68.1	0.65	0.
68.1	0.65875	0.
68.1	0.6675	0.
68.1	0.67625	0.
68.1	0.685	0.
68.1	0.69375	0.
68.1	0.7025	0.
68.1	0.71125	-2.4070951113743595
68.1	0.72	-2.4135812311451375
68.1	0.72875	-2.419944070751912
68.1	0.7375	-2.4261870405520694
68.1	0.74625	-2.432313422297509
68.1	0.755	-2.438326375321384
68.1	0.76375	-2.444228942362526
68.1	0.7725	-2.4500240550525403
68.1	0.78125	-2.455714539088575
68.1	0.79	-2.4613031191129684
68.1	0.79875	-2.466792423319326
68.1	0.8075	-2.472184987803098
68.1	0.81625	-2.4774832606733277
68.1	0.825	-2.482689605941034
68.1	0.83375	-2.487806307198488
68.1	0.8425	-2.492835571102646
68.1	0.85125	-2.497779530675006
68.1	0.86	-2.5026402484292776
68.1	0.86875	-2.5074197193374426
68.1	0.8775	-2.5121198736440546
68.1	0.88625	-2.5167425795378957
68.1	0.895	-2.521289645689524
68.1	0.90375	-2.5257628236626304
68.1	0.9125	-2.5301638102065893
68.1	0.92125	-2.5344942494371066
68.1	0.93	-2.5387557349113807
68.1	0.93875	-2.5429498116038034
68.1	0.9475	-2.547077977787794
68.1	0.95625	-2.55114168682903
68.1	0.965	-2.555142348894982
68.1	0.97375	-2.5590813325853525
68.1	0.9825	-2.5629599664877225
68.1	0.99125	-2.566779540662454
68.1	1.	-2.5705413080606245
68.8	0.125	0.
68.8	0.13375	0.
68.8	0.1425	0.
68.8	0.15125	0.
68.8	0.16	0.
68.8	0.16875	0.
68.8	0.1775	0.
68.8	0.18625	0.
68.8	0.195	0.
68.8	0.20375	0.
68.8	0.2125	0.
68.8	0.22125	0.
68.8	0.23	0.
68.8	0.23875	0.
68.8	0.2475	0.
68.8	0.25625	0.
68.8	0.265	0.
68.8	0.27375	0.
68.8	0.2825	0.
68.8	0.29125	0.
68.8	0.3	0.
68.8	0.30875	0.
68.8	0.3175	0.
68.8	0.32625	0.
68.8	0.335	0.
68.8	0.34375	0.
68.8	0.3525	0.
68.8	0.36125	0.
68.8	0.37	0.
68.8	0.37875	0.
68.8	0.3875	0.
68.8	0.39625	0.
68.8	0.405	0.
68.8	0.41375	0.
68.8	0.4225	0.
68.8	0.43125	0.
68.8	0.44	0.
68.8	0.44875	0.
68.8	0.4575	0.
68.8	0.46625	0.
68.8	0.475	0.
68.8	0.48375	0.
68.8	0.4925	0.
68.8	0.50125	0.
68.8	0.51	0.
68.8	0.51875	0.
68.8	0.5275	0.
68.8	0.53625	0.
68.8	0.545	0.
68.8	0.55375	0.
68.8	0.5625	0.
68.8	0.57125	0.
68.8	0.58	0.
68.8	0.58875	0.
68.8	0.5975	0.
68.8	0.60625	0.
68.8	0.615	0.
68.8	0.62375	0.
68.8	0.6325	0.
68.8	0.64125	0.
68.8	0.65	0.
68.8	0.65875	0.
68.8	0.6675	0.
68.8	0.67625	0.
68.8	0.685	0.
68.8	0.69375	0.
68.8	0.7025	0.
68.8	0.71125	0.
68.8	0.72	0.
68.8	0.72875	-2.407464210655868
68.8	0.7375	-2.413700534195582
68.8	0.74625	-2.419820442149305
68.8	0.755	-2.4258270893774836
68.8	0.76375	-2.431723514281622
68.8	0.7725	-2.4375126442865542
68.8	0.78125	-2.443197301008591
68.8	0.79	-2.4487802051307295
68.8	0.79875	-2.454263981004478
68.8	0.8075	-2.4596511609963465
68.8	0.81625	-2.4649441895956783
68.8	0.825	-2.470145427299265
68.8	0.83375	-2.475257154287014
68.8	0.8425	-2.480281573901909
68.8	0.85125	-2.4852208159465317
68.8	0.86	-2.490076939807528
68.8	0.86875	-2.494851937418593
68.8	0.8775	-2.4995477360718055
68.8	0.88625	-2.504166201086443
68.8	0.895	-2.5087091383437934
68.8	0.90375	-2.5131782966958744
68.8	0.9125	-2.51757537025546
68.8	0.92125	-2.521902000574285
68.8	0.93	-2.5261597787158654
68.8	0.93875	-2.5303502472289385
68.8	0.9475	-2.5344749020271253
68.8	0.95625	-2.538535194180069
68.8	0.965	-2.5425325316209513
68.8	0.97375	-2.54646828077499
68.8	0.9825	-2.550343768113215
68.8	0.99125	-2.5541602816355646
68.8	1.	-2.5579190722870835
69.5	0.125	0.
69.5	0.13375	0.
69.5	0.1425	0.
69.5	0.15125	0.
69.5	0.16	0.
69.5	0.16875	0.
69.5	0.1775	0.
69.5	0.18625	0.
69.5	0.195	0.
69.5	0.20375	0.
69.5	0.2125	0.
69.5	0.22125	0.
69.5	0.23	0.
69.5	0.23875	0.
69.5	0.2475	0.
69.5	0.25625	0.
69.5	0.265	0.
69.5	0.27375	0.
69.5	0.2825	0.
69.5	0.29125	0.
69.5	0.3	0.
69.5	0.30875	0.
69.5	0.3175	0.
69.5	0.32625	0.
69.5	0.335	0.
69.5	0.34375	0.
69.5	0.3525	0.
69.5	0.36125	0.
69.5	0.37	0.
69.5	0.37875	0.
69.5	0.3875	0.
69.5	0.39625	0.
69.5	0.405	0.
69.5	0.41375	0.
69.5	0.4225	0.
69.5	0.43125	0.
69.5	0.44	0.
69.5	0.44875	0.
69.5	0.4575	0.
69.5	0.46625	0.
69.5	0.475	0.
69.5	0.48375	0.
69.5	0.4925	0.
69.5	0.50125	0.
69.5	0.51	0.
69.5	0.51875	0.
69.5	0.5275	0.
69.5	0.53625	0.
69.5	0.545	0.
69.5	0.55375	0.
69.5	0.5625	0.
69.5	0.57125	0.
69.5	0.58	0.
69.5	0.58875	0.
69.5	0.5975	0.
69.5	0.60625	0.
69.5	0.615	0.
69.5	0.62375	0.
69.5	0.6325	0.
69.5	0.64125	0.
69.5	0.65	0.
69.5	0.65875	0.
69.5	0.6675	0.
69.5	0.67625	0.
69.5	0.685	0.
69.5	0.69375	0.
69.5	0.7025	0.
69.5	0.71125	0.
69.5	0.72	0.
69.5	0.72875	0.
69.5	0.7375	0.
69.5	0.74625	-2.406937530644204
69.5	0.755	-2.4129377177444824
69.5	0.76375	-2.418827850289039
69.5	0.7725	-2.4246108513832487
69.5	0.78125	-2.4302895384537395
69.5	0.79	-2.435866628119008
69.5	0.79875	-2.441344740786833
69.5	0.8075	-2.4467264049965425
69.5	0.81625	-2.4520140615227826
69.5	0.825	-2.457210067256243
69.5	0.83375	-2.462316698875582
69.5	0.8425	-2.4673361563237988
69.5	0.85125	-2.4722705661013076
69.5	0.86	-2.4771219843870913
69.5	0.86875	-2.481892399998506
69.5	0.8775	-2.4865837371995556
69.5	0.88625	-2.4911978583667684
69.5	0.895	-2.495736566521181
69.5	0.90375	-2.5002016077343443
69.5	0.9125	-2.5045946734157303
69.5	0.92125	-2.508917402488425
69.5	0.93	-2.5131713834595293
69.5	0.93875	-2.5173581563912686
69.5	0.9475	-2.5214792147784135
69.5	0.95625	-2.525536007337261
69.5	0.965	-2.529529939711071
69.5	0.97375	-2.53346237609656
69.5	0.9825	-2.537334640795751
69.5	0.99125	-2.5411480196972103
69.5	1.	-2.5449037616904504
70.2	0.125	0.
70.2	0.13375	0.
70.2	0.1425	0.
70.2	0.15125	0.
70.2	0.16	0.
70.2	0.16875	0.
70.2	0.1775	0.
70.2	0.18625	0.
70.2	0.195	0.
70.2	0.20375	0.
70.2	0.2125	0.
70.2	0.22125	0.
70.2	0.23	0.
70.2	0.23875	0.
70.2	0.2475	0.
70.2	0.25625	0.
70.2	0.265	0.
70.2	0.27375	0.
70.2	0.2825	0.
70.2	0.29125	0.
70.2	0.3	0.
70.2	0.30875	0.
70.2	0.3175	0.
70.2	0.32625	0.
70.2	0.335	0.
70.2	0.34375	0.
70.2	0.3525	0.
70.2	0.36125	0.
70.2	0.37	0.
70.2	0.37875	0.
70.2	0.3875	0.
70.2	0.39625	0.
70.2	0.405	0.
70.2	0.41375	0.
70.2	0.4225	0.
70.2	0.43125	0.
70.2	0.44	0.
70.2	0.44875	0.
70.2	0.4575	0.
70.2	0.46625	0.
70.2	0.475	0.
70.2	0.48375	0.
70.2	0.4925	0.
70.2	0.50125	0.
70.2	0.51	0.
70.2	0.51875	0.
70.2	0.5275	0.
70.2	0.53625	0.
70.2	0.545	0.
70.2	0.55375	0.
70.2	0.5625	0.
70.2	0.57125	0.
70.2	0.58	0.
70.2	0.58875	0.
70.2	0.5975	0.
70.2	0.60625	0.
70.2	0.615	0.
70.2	0.62375	0.
70.2	0.6325	0.
70.2	0.64125	0.
70.2	0.65	0.
70.2	0.65875	0.
70.2	0.6675	0.
70.2	0.67625	0.
70.2	0.685	0.
70.2	0.69375	0.
70.2	0.7025	0.
70.2	0.71125	0.
70.2	0.72	0.
70.2	0.72875	0.
70.2	0.7375	0.
70.2	0.74625	0.
70.2	0.755	0.
70.2	0.76375	-2.405546674765355
70.2	0.7725	-2.411323400714755
70.2	0.78125	-2.4169959758572888
70.2	0.79	-2.422567112639419
70.2	0.79875	-2.4280394274212944
70.2	0.8075	-2.433415444814635
70.2	0.81625	-2.438697601782308
70.2	0.825	-2.443888251515016
70.2	0.83375	-2.4489896670993594
70.2	0.8425	-2.4540040449904934
70.2	0.85125	-2.458933508301638
70.2	0.86	-2.4637801099218093
70.2	0.86875	-2.468545835472332
70.2	0.8775	-2.4732326061119596
70.2	0.88625	-2.4778422811997105
70.2	0.895	-2.482376660823936
70.2	0.90375	-2.486837488205517
70.2	0.9125	-2.4912264519825746
70.2	0.92125	-2.4955451883835695
70.2	0.93	-2.499795283295202
70.2	0.93875	-2.5039782742311205
70.2	0.9475	-2.508095652207032
70.2	0.95625	-2.5121488635274534
70.2	0.965	-2.5161393114890083
70.2	0.97375	-2.520068358004855
70.2	0.9825	-2.5239373251545487
70.2	0.99125	-2.527747496663359
70.2	1.	-2.531500119314836
70.9	0.125	0.
70.9	0.13375	0.
70.9	0.1425	0.
70.9	0.15125	0.
70.9	0.16	0.
70.9	0.16875	0.
70.9	0.1775	0.
70.9	0.18625	0.
70.9	0.195	0.
70.9	0.20375	0.
70.9	0.2125	0.
70.9	0.22125	0.
70.9	0.23	0.
70.9	0.23875	0.
70.9	0.2475	0.
70.9	0.25625	0.
70.9	0.265	0.
70.9	0.27375	0.
70.9	0.2825	0.
70.9	0.29125	0.
70.9	0.3	0.
70.9	0.30875	0.
70.9	0.3175	0.
70.9	0.32625	0.
70.9	0.335	0.
70.9	0.34375	0.
70.9	0.3525	0.
70.9	0.36125	0.
70.9	0.37	0.
70.9	0.37875	0.
70.9	0.3875	0.
70.9	0.39625	0.
70.9	0.405	0.
70.9	0.41375	0.
70.9	0.4225	0.
70.9	0.43125	0.
70.9	0.44	0.
70.9	0.44875	0.
70.9	0.4575	0.
70.9	0.46625	0.
70.9	0.475	0.
70.9	0.48375	0.
70.9	0.4925	0.
70.9	0.50125	0.
70.9	0.51	0.
70.9	0.51875	0.
70.9	0.5275	0.
70.9	0.53625	0.
70.9	0.545	0.
70.9	0.55375	0.
70.9	0.5625	0.
70.9	0.57125	0.
70.9	0.58	0.
70.9	0.58875	0.
70.9	0.5975	0.
70.9	0.60625	0.
70.9	0.615	0.
70.9	0.62375	0.
70.9	0.6325	0.
70.9	0.64125	0.
70.9	0.65	0.
70.9	0.65875	0.
70.9	0.6675	0.
70.9	0.67625	0.
70.9	0.685	0.
70.9	0.69375	0.
70.9	0.7025	0.
70.9	0.71125	0.
70.9	0.72	0.
70.9	0.72875	0.
70.9	0.7375	0.
70.9	0.74625	0.
70.9	0.755	0.
70.9	0.76375	0.
70.9	0.7725	0.
70.9	0.78125	-2.4033215503509378
70.9	0.79	-2.4088865960327954
70.9	0.79875	-2.4143529785241893
70.9	0.8075	-2.4197232184065673
70.9	0.81625	-2.4249997487317807
70.9	0.825	-2.430184918894601
70.9	0.83375	-2.4352809982967787
70.9	0.8425	-2.440290179815867
70.9	0.85125	-2.4452145830910412
70.9	0.86	-2.450056257637291
70.9	0.86875	-2.45481718579854
70.9	0.8775	-2.459499285549494
70.9	0.88625	-2.4641044131553453
70.9	0.895	-2.4686343656978273
70.9	0.90375	-2.4730908834755114
70.9	0.9125	-2.477475652285735
70.9	0.92125	-2.4817903055950183
70.9	0.93	-2.486036426604393
70.9	0.93875	-2.490215550215632
70.9	0.9475	-2.4943291649039687
70.9	0.95625	-2.4983787145025618
70.9	0.965	-2.502365599903575
70.9	0.97375	-2.506291180680483
70.9	0.9825	-2.510156776635879
70.9	0.99125	-2.5139636692788265
70.9	1.	-2.5177131032355153
71.6	0.125	0.
71.6	0.13375	0.
71.6	0.1425	0.
71.6	0.15125	0.
71.6	0.16	0.
71.6	0.16875	0.
71.6	0.1775	0.
71.6	0.18625	0.
71.6	0.195	0.
71.6	0.20375	0.
71.6	0.2125	0.
71.6	0.22125	0.
71.6	0.23	0.
71.6	0.23875	0.
71.6	0.2475	0.
71.6	0.25625	0.
71.6	0.265	0.
71.6	0.27375	0.
71.6	0.2825	0.
71.6	0.29125	0.
71.6	0.3	0.
71.6	0.30875	0.
71.6	0.3175	0.
71.6	0.32625	0.
71.6	0.335	0.
71.6	0.34375	0.
71.6	0.3525	0.
71.6	0.36125	0.
71.6	0.37	0.
71.6	0.37875	0.
71.6	0.3875	0.
71.6	0.39625	0.
71.6	0.405	0.
71.6	0.41375	0.
71.6	0.4225	0.
71.6	0.43125	0.
71.6	0.44	0.
71.6	0.44875	0.
71.6	0.4575	0.
71.6	0.46625	0.
71.6	0.475	0.
71.6	0.48375	0.
71.6	0.4925	0.
71.6	0.50125	0.
71.6	0.51	0.
71.6	0.51875	0.
71.6	0.5275	0.
71.6	0.53625	0.
71.6	0.545	0.
71.6	0.55375	0.
71.6	0.5625	0.
71.6	0.57125	0.
71.6	0.58	0.
71.6	0.58875	0.
71.6	0.5975	0.
71.6	0.60625	0.
71.6	0.615	0.
71.6	0.62375	0.
71.6	0.6325	0.
71.6	0.64125	0.
71.6	0.65	0.
71.6	0.65875	0.
71.6	0.6675	0.
71.6	0.67625	0.
71.6	0.685	0.
71.6	0.69375	0.
71.6	0.7025	0.
71.6	0.71125	0.
71.6	0.72	0.
71.6	0.72875	0.
71.6	0.7375	0.
71.6	0.74625	0.
71.6	0.755	0.
71.6	0.76375	0.
71.6	0.7725	0.
71.6	0.78125	0.
71.6	0.79	0.
71.6	0.79875	-2.400290532928671
71.6	0.8075	-2.4056548650192373
71.6	0.81625	-2.4109256420951763
71.6	0.825	-2.4161052096572604
71.6	0.83375	-2.4211958333275683
71.6	0.8425	-2.4261997023143365
71.6	0.85125	-2.431118932693968
71.6	0.86	-2.4359555705215716
71.6	0.86875	-2.440711594780563
71.6	0.8775	-2.445388920181144
71.6	0.88625	-2.4499893998167694
71.6	0.895	-2.4545148276870843
71.6	0.90375	-2.4589669410952335
71.6	0.9125	-2.463347422926914
71.6	0.92125	-2.467657903818029
71.6	0.93	-2.4718999642173545
71.6	0.93875	-2.4760751363502145
71.6	0.9475	-2.4801849060887458
71.6	0.95625	-2.4842307147339873
71.6	0.965	-2.488213960714688
71.6	0.97375	-2.4921360012074163
71.6	0.9825	-2.4959981536822617
71.6	0.99125	-2.499801697378145
71.6	1.	-2.5035478747115207
72.3	0.125	0.
72.3	0.13375	0.
72.3	0.1425	0.
72.3	0.15125	0.
72.3	0.16	0.
72.3	0.16875	0.
72.3	0.1775	0.
72.3	0.18625	0.
72.3	0.195	0.
72.3	0.20375	0.
72.3	0.2125	0.
72.3	0.22125	0.
72.3	0.23	0.
72.3	0.23875	0.
72.3	0.2475	0.
72.3	0.25625	0.
72.3	0.265	0.
72.3	0.27375	0.
72.3	0.2825	0.
72.3	0.29125	0.
72.3	0.3	0.
72.3	0.30875	0.
72.3	0.3175	0.
72.3	0.32625	0.
72.3	0.335	0.
72.3	0.34375	0.
72.3	0.3525	0.
72.3	0.36125	0.
72.3	0.37	0.
72.3	0.37875	0.
72.3	0.3875	0.
72.3	0.39625	0.
72.3	0.405	0.
72.3	0.41375	0.
72.3	0.4225	0.
72.3	0.43125	0.
72.3	0.44	0.
72.3	0.44875	0.
72.3	0.4575	0.
72.3	0.46625	0.
72.3	0.475	0.
72.3	0.48375	0.
72.3	0.4925	0.
72.3	0.50125	0.
72.3	0.51	0.
72.3	0.51875	0.
72.3	0.5275	0.
72.3	0.53625	0.
72.3	0.545	0.
72.3	0.55375	0.
72.3	0.5625	0.
72.3	0.57125	0.
72.3	0.58	0.
72.3	0.58875	0.
72.3	0.5975	0.
72.3	0.60625	0.
72.3	0.615	0.
72.3	0.62375	0.
72.3	0.6325	0.
72.3	0.64125	0.
72.3	0.65	0.
72.3	0.65875	0.
72.3	0.6675	0.
72.3	0.67625	0.
72.3	0.685	0.
72.3	0.69375	0.
72.3	0.7025	0.
72.3	0.71125	0.
72.3	0.72	0.
72.3	0.72875	0.
72.3	0.7375	0.
72.3	0.74625	0.
72.3	0.755	0.
72.3	0.76375	0.
72.3	0.7725	0.
72.3	0.78125	0.
72.3	0.79	0.
72.3	0.79875	0.
72.3	0.8075	0.
72.3	0.81625	-2.3964806105140477
72.3	0.825	-2.4016544530499355
72.3	0.83375	-2.4067395021045463
72.3	0.8425	-2.411737943123078
72.3	0.85125	-2.4166518885285106
72.3	0.86	-2.4214833808283602
72.3	0.86875	-2.426234395560656
72.3	0.8775	-2.4309068440889323
72.3	0.88625	-2.435502576255351
72.3	0.895	-2.4400233829004243
72.3	0.90375	-2.4444709982572377
72.3	0.9125	-2.4488471022275324
72.3	0.92125	-2.4531533225465094
72.3	0.93	-2.457391236842755
72.3	0.93875	-2.461562374599276
72.3	0.9475	-2.4656682190212282
72.3	0.95625	-2.469710208815568
72.3	0.965	-2.47368973988751
72.3	0.97375	-2.4776081669583783
72.3	0.9825	-2.481466805109126
72.3	0.99125	-2.4852669312535602
72.3	1.	-2.489009785545018
73.	0.125	0.
73.	0.13375	0.
73.	0.1425	0.
73.	0.15125	0.
73.	0.16	0.
73.	0.16875	0.
73.	0.1775	0.
73.	0.18625	0.
73.	0.195	0.
73.	0.20375	0.
73.	0.2125	0.
73.	0.22125	0.
73.	0.23	0.
73.	0.23875	0.
73.	0.2475	0.
73.	0.25625	0.
73.	0.265	0.
73.	0.27375	0.
73.	0.2825	0.
73.	0.29125	0.
73.	0.3	0.
73.	0.30875	0.
73.	0.3175	0.
73.	0.32625	0.
73.	0.335	0.
73.	0.34375	0.
73.	0.3525	0.
73.	0.36125	0.
73.	0.37	0.
73.	0.37875	0.
73.	0.3875	0.
73.	0.39625	0.
73.	0.405	0.
73.	0.41375	0.
73.	0.4225	0.
73.	0.43125	0.
73.	0.44	0.
73.	0.44875	0.
73.	0.4575	0.
73.	0.46625	0.
73.	0.475	0.
73.	0.48375	0.
73.	0.4925	0.
73.	0.50125	0.
73.	0.51	0.
73.	0.51875	0.
73.	0.5275	0.
73.	0.53625	0.
73.	0.545	0.
73.	0.55375	0.
73.	0.5625	0.
73.	0.57125	0.
73.	0.58	0.
73.	0.58875	0.
73.	0.5975	0.
73.	0.60625	0.
73.	0.615	0.
73.	0.62375	0.
73.	0.6325	0.
73.	0.64125	0.
73.	0.65	0.
73.	0.65875	0.
73.	0.6675	0.
73.	0.67625	0.
73.	0.685	0.
73.	0.69375	0.
73.	0.7025	0.
73.	0.71125	0.
73.	0.72	0.
73.	0.72875	0.
73.	0.7375	0.
73.	0.74625	0.
73.	0.755	0.
73.	0.76375	0.
73.	0.7725	0.
73.	0.78125	0.
73.	0.79	0.
73.	0.79875	0.
73.	0.8075	0.
73.	0.81625	0.
73.	0.825	0.
73.	0.83375	-2.391917510463096
73.	0.8425	-2.3969104088616446
73.	0.85125	-2.401818958056216
73.	0.86	-2.4066451969171245
73.	0.86875	-2.4113910974503057
73.	0.8775	-2.4160585675887103
73.	0.88625	-2.4206494538419685
73.	0.895	-2.425165543812794
73.	0.90375	-2.429608568588024
73.	0.9125	-2.433980205011634
73.	0.92125	-2.4382820778465994
73.	0.93	-2.4425157618319933
73.	0.93875	-2.4466827836413025
73.	0.9475	-2.4507846237475386
73.	0.95625	-2.454822718200373
73.	0.965	-2.458798460320175
73.	0.97375	-2.4627132023135343
73.	0.9825	-2.466568256814537
73.	0.99125	-2.470364898355831
73.	1.	-2.474104364773227
73.7	0.125	0.
73.7	0.13375	0.
73.7	0.1425	0.
73.7	0.15125	0.
73.7	0.16	0.
73.7	0.16875	0.
73.7	0.1775	0.
73.7	0.18625	0.
73.7	0.195	0.
73.7	0.20375	0.
73.7	0.2125	0.
73.7	0.22125	0.
73.7	0.23	0.
73.7	0.23875	0.
73.7	0.2475	0.
73.7	0.25625	0.
73.7	0.265	0.
73.7	0.27375	0.
73.7	0.2825	0.
73.7	0.29125	0.
73.7	0.3	0.
73.7	0.30875	0.
73.7	0.3175	0.
73.7	0.32625	0.
73.7	0.335	0.
73.7	0.34375	0.
73.7	0.3525	0.
73.7	0.36125	0.
73.7	0.37	0.
73.7	0.37875	0.
73.7	0.3875	0.
73.7	0.39625	0.
73.7	0.405	0.
73.7	0.41375	0.
73.7	0.4225	0.
73.7	0.43125	0.
73.7	0.44	0.
73.7	0.44875	0.
73.7	0.4575	0.
73.7	0.46625	0.
73.7	0.475	0.
73.7	0.48375	0.
73.7	0.4925	0.
73.7	0.50125	0.
73.7	0.51	0.
73.7	0.51875	0.
73.7	0.5275	0.
73.7	0.53625	0.
73.7	0.545	0.
73.7	0.55375	0.
73.7	0.5625	0.
73.7	0.57125	0.
73.7	0.58	0.
73.7	0.58875	0.
73.7	0.5975	0.
73.7	0.60625	0.
73.7	0.615	0.
73.7	0.62375	0.
73.7	0.6325	0.
73.7	0.64125	0.
73.7	0.65	0.
73.7	0.65875	0.
73.7	0.6675	0.
73.7	0.67625	0.
73.7	0.685	0.
73.7	0.69375	0.
73.7	0.7025	0.
73.7	0.71125	0.
73.7	0.72	0.
73.7	0.72875	0.
73.7	0.7375	0.
73.7	0.74625	0.
73.7	0.755	0.
73.7	0.76375	0.
73.7	0.7725	0.
73.7	0.78125	0.
73.7	0.79	0.
73.7	0.79875	0.
73.7	0.8075	0.
73.7	0.81625	0.
73.7	0.825	0.
73.7	0.83375	0.
73.7	0.8425	0.
73.7	0.85125	-2.3866258110935794
73.7	0.86	-2.3914466895546584
73.7	0.86875	-2.3961873722219407
73.7	0.8775	-2.400849763512073
73.7	0.88625	-2.405435706519187
73.7	0.895	-2.4099469855278723
73.7	0.90375	-2.4143853284009285
73.7	0.9125	-2.4187524088492176
73.7	0.92125	-2.423049848590491
73.7	0.93	-2.4272792194035664
73.7	0.93875	-2.431442045083838
73.7	0.9475	-2.435539803305692
73.7	0.95625	-2.439573927397046
73.7	0.965	-2.443545808030893
73.7	0.97375	-2.4474567948384216
73.7	0.9825	-2.4513081979479834
73.7	0.99125	-2.455101289453932
73.7	1.	-2.4588373048190864
74.4	0.125	0.
74.4	0.13375	0.
74.4	0.1425	0.
74.4	0.15125	0.
74.4	0.16	0.
74.4	0.16875	0.
74.4	0.1775	0.
74.4	0.18625	0.
74.4	0.195	0.
74.4	0.20375	0.
74.4	0.2125	0.
74.4	0.22125	0.
74.4	0.23	0.
74.4	0.23875	0.
74.4	0.2475	0.
74.4	0.25625	0.
74.4	0.265	0.
74.4	0.27375	0.
74.4	0.2825	0.
74.4	0.29125	0.
74.4	0.3	0.
74.4	0.30875	0.
74.4	0.3175	0.
74.4	0.32625	0.
74.4	0.335	0.
74.4	0.34375	0.
74.4	0.3525	0.
74.4	0.36125	0.
74.4	0.37	0.
74.4	0.37875	0.
74.4	0.3875	0.
74.4	0.39625	0.
74.4	0.405	0.
74.4	0.41375	0.
74.4	0.4225	0.
74.4	0.43125	0.
74.4	0.44	0.
74.4	0.44875	0.
74.4	0.4575	0.
74.4	0.46625	0.
74.4	0.475	0.
74.4	0.48375	0.
74.4	0.4925	0.
74.4	0.50125	0.
74.4	0.51	0.
74.4	0.51875	0.
74.4	0.5275	0.
74.4	0.53625	0.
74.4	0.545	0.
74.4	0.55375	0.
74.4	0.5625	0.
74.4	0.57125	0.
74.4	0.58	0.
74.4	0.58875	0.
74.4	0.5975	0.
74.4	0.60625	0.
74.4	0.615	0.
74.4	0.62375	0.
74.4	0.6325	0.
74.4	0.64125	0.
74.4	0.65	0.
74.4	0.65875	0.
74.4	0.6675	0.
74.4	0.67625	0.
74.4	0.685	0.
74.4	0.69375	0.
74.4	0.7025	0.
74.4	0.71125	0.
74.4	0.72	0.
74.4	0.72875	0.
74.4	0.7375	0.
74.4	0.74625	0.
74.4	0.755	0.
74.4	0.76375	0.
74.4	0.7725	0.
74.4	0.78125	0.
74.4	0.79	0.
74.4	0.79875	0.
74.4	0.8075	0.
74.4	0.81625	0.
74.4	0.825	0.
74.4	0.83375	0.
74.4	0.8425	0.
74.4	0.85125	0.
74.4	0.86	0.
74.4	0.86875	-2.3806290399856405
74.4	0.8775	-2.385286253073185
74.4	0.88625	-2.389867156658263
74.4	0.895	-2.3943735316253085
74.4	0.90375	-2.398807102533655
74.4	0.9125	-2.4031695398841295
74.4	0.92125	-2.407462462274742
74.4	0.93	-2.4116874384518536
74.4	0.93875	-2.4158459892627935
74.4	0.9475	-2.4199395895154905
74.4	0.95625	-2.4239696697503397
74.4	0.965	-2.427937617929175
74.4	0.97375	-2.431844781045912
74.4	0.9825	-2.4356924666631374
74.4	0.99125	-2.4394819443786577
74.4	1.	-2.4432144472257527
75.1	0.125	0.
75.1	0.13375	0.
75.1	0.1425	0.
75.1	0.15125	0.
75.1	0.16	0.
75.1	0.16875	0.
75.1	0.1775	0.
75.1	0.18625	0.
75.1	0.195	0.
75.1	0.20375	0.
75.1	0.2125	0.
75.1	0.22125	0.
75.1	0.23	0.
75.1	0.23875	0.
75.1	0.2475	0.
75.1	0.25625	0.
75.1	0.265	0.
75.1	0.27375	0.
75.1	0.2825	0.
75.1	0.29125	0.
75.1	0.3	0.
75.1	0.30875	0.
75.1	0.3175	0.
75.1	0.32625	0.
75.1	0.335	0.
75.1	0.34375	0.
75.1	0.3525	0.
75.1	0.36125	0.
75.1	0.37	0.
75.1	0.37875	0.
75.1	0.3875	0.
75.1	0.39625	0.
75.1	0.405	0.
75.1	0.41375	0.
75.1	0.4225	0.
75.1	0.43125	0.
75.1	0.44	0.
75.1	0.44875	0.
75.1	0.4575	0.
75.1	0.46625	0.
75.1	0.475	0.
75.1	0.48375	0.
75.1	0.4925	0.
75.1	0.50125	0.
75.1	0.51	0.
75.1	0.51875	0.
75.1	0.5275	0.
75.1	0.53625	0.
75.1	0.545	0.
75.1	0.55375	0.
75.1	0.5625	0.
75.1	0.57125	0.
75.1	0.58	0.
75.1	0.58875	0.
75.1	0.5975	0.
75.1	0.60625	0.
75.1	0.615	0.
75.1	0.62375	0.
75.1	0.6325	0.
75.1	0.64125	0.
75.1	0.65	0.
75.1	0.65875	0.
75.1	0.6675	0.
75.1	0.67625	0.
75.1	0.685	0.
75.1	0.69375	0.
75.1	0.7025	0.
75.1	0.71125	0.
75.1	0.72	0.
75.1	0.72875	0.
75.1	0.7375	0.
75.1	0.74625	0.
75.1	0.755	0.
75.1	0.76375	0.
75.1	0.7725	0.
75.1	0.78125	0.
75.1	0.79	0.
75.1	0.79875	0.
75.1	0.8075	0.
75.1	0.81625	0.
75.1	0.825	0.
75.1	0.83375	0.
75.1	0.8425	0.
75.1	0.85125	0.
75.1	0.86	0.
75.1	0.86875	0.
75.1	0.8775	0.
75.1	0.88625	-2.3739497606223052
75.1	0.895	-2.37845113971413
75.1	0.90375	-2.382879849891992
75.1	0.9125	-2.3872375583681404
75.1	0.92125	-2.3915258805447737
75.1	0.93	-2.3957463820620997
75.1	0.93875	-2.399900580747969
75.1	0.9475	-2.4039899484746385
75.1	0.95625	-2.40801591292788
75.1	0.965	-2.4119798592933
75.1	0.97375	-2.4158831318644363
75.1	0.9825	-2.4197270355768907
75.1	0.99125	-2.4235128374725177
75.1	1.	-2.4272417680974088
75.8	0.125	0.
75.8	0.13375	0.
75.8	0.1425	0.
75.8	0.15125	0.
75.8	0.16	0.
75.8	0.16875	0.
75.8	0.1775	0.
75.8	0.18625	0.
75.8	0.195	0.
75.8	0.20375	0.
75.8	0.2125	0.
75.8	0.22125	0.
75.8	0.23	0.
75.8	0.23875	0.
75.8	0.2475	0.
75.8	0.25625	0.
75.8	0.265	0.
75.8	0.27375	0.
75.8	0.2825	0.
75.8	0.29125	0.
75.8	0.3	0.
75.8	0.30875	0.
75.8	0.3175	0.
75.8	0.32625	0.
75.8	0.335	0.
75.8	0.34375	0.
75.8	0.3525	0.
75.8	0.36125	0.
75.8	0.37	0.
75.8	0.37875	0.
75.8	0.3875	0.
75.8	0.39625	0.
75.8	0.405	0.
75.8	0.41375	0.
75.8	0.4225	0.
75.8	0.43125	0.
75.8	0.44	0.
75.8	0.44875	0.
75.8	0.4575	0.
75.8	0.46625	0.
75.8	0.475	0.
75.8	0.48375	0.
75.8	0.4925	0.
75.8	0.50125	0.
75.8	0.51	0.
75.8	0.51875	0.
75.8	0.5275	0.
75.8	0.53625	0.
75.8	0.545	0.
75.8	0.55375	0.
75.8	0.5625	0.
75.8	0.57125	0.
75.8	0.58	0.
75.8	0.58875	0.
75.8	0.5975	0.
75.8	0.60625	0.
75.8	0.615	0.
75.8	0.62375	0.
75.8	0.6325	0.
75.8	0.64125	0.
75.8	0.65	0.
75.8	0.65875	0.
75.8	0.6675	0.
75.8	0.67625	0.
75.8	0.685	0.
75.8	0.69375	0.
75.8	0.7025	0.
75.8	0.71125	0.
75.8	0.72	0.
75.8	0.72875	0.
75.8	0.7375	0.
75.8	0.74625	0.
75.8	0.755	0.
75.8	0.76375	0.
75.8	0.7725	0.
75.8	0.78125	0.
75.8	0.79	0.
75.8	0.79875	0.
75.8	0.8075	0.
75.8	0.81625	0.
75.8	0.825	0.
75.8	0.83375	0.
75.8	0.8425	0.
75.8	0.85125	0.
75.8	0.86	0.
75.8	0.86875	0.
75.8	0.8775	0.
75.8	0.88625	0.
75.8	0.895	0.
75.8	0.90375	-2.3666096488173523
75.8	0.9125	-2.370962544018945
75.8	0.92125	-2.3752461845433874
75.8	0.93	-2.379462132849505
75.8	0.93875	-2.3836119036727794
75.8	0.9475	-2.3876969658791602
75.8	0.95625	-2.391718744231329
75.8	0.965	-2.395678621072284
75.8	0.97375	-2.3995779379308093
75.8	0.9825	-2.403417997053083
75.8	0.99125	-2.407200062864431
75.8	1.	-2.4109253633649734
76.5	0.125	0.
76.5	0.13375	0.
76.5	0.1425	0.
76.5	0.15125	0.
76.5	0.16	0.
76.5	0.16875	0.
76.5	0.1775	0.
76.5	0.18625	0.
76.5	0.195	0.
76.5	0.20375	0.
76.5	0.2125	0.
76.5	0.22125	0.
76.5	0.23	0.
76.5	0.23875	0.
76.5	0.2475	0.
76.5	0.25625	0.
76.5	0.265	0.
76.5	0.27375	0.
76.5	0.2825	0.
76.5	0.29125	0.
76.5	0.3	0.
76.5	0.30875	0.
76.5	0.3175	0.
76.5	0.32625	0.
76.5	0.335	0.
76.5	0.34375	0.
76.5	0.3525	0.
76.5	0.36125	0.
76.5	0.37	0.
76.5	0.37875	0.
76.5	0.3875	0.
76.5	0.39625	0.
76.5	0.405	0.
76.5	0.41375	0.
76.5	0.4225	0.
76.5	0.43125	0.
76.5	0.44	0.
76.5	0.44875	0.
76.5	0.4575	0.
76.5	0.46625	0.
76.5	0.475	0.
76.5	0.48375	0.
76.5	0.4925	0.
76.5	0.50125	0.
76.5	0.51	0.
76.5	0.51875	0.
76.5	0.5275	0.
76.5	0.53625	0.
76.5	0.545	0.
76.5	0.55375	0.
76.5	0.5625	0.
76.5	0.57125	0.
76.5	0.58	0.
76.5	0.58875	0.
76.5	0.5975	0.
76.5	0.60625	0.
76.5	0.615	0.
76.5	0.62375	0.
76.5	0.6325	0.
76.5	0.64125	0.
76.5	0.65	0.
76.5	0.65875	0.
76.5	0.6675	0.
76.5	0.67625	0.
76.5	0.685	0.
76.5	0.69375	0.
76.5	0.7025	0.
76.5	0.71125	0.
76.5	0.72	0.
76.5	0.72875	0.
76.5	0.7375	0.
76.5	0.74625	0.
76.5	0.755	0.
76.5	0.76375	0.
76.5	0.7725	0.
76.5	0.78125	0.
76.5	0.79	0.
76.5	0.79875	0.
76.5	0.8075	0.
76.5	0.81625	0.
76.5	0.825	0.
76.5	0.83375	0.
76.5	0.8425	0.
76.5	0.85125	0.
76.5	0.86	0.
76.5	0.86875	0.
76.5	0.8775	0.
76.5	0.88625	0.
76.5	0.895	0.
76.5	0.90375	0.
76.5	0.9125	0.
76.5	0.92125	-2.3586295601960754
76.5	0.93	-2.3628408782352817
76.5	0.93875	-2.3669861470011146
76.5	0.9475	-2.371066832281125
76.5	0.95625	-2.3750843558450323
76.5	0.965	-2.3790400971254977
76.5	0.97375	-2.3829353948208816
76.5	0.9825	-2.386771548424246
76.5	0.99125	-2.3905498196826063
76.5	1.	-2.394271433990167
77.2	0.125	0.
77.2	0.13375	0.
77.2	0.1425	0.
77.2	0.15125	0.
77.2	0.16	0.
77.2	0.16875	0.
77.2	0.1775	0.
77.2	0.18625	0.
77.2	0.195	0.
77.2	0.20375	0.
77.2	0.2125	0.
77.2	0.22125	0.
77.2	0.23	0.
77.2	0.23875	0.
77.2	0.2475	0.
77.2	0.25625	0.
77.2	0.265	0.
77.2	0.27375	0.
77.2	0.2825	0.
77.2	0.29125	0.
77.2	0.3	0.
77.2	0.30875	0.
77.2	0.3175	0.
77.2	0.32625	0.
77.2	0.335	0.
77.2	0.34375	0.
77.2	0.3525	0.
77.2	0.36125	0.
77.2	0.37	0.
77.2	0.37875	0.
77.2	0.3875	0.
77.2	0.39625	0.
77.2	0.405	0.
77.2	0.41375	0.
77.2	0.4225	0.
77.2	0.43125	0.
77.2	0.44	0.
77.2	0.44875	0.
77.2	0.4575	0.
77.2	0.46625	0.
77.2	0.475	0.
77.2	0.48375	0.
77.2	0.4925	0.
77.2	0.50125	0.
77.2	0.51	0.
77.2	0.51875	0.
77.2	0.5275	0.
77.2	0.53625	0.
77.2	0.545	0.
77.2	0.55375	0.
77.2	0.5625	0.
77.2	0.57125	0.
77.2	0.58	0.
77.2	0.58875	0.
77.2	0.5975	0.
77.2	0.60625	0.
77.2	0.615	0.
77.2	0.62375	0.
77.2	0.6325	0.
77.2	0.64125	0.
77.2	0.65	0.
77.2	0.65875	0.
77.2	0.6675	0.
77.2	0.67625	0.
77.2	0.685	0.
77.2	0.69375	0.
77.2	0.7025	0.
77.2	0.71125	0.
77.2	0.72	0.
77.2	0.72875	0.
77.2	0.7375	0.
77.2	0.74625	0.
77.2	0.755	0.
77.2	0.76375	0.
77.2	0.7725	0.
77.2	0.78125	0.
77.2	0.79	0.
77.2	0.79875	0.
77.2	0.8075	0.
77.2	0.81625	0.
77.2	0.825	0.
77.2	0.83375	0.
77.2	0.8425	0.
77.2	0.85125	0.
77.2	0.86	0.
77.2	0.86875	0.
77.2	0.8775	0.
77.2	0.88625	0.
77.2	0.895	0.
77.2	0.90375	0.
77.2	0.9125	0.
77.2	0.92125	0.
77.2	0.93	0.
77.2	0.93875	-2.3500295898381465
77.2	0.9475	-2.3541058283905563
77.2	0.95625	-2.3581190301290933
77.2	0.965	-2.362070571506967
77.2	0.97375	-2.3659617883251105
77.2	0.9825	-2.3697939772585
77.2	0.99125	-2.373568397312823
77.2	1.	-2.377286271215236
77.9	0.125	0.
77.9	0.13375	0.
77.9	0.1425	0.
77.9	0.15125	0.
77.9	0.16	0.
77.9	0.16875	0.
77.9	0.1775	0.
77.9	0.18625	0.
77.9	0.195	0.
77.9	0.20375	0.
77.9	0.2125	0.
77.9	0.22125	0.
77.9	0.23	0.
77.9	0.23875	0.
77.9	0.2475	0.
77.9	0.25625	0.
77.9	0.265	0.
77.9	0.27375	0.
77.9	0.2825	0.
77.9	0.29125	0.
77.9	0.3	0.
77.9	0.30875	0.
77.9	0.3175	0.
77.9	0.32625	0.
77.9	0.335	0.
77.9	0.34375	0.
77.9	0.3525	0.
77.9	0.36125	0.
77.9	0.37	0.
77.9	0.37875	0.
77.9	0.3875	0.
77.9	0.39625	0.
77.9	0.405	0.
77.9	0.41375	0.
77.9	0.4225	0.
77.9	0.43125	0.
77.9	0.44	0.
77.9	0.44875	0.
77.9	0.4575	0.
77.9	0.46625	0.
77.9	0.475	0.
77.9	0.48375	0.
77.9	0.4925	0.
77.9	0.50125	0.
77.9	0.51	0.
77.9	0.51875	0.
77.9	0.5275	0.
77.9	0.53625	0.
77.9	0.545	0.
77.9	0.55375	0.
77.9	0.5625	0.
77.9	0.57125	0.
77.9	0.58	0.
77.9	0.58875	0.
77.9	0.5975	0.
77.9	0.60625	0.
77.9	0.615	0.
77.9	0.62375	0.
77.9	0.6325	0.
77.9	0.64125	0.
77.9	0.65	0.
77.9	0.65875	0.
77.9	0.6675	0.
77.9	0.67625	0.
77.9	0.685	0.
77.9	0.69375	0.
77.9	0.7025	0.
77.9	0.71125	0.
77.9	0.72	0.
77.9	0.72875	0.
77.9	0.7375	0.
77.9	0.74625	0.
77.9	0.755	0.
77.9	0.76375	0.
77.9	0.7725	0.
77.9	0.78125	0.
77.9	0.79	0.
77.9	0.79875	0.
77.9	0.8075	0.
77.9	0.81625	0.
77.9	0.825	0.
77.9	0.83375	0.
77.9	0.8425	0.
77.9	0.85125	0.
77.9	0.86	0.
77.9	0.86875	0.
77.9	0.8775	0.
77.9	0.88625	0.
77.9	0.895	0.
77.9	0.90375	0.
77.9	0.9125	0.
77.9	0.92125	0.
77.9	0.93	0.
77.9	0.93875	0.
77.9	0.9475	0.
77.9	0.95625	-2.340829125056836
77.9	0.965	-2.34477640389436
77.9	0.97375	-2.348663479869137
77.9	0.9825	-2.352491646771771
77.9	0.99125	-2.356262160802341
77.9	1.	-2.359976241958602
78.6	0.125	0.
78.6	0.13375	0.
78.6	0.1425	0.
78.6	0.15125	0.
78.6	0.16	0.
78.6	0.16875	0.
78.6	0.1775	0.
78.6	0.18625	0.
78.6	0.195	0.
78.6	0.20375	0.
78.6	0.2125	0.
78.6	0.22125	0.
78.6	0.23	0.
78.6	0.23875	0.
78.6	0.2475	0.
78.6	0.25625	0.
78.6	0.265	0.
78.6	0.27375	0.
78.6	0.2825	0.
78.6	0.29125	0.
78.6	0.3	0.
78.6	0.30875	0.
78.6	0.3175	0.
78.6	0.32625	0.
78.6	0.335	0.
78.6	0.34375	0.
78.6	0.3525	0.
78.6	0.36125	0.
78.6	0.37	0.
78.6	0.37875	0.
78.6	0.3875	0.
78.6	0.39625	0.
78.6	0.405	0.
78.6	0.41375	0.
78.6	0.4225	0.
78.6	0.43125	0.
78.6	0.44	0.
78.6	0.44875	0.
78.6	0.4575	0.
78.6	0.46625	0.
78.6	0.475	0.
78.6	0.48375	0.
78.6	0.4925	0.
78.6	0.50125	0.
78.6	0.51	0.
78.6	0.51875	0.
78.6	0.5275	0.
78.6	0.53625	0.
78.6	0.545	0.
78.6	0.55375	0.
78.6	0.5625	0.
78.6	0.57125	0.
78.6	0.58	0.
78.6	0.58875	0.
78.6	0.5975	0.
78.6	0.60625	0.
78.6	0.615	0.
78.6	0.62375	0.
78.6	0.6325	0.
78.6	0.64125	0.
78.6	0.65	0.
78.6	0.65875	0.
78.6	0.6675	0.
78.6	0.67625	0.
78.6	0.685	0.
78.6	0.69375	0.
78.6	0.7025	0.
78.6	0.71125	0.
78.6	0.72	0.
78.6	0.72875	0.
78.6	0.7375	0.
78.6	0.74625	0.
78.6	0.755	0.
78.6	0.76375	0.
78.6	0.7725	0.
78.6	0.78125	0.
78.6	0.79	0.
78.6	0.79875	0.
78.6	0.8075	0.
78.6	0.81625	0.
78.6	0.825	0.
78.6	0.83375	0.
78.6	0.8425	0.
78.6	0.85125	0.
78.6	0.86	0.
78.6	0.86875	0.
78.6	0.8775	0.
78.6	0.88625	0.
78.6	0.895	0.
78.6	0.90375	0.
78.6	0.9125	0.
78.6	0.92125	0.
78.6	0.93	0.
78.6	0.93875	0.
78.6	0.9475	0.
78.6	0.95625	0.
78.6	0.965	0.
78.6	0.97375	-2.3310468921717202
78.6	0.9825	-2.334870981477723
78.6	0.99125	-2.338637536501885
78.6	1.	-2.342347774448958
79.3	0.125	0.
79.3	0.13375	0.
79.3	0.1425	0.
79.3	0.15125	0.
79.3	0.16	0.
79.3	0.16875	0.
79.3	0.1775	0.
79.3	0.18625	0.
79.3	0.195	0.
79.3	0.20375	0.
79.3	0.2125	0.
79.3	0.22125	0.
79.3	0.23	0.
79.3	0.23875	0.
79.3	0.2475	0.
79.3	0.25625	0.
79.3	0.265	0.
79.3	0.27375	0.
79.3	0.2825	0.
79.3	0.29125	0.
79.3	0.3	0.
79.3	0.30875	0.
79.3	0.3175	0.
79.3	0.32625	0.
79.3	0.335	0.
79.3	0.34375	0.
79.3	0.3525	0.
79.3	0.36125	0.
79.3	0.37	0.
79.3	0.37875	0.
79.3	0.3875	0.
79.3	0.39625	0.
79.3	0.405	0.
79.3	0.41375	0.
79.3	0.4225	0.
79.3	0.43125	0.
79.3	0.44	0.
79.3	0.44875	0.
79.3	0.4575	0.
79.3	0.46625	0.
79.3	0.475	0.
79.3	0.48375	0.
79.3	0.4925	0.
79.3	0.50125	0.
79.3	0.51	0.
79.3	0.51875	0.
79.3	0.5275	0.
79.3	0.53625	0.
79.3	0.545	0.
79.3	0.55375	0.
79.3	0.5625	0.
79.3	0.57125	0.
79.3	0.58	0.
79.3	0.58875	0.
79.3	0.5975	0.
79.3	0.60625	0.
79.3	0.615	0.
79.3	0.62375	0.
79.3	0.6325	0.
79.3	0.64125	0.
79.3	0.65	0.
79.3	0.65875	0.
79.3	0.6675	0.
79.3	0.67625	0.
79.3	0.685	0.
79.3	0.69375	0.
79.3	0.7025	0.
79.3	0.71125	0.
79.3	0.72	0.
79.3	0.72875	0.
79.3	0.7375	0.
79.3	0.74625	0.
79.3	0.755	0.
79.3	0.76375	0.
79.3	0.7725	0.
79.3	0.78125	0.
79.3	0.79	0.
79.3	0.79875	0.
79.3	0.8075	0.
79.3	0.81625	0.
79.3	0.825	0.
79.3	0.83375	0.
79.3	0.8425	0.
79.3	0.85125	0.
79.3	0.86	0.
79.3	0.86875	0.
79.3	0.8775	0.
79.3	0.88625	0.
79.3	0.895	0.
79.3	0.90375	0.
79.3	0.9125	0.
79.3	0.92125	0.
79.3	0.93	0.
79.3	0.93875	0.
79.3	0.9475	0.
79.3	0.95625	0.
79.3	0.965	0.
79.3	0.97375	0.
79.3	0.9825	0.
79.3	0.99125	-2.32070099802991
79.3	1.	-2.3244073441820445
80.	0.125	0.
80.	0.13375	0.
80.	0.1425	0.
80.	0.15125	0.
80.	0.16	0.
80.	0.16875	0.
80.	0.1775	0.
80.	0.18625	0.
80.	0.195	0.
80.	0.20375	0.
80.	0.2125	0.
80.	0.22125	0.
80.	0.23	0.
80.	0.23875	0.
80.	0.2475	0.
80.	0.25625	0.
80.	0.265	0.
80.	0.27375	0.
80.	0.2825	0.
80.	0.29125	0.
80.	0.3	0.
80.	0.30875	0.
80.	0.3175	0.
80.	0.32625	0.
80.	0.335	0.
80.	0.34375	0.
80.	0.3525	0.
80.	0.36125	0.
80.	0.37	0.
80.	0.37875	0.
80.	0.3875	0.
80.	0.39625	0.
80.	0.405	0.
80.	0.41375	0.
80.	0.4225	0.
80.	0.43125	0.
80.	0.44	0.
80.	0.44875	0.
80.	0.4575	0.
80.	0.46625	0.
80.	0.475	0.
80.	0.48375	0.
80.	0.4925	0.
80.	0.50125	0.
80.	0.51	0.
80.	0.51875	0.
80.	0.5275	0.
80.	0.53625	0.
80.	0.545	0.
80.	0.55375	0.
80.	0.5625	0.
80.	0.57125	0.
80.	0.58	0.
80.	0.58875	0.
80.	0.5975	0.
80.	0.60625	0.
80.	0.615	0.
80.	0.62375	0.
80.	0.6325	0.
80.	0.64125	0.
80.	0.65	0.
80.	0.65875	0.
80.	0.6675	0.
80.	0.67625	0.
80.	0.685	0.
80.	0.69375	0.
80.	0.7025	0.
80.	0.71125	0.
80.	0.72	0.
80.	0.72875	0.
80.	0.7375	0.
80.	0.74625	0.
80.	0.755	0.
80.	0.76375	0.
80.	0.7725	0.
80.	0.78125	0.
80.	0.79	0.
80.	0.79875	0.
80.	0.8075	0.
80.	0.81625	0.
80.	0.825	0.
80.	0.83375	0.
80.	0.8425	0.
80.	0.85125	0.
80.	0.86	0.
80.	0.86875	0.
80.	0.8775	0.
80.	0.88625	0.
80.	0.895	0.
80.	0.90375	0.
80.	0.9125	0.
80.	0.92125	0.
80.	0.93	0.
80.	0.93875	0.
80.	0.9475	0.
80.	0.95625	0.
80.	0.965	0.
80.	0.97375	0.
80.	0.9825	0.
80.	0.99125	0.
80.	1.	0.
